PyFR v2.0.3: Towards Industrial Adoption of Scale-Resolving Simulations

PyFR is an open-source cross-platform computational fluid dynamics framework based on the high-order Flux Reconstruction approach, specifically designed for undertaking high-accuracy scale-resolving simulations in the vicinity of complex engineering geometries. Since the initial release of PyFR v0.1.0 in 2013, a range of new capabilities have been added to the framework, with a view to enabling industrial adoption of the capability. This paper provides details of those enhancements as released in PyFR v2.0.3, explains efforts to grow an engaged developer and user community, and provides latest performance and scaling results on up to 1024 AMD Instinct MI250X accelerators of Frontier at ORNL (each with two GCDs), and up to 2048 NVIDIA GH200 GPUs on Alps at CSCS.

==> figs/data/CODA_DGp3_N064.csv <==
t,ke,soldis,dildis
0.000000000000000000e+00,1.250000000000000000e-01,4.687499999999999827e-04,2.573025960000000052e-10
1.000000000000000056e-01,1.250039300000000131e-01,4.696999999999999786e-04,2.290713380000000193e-06
2.000000000000000111e-01,1.250980899999999951e-01,4.729499999999999763e-04,7.974800609999999746e-06
3.000000099999999836e-01,1.252551699999999990e-01,4.785999999999999781e-04,1.431262719999999955e-05
4.000000100000000169e-01,1.254468099999999919e-01,4.865399999999999868e-04,1.887317379999999982e-05
5.000000000000000000e-01,1.256582900000000058e-01,4.962999999999999747e-04,2.122938900000000031e-05
6.000000199999999673e-01,1.258913999999999866e-01,5.071700000000000383e-04,2.297136419999999972e-05
6.999999900000000164e-01,1.261506099999999964e-01,5.185100000000000212e-04,2.616945489999999936e-05
8.000000099999999836e-01,1.264206800000000075e-01,5.300599999999999496e-04,3.173435110000000323e-05
8.999999800000000327e-01,1.266579600000000139e-01,5.419199999999999885e-04,3.868087519999999907e-05
1.000000000000000000e+00,1.268127099999999952e-01,5.543699999999999930e-04,4.508269920000000170e-05
1.100000019999999967e+00,1.268673999999999913e-01,5.677100000000000245e-04,5.025187419999999782e-05
1.200000050000000096e+00,1.268480399999999952e-01,5.820600000000000209e-04,5.528019760000000117e-05
1.299999949999999904e+00,1.267997800000000008e-01,5.973699999999999540e-04,6.137294260000000106e-05
1.399999980000000033e+00,1.267619600000000069e-01,6.133700000000000176e-04,6.902573660000000028e-05
1.500000000000000000e+00,1.267545999999999951e-01,6.297699999999999826e-04,7.727538469999999961e-05
1.600000019999999967e+00,1.268063600000000068e-01,6.461799999999999966e-04,8.607667410000000257e-05
1.700000050000000096e+00,1.269185100000000122e-01,6.623100000000000471e-04,9.629770649999999904e-05
1.799999949999999904e+00,1.270516499999999882e-01,6.784700000000000279e-04,1.069600000000000059e-04
1.899999980000000033e+00,1.271560599999999874e-01,6.953999999999999895e-04,1.171700000000000047e-04
2.000000000000000000e+00,1.272004800000000047e-01,7.138599999999999720e-04,1.287899999999999917e-04
2.099999899999999808e+00,1.271697400000000033e-01,7.344300000000000004e-04,1.401999999999999926e-04
2.200000049999999874e+00,1.270535600000000098e-01,7.583299999999999850e-04,1.378300000000000000e-04
2.299999950000000126e+00,1.268815699999999991e-01,7.854900000000000163e-04,1.306199999999999928e-04
2.400000100000000192e+00,1.266760799999999965e-01,8.147900000000000238e-04,1.246099999999999877e-04
2.500000000000000000e+00,1.264514899999999997e-01,8.459999999999999638e-04,1.188299999999999990e-04
2.599999899999999808e+00,1.262305999999999984e-01,8.788199999999999918e-04,1.133599999999999989e-04
2.700000049999999874e+00,1.260393300000000050e-01,9.126800000000000234e-04,1.091700000000000000e-04
2.799999950000000126e+00,1.258996599999999966e-01,9.474800000000000019e-04,1.059400000000000055e-04
2.900000100000000192e+00,1.258341799999999899e-01,9.836700000000000738e-04,1.044800000000000026e-04
3.000000000000000000e+00,1.258420600000000056e-01,1.022090000000000021e-03,1.022000000000000041e-04
3.099999899999999808e+00,1.259156200000000059e-01,1.062229999999999945e-03,1.002600000000000057e-04
3.200000049999999874e+00,1.260463000000000000e-01,1.104189999999999902e-03,1.001999999999999961e-04
3.299999950000000126e+00,1.262266900000000025e-01,1.148909999999999949e-03,1.017500000000000067e-04
3.400000100000000192e+00,1.264403600000000016e-01,1.197069999999999948e-03,1.042499999999999997e-04
3.500000000000000000e+00,1.266597499999999876e-01,1.249839999999999892e-03,1.067399999999999979e-04
3.599999899999999808e+00,1.268532900000000074e-01,1.307400000000000012e-03,1.074799999999999942e-04
3.700000049999999874e+00,1.269866099999999998e-01,1.367909999999999959e-03,1.065799999999999994e-04
3.799999950000000126e+00,1.270261400000000096e-01,1.428309999999999910e-03,1.043200000000000041e-04
3.900000100000000192e+00,1.269458499999999990e-01,1.487229999999999976e-03,1.000500000000000060e-04
4.000000000000000000e+00,1.267443400000000109e-01,1.545139999999999968e-03,9.432563089999999677e-05
4.099999900000000252e+00,1.264500899999999872e-01,1.602530000000000013e-03,8.991213690000000565e-05
4.199999809999999556e+00,1.261049499999999934e-01,1.659440000000000090e-03,8.932324270000000172e-05
4.300000190000000444e+00,1.257432699999999903e-01,1.716400000000000087e-03,9.314760249999999922e-05
4.400000099999999748e+00,1.253772499999999956e-01,1.774369999999999940e-03,1.008700000000000015e-04
4.500000000000000000e+00,1.249959199999999965e-01,1.834059999999999987e-03,1.108999999999999987e-04
4.599999900000000252e+00,1.245693300000000059e-01,1.895580000000000008e-03,1.210099999999999951e-04
4.699999809999999556e+00,1.240691800000000011e-01,1.959380000000000149e-03,1.292599999999999923e-04
4.800000190000000444e+00,1.234927200000000003e-01,2.026800000000000043e-03,1.353799999999999947e-04
4.900000099999999748e+00,1.228555000000000064e-01,2.098850000000000195e-03,1.408000000000000072e-04
5.000000000000000000e+00,1.221745300000000034e-01,2.176879999999999961e-03,1.463299999999999898e-04
5.099999900000000252e+00,1.214630599999999977e-01,2.262109999999999902e-03,1.525800000000000062e-04
5.199999809999999556e+00,1.207242699999999946e-01,2.352840000000000140e-03,1.594300000000000101e-04
5.300000190000000444e+00,1.199514299999999978e-01,2.443669999999999783e-03,1.639900000000000071e-04
5.400000099999999748e+00,1.191330899999999970e-01,2.520829999999999946e-03,1.637200000000000114e-04
5.500000000000000000e+00,1.182693499999999953e-01,2.576339999999999880e-03,1.617900000000000078e-04
5.599999900000000252e+00,1.174019699999999944e-01,2.635030000000000011e-03,1.619600000000000011e-04
5.699999809999999556e+00,1.165694800000000031e-01,2.713870000000000171e-03,1.599600000000000067e-04
5.800000190000000444e+00,1.157830400000000037e-01,2.806480000000000086e-03,1.541799999999999909e-04
5.900000099999999748e+00,1.150622699999999943e-01,2.919989999999999912e-03,1.513200000000000081e-04
6.000000000000000000e+00,1.144145699999999932e-01,3.043280000000000204e-03,1.521299999999999953e-04
6.099999900000000252e+00,1.138348400000000066e-01,3.141829999999999970e-03,1.536399999999999994e-04
6.199999809999999556e+00,1.133121700000000037e-01,3.233839999999999978e-03,1.552000000000000048e-04
6.300000190000000444e+00,1.128224000000000032e-01,3.333560000000000169e-03,1.548599999999999911e-04
6.400000099999999748e+00,1.123335599999999990e-01,3.441710000000000168e-03,1.531699999999999989e-04
6.500000000000000000e+00,1.118065399999999959e-01,3.560719999999999857e-03,1.523200000000000053e-04
6.599999900000000252e+00,1.112092400000000009e-01,3.689449999999999934e-03,1.531199999999999976e-04
6.699999809999999556e+00,1.105221200000000015e-01,3.817300000000000033e-03,1.541000000000000052e-04
6.800000190000000444e+00,1.097349299999999944e-01,3.927039999999999698e-03,1.526900000000000035e-04
6.900000099999999748e+00,1.088617999999999947e-01,4.013860000000000171e-03,1.488999999999999872e-04
7.000000000000000000e+00,1.079329799999999978e-01,4.090019999999999767e-03,1.441000000000000061e-04
7.099999900000000252e+00,1.069811700000000004e-01,4.168390000000000116e-03,1.401600000000000133e-04
7.199999809999999556e+00,1.060270400000000030e-01,4.253230000000000205e-03,1.357800000000000044e-04
7.300000190000000444e+00,1.050836500000000007e-01,4.340390000000000394e-03,1.296600000000000020e-04
7.400000099999999748e+00,1.041724700000000031e-01,4.423759999999999672e-03,1.229500000000000070e-04
7.500000000000000000e+00,1.033233100000000015e-01,4.500800000000000113e-03,1.188000000000000010e-04
7.599999900000000252e+00,1.025454699999999997e-01,4.570929999999999958e-03,1.184500000000000060e-04
7.699999809999999556e+00,1.018261200000000061e-01,4.634160000000000015e-03,1.205500000000000029e-04
7.800000190000000444e+00,1.011485200000000056e-01,4.691090000000000190e-03,1.223800000000000040e-04
7.900000099999999748e+00,1.004972499999999963e-01,4.743559999999999964e-03,1.229500000000000070e-04
8.000000000000000000e+00,9.984236000000000499e-02,4.790339999999999702e-03,1.232399999999999923e-04
8.100000380000000888e+00,9.914352999999999361e-02,4.826020000000000310e-03,1.235399999999999996e-04
8.199999809999999556e+00,9.837566999999999839e-02,4.847719999999999807e-03,1.235900000000000009e-04
8.300000190000000444e+00,9.753752000000000255e-02,4.864339999999999983e-03,1.232499999999999872e-04
8.399999619999999112e+00,9.662758000000000458e-02,4.886660000000000136e-03,1.242100000000000051e-04
8.500000000000000000e+00,9.565327999999999331e-02,4.922189999999999899e-03,1.261900000000000098e-04
8.600000380000000888e+00,9.463017999999999430e-02,4.979299999999999872e-03,1.285100000000000012e-04
8.699999809999999556e+00,9.358328999999999953e-02,5.050149999999999778e-03,1.288700000000000045e-04
8.800000190000000444e+00,9.253719000000000527e-02,5.123139999999999986e-03,1.257200000000000093e-04
8.899999619999999112e+00,9.151824000000000070e-02,5.189570000000000120e-03,1.233600000000000115e-04
9.000000000000000000e+00,9.053034999999999555e-02,5.250849999999999615e-03,1.263000000000000071e-04
9.100000380000000888e+00,8.952208999999999861e-02,5.294720000000000155e-03,1.314800000000000083e-04
9.199999809999999556e+00,8.849856000000000389e-02,5.306510000000000393e-03,1.366000000000000135e-04
9.300000190000000444e+00,8.749734000000000678e-02,5.308669999999999708e-03,1.367300000000000004e-04
9.399999619999999112e+00,8.651206000000000174e-02,5.311670000000000107e-03,1.290200000000000082e-04
9.500000000000000000e+00,8.553457000000000421e-02,5.294039999999999857e-03,1.191900000000000023e-04
9.600000380000000888e+00,8.455612999999999324e-02,5.251510000000000032e-03,1.092400000000000044e-04
9.699999809999999556e+00,8.362827000000000455e-02,5.218269999999999680e-03,9.587789829999999493e-05
9.800000190000000444e+00,8.277938999999999437e-02,5.194119999999999987e-03,8.545856690000000011e-05
9.899999619999999112e+00,8.198167000000000648e-02,5.161380000000000134e-03,8.231920219999999818e-05
1.000000000000000000e+01,8.121369000000000504e-02,5.128920000000000354e-03,8.373330639999999620e-05
1.010000038000000089e+01,8.045152999999999333e-02,5.105400000000000389e-03,8.631280070000000605e-05
1.019999980999999956e+01,7.966325000000000489e-02,5.085329999999999885e-03,8.705159419999999859e-05
1.030000019000000044e+01,7.884402000000000077e-02,5.079010000000000122e-03,8.595118559999999992e-05
1.039999961999999911e+01,7.801510000000000389e-02,5.082869999999999749e-03,8.464614070000000667e-05
1.050000000000000000e+01,7.718856999999999802e-02,5.086199999999999923e-03,8.318821350000000451e-05
1.060000038000000089e+01,7.636152999999999691e-02,5.089210000000000261e-03,8.042139230000000180e-05
1.069999980999999956e+01,7.552406000000000397e-02,5.088139999999999677e-03,7.533136520000000263e-05
1.080000019000000044e+01,7.467601000000000100e-02,5.090869999999999944e-03,7.012373680000000557e-05
1.089999961999999911e+01,7.382513999999999743e-02,5.115940000000000244e-03,6.681008379999999890e-05
1.100000000000000000e+01,7.297513999999999390e-02,5.161490000000000349e-03,6.651060539999999991e-05
1.110000038000000089e+01,7.213118000000000307e-02,5.215550000000000221e-03,6.894901889999999363e-05
1.119999980999999956e+01,7.129728999999999928e-02,5.265360000000000179e-03,7.114857730000000375e-05
1.130000019000000044e+01,7.048018999999999812e-02,5.307329999999999860e-03,7.025215749999999841e-05
1.139999961999999911e+01,6.968836000000000475e-02,5.345850000000000081e-03,6.663337990000000515e-05
1.150000000000000000e+01,6.892292999999999337e-02,5.384599999999999803e-03,6.309888700000000443e-05
1.160000038000000089e+01,6.817104000000000219e-02,5.422770000000000368e-03,6.134236899999999924e-05
1.169999980999999956e+01,6.741329000000000071e-02,5.455869999999999817e-03,6.205331739999999719e-05
1.180000019000000044e+01,6.663797999999999944e-02,5.484069999999999744e-03,6.460362059999999690e-05
1.189999961999999911e+01,6.584109000000000489e-02,5.511259999999999597e-03,6.806694000000000665e-05
1.200000000000000000e+01,6.501450000000000284e-02,5.534629999999999585e-03,7.154347990000000409e-05
1.210000038000000089e+01,6.414135999999999449e-02,5.542179999999999850e-03,7.289499630000000313e-05
1.219999980999999956e+01,6.322236999999999996e-02,5.522179999999999797e-03,7.085421390000000343e-05
1.230000019000000044e+01,6.227901999999999744e-02,5.471750000000000051e-03,6.597200989999999355e-05
1.239999961999999911e+01,6.133892999999999984e-02,5.393590000000000190e-03,6.041870069999999931e-05
1.250000000000000000e+01,6.041780000000000067e-02,5.293209999999999582e-03,5.619927829999999704e-05
1.260000038000000089e+01,5.951083000000000067e-02,5.180569999999999793e-03,5.311814670000000266e-05
1.269999980999999956e+01,5.861210000000000031e-02,5.065519999999999572e-03,5.033898920000000012e-05
1.280000019000000044e+01,5.772986000000000090e-02,4.954929999999999751e-03,4.830071700000000310e-05
1.289999961999999911e+01,5.687377999999999878e-02,4.853350000000000199e-03,4.778722719999999919e-05
1.300000000000000000e+01,5.603046999999999889e-02,4.761559999999999751e-03,4.737617559999999671e-05
1.310000038000000089e+01,5.517874999999999863e-02,4.677230000000000103e-03,4.471752249999999822e-05
1.319999980999999956e+01,5.432358000000000325e-02,4.597620000000000179e-03,4.026538949999999698e-05
1.330000019000000044e+01,5.349932999999999772e-02,4.521629999999999573e-03,3.654433020000000037e-05
1.339999961999999911e+01,5.274016000000000121e-02,4.449269999999999961e-03,3.523652049999999992e-05
1.350000000000000000e+01,5.205619000000000218e-02,4.380610000000000059e-03,3.545432260000000018e-05
1.360000038000000089e+01,5.144047000000000203e-02,4.316539999999999787e-03,3.577845560000000299e-05
1.369999980999999956e+01,5.088166000000000216e-02,4.258379999999999978e-03,3.570587799999999960e-05
1.380000019000000044e+01,5.036758999999999681e-02,4.206770000000000301e-03,3.541310799999999664e-05
1.389999961999999911e+01,4.988265000000000060e-02,4.160699999999999815e-03,3.595584350000000123e-05
1.400000000000000000e+01,4.940064000000000261e-02,4.117349999999999656e-03,3.703841139999999746e-05
1.410000038000000089e+01,4.889654000000000222e-02,4.074089999999999830e-03,3.730225220000000223e-05
1.419999980999999956e+01,4.836548000000000236e-02,4.029500000000000096e-03,3.655648110000000105e-05
1.430000019000000044e+01,4.782145000000000146e-02,3.982979999999999680e-03,3.635253599999999980e-05
1.439999961999999911e+01,4.727085000000000314e-02,3.934090000000000330e-03,3.730324529999999675e-05
1.450000000000000000e+01,4.669932999999999723e-02,3.882039999999999796e-03,3.770681360000000145e-05
1.460000038000000089e+01,4.609432000000000113e-02,3.826690000000000213e-03,3.658676719999999971e-05
1.469999980999999956e+01,4.546212000000000170e-02,3.769339999999999930e-03,3.432420269999999915e-05
1.480000019000000044e+01,4.482801000000000147e-02,3.712290000000000034e-03,3.147074309999999930e-05
1.489999961999999911e+01,4.423041999999999946e-02,3.657629999999999822e-03,2.903003949999999960e-05
1.500000000000000000e+01,4.370011000000000034e-02,3.605960000000000068e-03,2.812408999999999995e-05
1.510000038000000089e+01,4.323752000000000151e-02,3.556220000000000128e-03,2.875520840000000039e-05
1.519999980999999956e+01,4.281370999999999788e-02,3.506480000000000187e-03,2.950309859999999964e-05
1.530000019000000044e+01,4.239732999999999696e-02,3.455380000000000083e-03,2.945898809999999911e-05
1.539999961999999911e+01,4.197239999999999999e-02,3.402839999999999858e-03,2.899496579999999982e-05
1.550000000000000000e+01,4.153496000000000271e-02,3.349920000000000155e-03,2.862269869999999866e-05
1.560000038000000089e+01,4.108338000000000267e-02,3.297800000000000037e-03,2.872484769999999964e-05
1.569999980999999956e+01,4.061097999999999791e-02,3.246869999999999791e-03,2.951507490000000139e-05
1.580000019000000044e+01,4.010390999999999956e-02,3.196940000000000111e-03,3.041086529999999957e-05
1.589999961999999911e+01,3.955013000000000278e-02,3.148080000000000149e-03,2.994886020000000099e-05
1.600000000000000000e+01,3.895860000000000295e-02,3.100910000000000125e-03,2.758565099999999844e-05
1.610000038000000089e+01,3.836533000000000304e-02,3.055770000000000187e-03,2.478366149999999924e-05
1.620000076000000178e+01,3.781284000000000034e-02,3.012320000000000188e-03,2.332389700000000055e-05
1.629999923999999822e+01,3.732102000000000336e-02,2.969820000000000185e-03,2.360817420000000083e-05
1.639999961999999911e+01,3.688132999999999689e-02,2.928449999999999977e-03,2.488610700000000130e-05
1.650000000000000000e+01,3.647250999999999965e-02,2.889490000000000201e-03,2.624062109999999984e-05
1.660000038000000089e+01,3.607764000000000110e-02,2.854349999999999856e-03,2.693135870000000072e-05
1.670000076000000178e+01,3.569059000000000120e-02,2.823829999999999830e-03,2.767238950000000083e-05
1.679999923999999822e+01,3.530116999999999977e-02,2.797800000000000026e-03,2.895195030000000135e-05
1.689999961999999911e+01,3.488756999999999969e-02,2.775559999999999833e-03,2.959177259999999987e-05
1.700000000000000000e+01,3.443378999999999884e-02,2.756010000000000144e-03,2.887121260000000147e-05
1.710000038000000089e+01,3.394515000000000032e-02,2.737789999999999929e-03,2.688720820000000078e-05
1.720000076000000178e+01,3.345069999999999988e-02,2.719749999999999945e-03,2.410093290000000027e-05
1.729999923999999822e+01,3.299508999999999775e-02,2.701450000000000205e-03,2.169245639999999880e-05
1.739999961999999911e+01,3.261780000000000235e-02,2.682969999999999799e-03,2.065689299999999955e-05
1.750000000000000000e+01,3.233344999999999969e-02,2.664450000000000065e-03,2.136644620000000168e-05
1.760000038000000089e+01,3.212417000000000050e-02,2.645869999999999819e-03,2.376877820000000157e-05
1.770000076000000178e+01,3.194446000000000091e-02,2.627299999999999948e-03,2.680005129999999853e-05
1.779999923999999822e+01,3.173930999999999975e-02,2.608479999999999827e-03,2.872301590000000146e-05
1.789999961999999911e+01,3.147116999999999970e-02,2.588630000000000184e-03,2.888661220000000160e-05
1.800000000000000000e+01,3.113053000000000001e-02,2.567069999999999855e-03,2.806368140000000148e-05
1.810000038000000089e+01,3.072905999999999901e-02,2.543919999999999862e-03,2.618774490000000152e-05
1.820000076000000178e+01,3.029648999999999884e-02,2.519659999999999955e-03,2.429787129999999871e-05
1.829999923999999822e+01,2.986267999999999909e-02,2.494469999999999934e-03,2.403687180000000040e-05
1.839999961999999911e+01,2.943443999999999922e-02,2.468349999999999798e-03,2.506996499999999977e-05
1.850000000000000000e+01,2.900080999999999840e-02,2.441239999999999903e-03,2.558031879999999843e-05
1.860000038000000089e+01,2.855888999999999997e-02,2.413119999999999935e-03,2.424567539999999865e-05
1.870000076000000178e+01,2.813061999999999854e-02,2.384310000000000162e-03,2.167306780000000015e-05
1.879999923999999822e+01,2.775129999999999958e-02,2.355480000000000074e-03,1.958666139999999976e-05
1.889999961999999911e+01,2.744363999999999831e-02,2.327319999999999910e-03,1.913516280000000162e-05
1.900000000000000000e+01,2.720231000000000038e-02,2.300299999999999914e-03,2.013593619999999980e-05
1.910000038000000089e+01,2.699939999999999979e-02,2.274650000000000023e-03,2.153232890000000157e-05
1.920000076000000178e+01,2.680213999999999860e-02,2.250369999999999801e-03,2.238076560000000151e-05
1.929999923999999822e+01,2.658705000000000096e-02,2.227119999999999968e-03,2.261935880000000027e-05
1.939999961999999911e+01,2.634146999999999877e-02,2.204439999999999785e-03,2.248219240000000089e-05
1.950000000000000000e+01,2.606102000000000071e-02,2.181929999999999894e-03,2.190933269999999921e-05
1.960000038000000089e+01,2.574962000000000084e-02,2.159309999999999789e-03,2.150632829999999914e-05
1.970000076000000178e+01,2.541134999999999922e-02,2.136419999999999986e-03,2.178507569999999868e-05
1.979999923999999822e+01,2.504535999999999915e-02,2.113410000000000028e-03,2.136688269999999901e-05
1.989999961999999911e+01,2.466331999999999899e-02,2.090429999999999892e-03,1.960762530000000167e-05


==> figs/data/CODA_DGp3_N128.csv <==
t,ke,soldis,dildis
0.000000000000000000e+00,1.250000000000000000e-01,4.687499999999999827e-04,5.188555750000000229e-12
1.000000000000000056e-01,1.250039300000000131e-01,4.696899999999999838e-04,2.290357999999999815e-06
2.000000000000000111e-01,1.250980899999999951e-01,4.729499999999999763e-04,7.974616889999999918e-06
3.000000099999999836e-01,1.252551699999999990e-01,4.785999999999999781e-04,1.431282819999999938e-05
4.000000100000000169e-01,1.254468300000000092e-01,4.865399999999999868e-04,1.887354480000000138e-05
5.000000000000000000e-01,1.256583000000000006e-01,4.962999999999999747e-04,2.123011840000000092e-05
6.000000199999999673e-01,1.258914200000000039e-01,5.071700000000000383e-04,2.297233909999999853e-05
6.999999900000000164e-01,1.261506400000000083e-01,5.185100000000000212e-04,2.617065179999999880e-05
8.000000099999999836e-01,1.264207400000000037e-01,5.300599999999999496e-04,3.173687219999999758e-05
8.999999800000000327e-01,1.266580499999999943e-01,5.419100000000000479e-04,3.868482960000000167e-05
1.000000000000000000e+00,1.268128000000000033e-01,5.543699999999999930e-04,4.508652269999999744e-05
1.100000019999999967e+00,1.268674899999999994e-01,5.676999999999999755e-04,5.025320569999999678e-05
1.200000050000000096e+00,1.268481300000000034e-01,5.820499999999999719e-04,5.527461690000000258e-05
1.299999949999999904e+00,1.267999099999999879e-01,5.973499999999999643e-04,6.131820559999999508e-05
1.399999980000000033e+00,1.267665299999999884e-01,6.133399999999999790e-04,6.924054469999999710e-05
1.500000000000000000e+00,1.267854399999999992e-01,6.296399999999999957e-04,8.065681319999999535e-05
1.600000019999999967e+00,1.268783699999999903e-01,6.459400000000000124e-04,9.745162970000000111e-05
1.700000050000000096e+00,1.270346900000000057e-01,6.622299999999999801e-04,1.223899999999999988e-04
1.799999949999999904e+00,1.272002899999999936e-01,6.787800000000000300e-04,1.407199999999999944e-04
1.899999980000000033e+00,1.273310900000000079e-01,6.961899999999999599e-04,1.563699999999999953e-04
2.000000000000000000e+00,1.273987400000000103e-01,7.148400000000000067e-04,1.769100000000000121e-04
2.099999899999999808e+00,1.273817700000000053e-01,7.350899999999999839e-04,1.930400000000000085e-04
2.200000049999999874e+00,1.272823999999999900e-01,7.584300000000000416e-04,1.863099999999999967e-04
2.299999950000000126e+00,1.271369800000000105e-01,7.838699999999999878e-04,1.867899999999999921e-04
2.400000100000000192e+00,1.269618600000000097e-01,8.113699999999999515e-04,1.978899999999999908e-04
2.500000000000000000e+00,1.267531699999999983e-01,8.425400000000000207e-04,1.940099999999999941e-04
2.599999899999999808e+00,1.265369100000000024e-01,8.761799999999999493e-04,1.806900000000000064e-04
2.700000049999999874e+00,1.263513900000000079e-01,9.112299999999999610e-04,1.753500000000000067e-04
2.799999950000000126e+00,1.262247599999999914e-01,9.481900000000000137e-04,1.790299999999999986e-04
2.900000100000000192e+00,1.261636499999999883e-01,9.872900000000000426e-04,1.644500000000000128e-04
3.000000000000000000e+00,1.261844000000000021e-01,1.027069999999999936e-03,1.574500000000000053e-04
3.099999899999999808e+00,1.262816900000000020e-01,1.068329999999999931e-03,1.584900000000000089e-04
3.200000049999999874e+00,1.264376899999999915e-01,1.111699999999999971e-03,1.504900000000000042e-04
3.299999950000000126e+00,1.266521999999999926e-01,1.158130000000000054e-03,1.513399999999999977e-04
3.400000100000000192e+00,1.269047299999999934e-01,1.209549999999999991e-03,1.528900000000000083e-04
3.500000000000000000e+00,1.271691299999999913e-01,1.266399999999999991e-03,1.565000000000000093e-04
3.599999899999999808e+00,1.274069399999999963e-01,1.329319999999999937e-03,1.627300000000000090e-04
3.700000049999999874e+00,1.275787700000000080e-01,1.396689999999999911e-03,1.635100000000000117e-04
3.799999950000000126e+00,1.276601400000000053e-01,1.465299999999999893e-03,1.649699999999999875e-04
3.900000100000000192e+00,1.276245699999999927e-01,1.533840000000000073e-03,1.591100000000000131e-04
4.000000000000000000e+00,1.274719199999999886e-01,1.601240000000000085e-03,1.537900000000000031e-04
4.099999900000000252e+00,1.272264899999999976e-01,1.669649999999999954e-03,1.483800000000000125e-04
4.199999809999999556e+00,1.269320700000000079e-01,1.739740000000000036e-03,1.469200000000000096e-04
4.300000190000000444e+00,1.266239999999999866e-01,1.812379999999999937e-03,1.504200000000000133e-04
4.400000099999999748e+00,1.263145800000000096e-01,1.888560000000000065e-03,1.582099999999999913e-04
4.500000000000000000e+00,1.259913900000000087e-01,1.967580000000000023e-03,1.698399999999999866e-04
4.599999900000000252e+00,1.256246900000000111e-01,2.047999999999999907e-03,1.819199999999999930e-04
4.699999809999999556e+00,1.251900499999999972e-01,2.129030000000000072e-03,1.923600000000000082e-04
4.800000190000000444e+00,1.246822300000000050e-01,2.211199999999999971e-03,2.005400000000000010e-04
4.900000099999999748e+00,1.241137999999999963e-01,2.294570000000000116e-03,2.082999999999999945e-04
5.000000000000000000e+00,1.234983999999999943e-01,2.380530000000000059e-03,2.154000000000000044e-04
5.099999900000000252e+00,1.228484600000000065e-01,2.470319999999999808e-03,2.211699999999999983e-04
5.199999809999999556e+00,1.221741600000000039e-01,2.564120000000000028e-03,2.258499999999999874e-04
5.300000190000000444e+00,1.214763100000000040e-01,2.662519999999999817e-03,2.298099999999999969e-04
5.400000099999999748e+00,1.207553900000000041e-01,2.766450000000000159e-03,2.332799999999999891e-04
5.500000000000000000e+00,1.200140100000000043e-01,2.876109999999999865e-03,2.377799999999999901e-04
5.599999900000000252e+00,1.192614500000000050e-01,2.992030000000000124e-03,2.436000000000000123e-04
5.699999809999999556e+00,1.185166599999999959e-01,3.113900000000000175e-03,2.515899999999999951e-04
5.800000190000000444e+00,1.177996600000000005e-01,3.239740000000000068e-03,2.603099999999999793e-04
5.900000099999999748e+00,1.171255900000000016e-01,3.369739999999999975e-03,2.679599999999999755e-04
6.000000000000000000e+00,1.165045100000000056e-01,3.507039999999999897e-03,2.737199999999999746e-04
6.099999900000000252e+00,1.159470600000000046e-01,3.654839999999999912e-03,2.786999999999999981e-04
6.199999809999999556e+00,1.154615400000000014e-01,3.814960000000000052e-03,2.841000000000000209e-04
6.300000190000000444e+00,1.150438299999999997e-01,3.985309999999999721e-03,2.900399999999999810e-04
6.400000099999999748e+00,1.146643999999999997e-01,4.159150000000000347e-03,2.922499999999999751e-04
6.500000000000000000e+00,1.142702699999999932e-01,4.328089999999999715e-03,2.861699999999999791e-04
6.599999900000000252e+00,1.138204099999999969e-01,4.487920000000000277e-03,2.800500000000000038e-04
6.699999809999999556e+00,1.132875799999999988e-01,4.639879999999999872e-03,2.765499999999999729e-04
6.800000190000000444e+00,1.126559200000000066e-01,4.781289999999999672e-03,2.725499999999999841e-04
6.900000099999999748e+00,1.119270700000000035e-01,4.911679999999999865e-03,2.640399999999999995e-04
7.000000000000000000e+00,1.111243100000000039e-01,5.038749999999999826e-03,2.503800000000000253e-04
7.099999900000000252e+00,1.102865600000000057e-01,5.168950000000000281e-03,2.338800000000000037e-04
7.199999809999999556e+00,1.094557099999999977e-01,5.305490000000000379e-03,2.184400000000000024e-04
7.300000190000000444e+00,1.086563900000000055e-01,5.451150000000000093e-03,2.056199999999999998e-04
7.400000099999999748e+00,1.078886599999999973e-01,5.606769999999999636e-03,1.950200000000000132e-04
7.500000000000000000e+00,1.071528600000000025e-01,5.765290000000000172e-03,1.902999999999999906e-04
7.599999900000000252e+00,1.064611800000000025e-01,5.928069999999999694e-03,1.899899999999999885e-04
7.699999809999999556e+00,1.058245200000000052e-01,6.103510000000000359e-03,1.902499999999999894e-04
7.800000190000000444e+00,1.052377300000000016e-01,6.283079999999999915e-03,1.901700000000000038e-04
7.900000099999999748e+00,1.046734799999999993e-01,6.440799999999999997e-03,1.887199999999999956e-04
8.000000000000000000e+00,1.041005900000000067e-01,6.557109999999999675e-03,1.861800000000000098e-04
8.100000380000000888e+00,1.034792900000000015e-01,6.629720000000000404e-03,1.859099999999999869e-04
8.199999809999999556e+00,1.027538399999999991e-01,6.678520000000000290e-03,1.884400000000000051e-04
8.300000190000000444e+00,1.018937800000000032e-01,6.730850000000000027e-03,1.927099999999999896e-04
8.399999619999999112e+00,1.009060999999999986e-01,6.783120000000000122e-03,1.969800000000000012e-04
8.500000000000000000e+00,9.983490000000000419e-02,6.843049999999999827e-03,2.021899999999999869e-04
8.600000380000000888e+00,9.873790000000000344e-02,6.935320000000000026e-03,2.063699999999999909e-04
8.699999809999999556e+00,9.765271000000000368e-02,7.072980000000000413e-03,2.043100000000000005e-04
8.800000190000000444e+00,9.660174000000000538e-02,7.245800000000000157e-03,1.960499999999999949e-04
8.899999619999999112e+00,9.557862000000000302e-02,7.432059999999999882e-03,1.901100000000000077e-04
9.000000000000000000e+00,9.456251000000000240e-02,7.598129999999999815e-03,1.882599999999999899e-04
9.100000380000000888e+00,9.357313999999999909e-02,7.714930000000000052e-03,1.878700000000000021e-04
9.199999809999999556e+00,9.262607000000000479e-02,7.767409999999999766e-03,1.878899999999999917e-04
9.300000190000000444e+00,9.169739000000000362e-02,7.775549999999999996e-03,1.900200000000000001e-04
9.399999619999999112e+00,9.076910000000000533e-02,7.778669999999999682e-03,1.958100000000000107e-04
9.500000000000000000e+00,8.985402000000000666e-02,7.780660000000000007e-03,1.985500000000000014e-04
9.600000380000000888e+00,8.894639999999999491e-02,7.753659999999999893e-03,1.887400000000000124e-04
9.699999809999999556e+00,8.806530999999999387e-02,7.722240000000000007e-03,1.697199999999999946e-04
9.800000190000000444e+00,8.722602999999999607e-02,7.706730000000000178e-03,1.538699999999999888e-04
9.899999619999999112e+00,8.636051000000000144e-02,7.701930000000000061e-03,1.374500000000000071e-04
1.000000000000000000e+01,8.547435999999999923e-02,7.709190000000000313e-03,1.327800000000000128e-04
1.010000038000000089e+01,8.463241000000000513e-02,7.729820000000000094e-03,1.379399999999999973e-04
1.019999980999999956e+01,8.385320000000000273e-02,7.783319999999999822e-03,1.381099999999999906e-04
1.030000019000000044e+01,8.313096000000000374e-02,7.833520000000000066e-03,1.391599999999999890e-04
1.039999961999999911e+01,8.243158000000000429e-02,7.859329999999999442e-03,1.410999999999999874e-04
1.050000000000000000e+01,8.172397000000000689e-02,7.852889999999999524e-03,1.413899999999999998e-04
1.060000038000000089e+01,8.098500999999999617e-02,7.839169999999999472e-03,1.419299999999999913e-04
1.069999980999999956e+01,8.017074000000000422e-02,7.864940000000000819e-03,1.387899999999999909e-04
1.080000019000000044e+01,7.926537000000000166e-02,7.931969999999999993e-03,1.331000000000000098e-04
1.089999961999999911e+01,7.828511000000000497e-02,8.019159999999999136e-03,1.264799999999999952e-04
1.100000000000000000e+01,7.726307000000000313e-02,8.118550000000000419e-03,1.214900000000000040e-04
1.110000038000000089e+01,7.623580000000000634e-02,8.229039999999999966e-03,1.188700000000000054e-04
1.119999980999999956e+01,7.522186000000000150e-02,8.345929999999999668e-03,1.140100000000000011e-04
1.130000019000000044e+01,7.422966999999999760e-02,8.450209999999999666e-03,1.085600000000000042e-04
1.139999961999999911e+01,7.326024999999999898e-02,8.538910000000000250e-03,1.044699999999999942e-04
1.150000000000000000e+01,7.232652999999999999e-02,8.618400000000000019e-03,1.030900000000000040e-04
1.160000038000000089e+01,7.145078000000000540e-02,8.678579999999999975e-03,1.006999999999999947e-04
1.169999980999999956e+01,7.064816999999999625e-02,8.709059999999999371e-03,1.024799999999999946e-04
1.180000019000000044e+01,6.987029000000000156e-02,8.706550000000000400e-03,1.060500000000000028e-04
1.189999961999999911e+01,6.905543999999999571e-02,8.684060000000000390e-03,1.063799999999999945e-04
1.200000000000000000e+01,6.819203000000000070e-02,8.647739999999999247e-03,1.045499999999999934e-04
1.210000038000000089e+01,6.728615000000000290e-02,8.603440000000000393e-03,1.006300000000000038e-04
1.219999980999999956e+01,6.633232999999999491e-02,8.550030000000000130e-03,9.686331029999999348e-05
1.230000019000000044e+01,6.532785000000000675e-02,8.481509999999999397e-03,9.399902770000000086e-05
1.239999961999999911e+01,6.429458000000000395e-02,8.393819999999999754e-03,9.317216610000000074e-05
1.250000000000000000e+01,6.324577000000000671e-02,8.288179999999999159e-03,9.286675779999999851e-05
1.260000038000000089e+01,6.218421999999999839e-02,8.163890000000000036e-03,9.083272020000000661e-05
1.269999980999999956e+01,6.113152000000000169e-02,8.024959999999999385e-03,8.735856680000000062e-05
1.280000019000000044e+01,6.011013999999999941e-02,7.879670000000000077e-03,8.212529070000000521e-05
1.289999961999999911e+01,5.913207999999999659e-02,7.735650000000000165e-03,7.863867359999999888e-05
1.300000000000000000e+01,5.817430999999999991e-02,7.596890000000000240e-03,7.815661959999999802e-05
1.310000038000000089e+01,5.720598999999999823e-02,7.464319999999999983e-03,7.871755949999999918e-05
1.319999980999999956e+01,5.622963999999999740e-02,7.337419999999999880e-03,7.812949480000000110e-05
1.330000019000000044e+01,5.527486000000000205e-02,7.211300000000000349e-03,7.613305929999999381e-05
1.339999961999999911e+01,5.438409000000000298e-02,7.082259999999999944e-03,7.481305510000000561e-05
1.350000000000000000e+01,5.359114999999999712e-02,6.953580000000000004e-03,7.567807189999999475e-05
1.360000038000000089e+01,5.289172000000000318e-02,6.829649999999999610e-03,7.477537289999999684e-05
1.369999980999999956e+01,5.227429000000000103e-02,6.713769999999999981e-03,7.270852080000000451e-05
1.380000019000000044e+01,5.172083999999999709e-02,6.604180000000000293e-03,7.104323590000000469e-05
1.389999961999999911e+01,5.120066999999999674e-02,6.493800000000000093e-03,7.128711879999999931e-05
1.400000000000000000e+01,5.067987999999999660e-02,6.377709999999999976e-03,7.106913840000000405e-05
1.410000038000000089e+01,5.015039000000000302e-02,6.261240000000000382e-03,7.051883589999999324e-05
1.419999980999999956e+01,4.961485999999999674e-02,6.151649999999999827e-03,7.145654669999999635e-05
1.430000019000000044e+01,4.905684999999999907e-02,6.049360000000000154e-03,7.201527479999999648e-05
1.439999961999999911e+01,4.846083999999999808e-02,5.950229999999999929e-03,7.130764430000000335e-05
1.450000000000000000e+01,4.783250000000000002e-02,5.851330000000000073e-03,6.912719249999999384e-05
1.460000038000000089e+01,4.719820000000000265e-02,5.755040000000000329e-03,6.704538830000000219e-05
1.469999980999999956e+01,4.657841000000000065e-02,5.663630000000000227e-03,6.633092560000000356e-05
1.480000019000000044e+01,4.597003000000000200e-02,5.575329999999999869e-03,6.501561440000000621e-05
1.489999961999999911e+01,4.536971000000000059e-02,5.489280000000000027e-03,6.224396199999999838e-05
1.500000000000000000e+01,4.478966000000000197e-02,5.403110000000000031e-03,6.029641369999999768e-05
1.510000038000000089e+01,4.423306999999999933e-02,5.314310000000000041e-03,6.005911930000000249e-05
1.519999980999999956e+01,4.367933000000000232e-02,5.224229999999999846e-03,5.880013489999999710e-05
1.530000019000000044e+01,4.311684999999999823e-02,5.135090000000000141e-03,5.650352979999999749e-05
1.539999961999999911e+01,4.255915999999999866e-02,5.048480000000000155e-03,5.428965229999999981e-05
1.550000000000000000e+01,4.203036000000000272e-02,4.966889999999999847e-03,5.250743559999999677e-05
1.560000038000000089e+01,4.154001000000000221e-02,4.890420000000000357e-03,5.197841889999999724e-05
1.569999980999999956e+01,4.106665999999999789e-02,4.817130000000000196e-03,5.241472899999999742e-05
1.580000019000000044e+01,4.057328000000000323e-02,4.745669999999999576e-03,5.115527530000000108e-05
1.589999961999999911e+01,4.004582999999999754e-02,4.674479999999999955e-03,4.975393310000000000e-05
1.600000000000000000e+01,3.948187000000000224e-02,4.602750000000000070e-03,4.872202770000000051e-05
1.610000038000000089e+01,3.889018000000000336e-02,4.531649999999999914e-03,4.524016189999999872e-05
1.620000076000000178e+01,3.831499000000000016e-02,4.461220000000000116e-03,4.377954250000000284e-05
1.629999923999999822e+01,3.777409999999999796e-02,4.389630000000000268e-03,4.515322139999999710e-05
1.639999961999999911e+01,3.724543999999999772e-02,4.317210000000000145e-03,4.574436020000000248e-05
1.650000000000000000e+01,3.671316000000000163e-02,4.245539999999999904e-03,4.655387969999999872e-05
1.660000038000000089e+01,3.616103999999999846e-02,4.176329999999999799e-03,4.722603990000000268e-05
1.670000076000000178e+01,3.557874999999999927e-02,4.110390000000000224e-03,4.471204740000000322e-05
1.679999923999999822e+01,3.499719999999999914e-02,4.046580000000000142e-03,4.075223479999999840e-05
1.689999961999999911e+01,3.446250000000000008e-02,3.983030000000000251e-03,3.993042989999999681e-05
1.700000000000000000e+01,3.397910999999999987e-02,3.918920000000000216e-03,4.059830100000000336e-05
1.710000038000000089e+01,3.352713999999999694e-02,3.854100000000000061e-03,4.003605140000000015e-05
1.720000076000000178e+01,3.310670000000000279e-02,3.789470000000000078e-03,3.578479660000000206e-05
1.729999923999999822e+01,3.276666000000000301e-02,3.725700000000000192e-03,3.312720219999999889e-05
1.739999961999999911e+01,3.253172000000000008e-02,3.663220000000000018e-03,3.543875939999999782e-05
1.750000000000000000e+01,3.235559999999999825e-02,3.602730000000000168e-03,3.916727659999999750e-05
1.760000038000000089e+01,3.217260999999999732e-02,3.544299999999999794e-03,4.153104599999999844e-05
1.770000076000000178e+01,3.194219999999999698e-02,3.488020000000000096e-03,4.170227840000000178e-05
1.779999923999999822e+01,3.165935000000000277e-02,3.434469999999999797e-03,4.107266430000000031e-05
1.789999961999999911e+01,3.133367000000000097e-02,3.383619999999999944e-03,4.107308999999999743e-05
1.800000000000000000e+01,3.097027000000000113e-02,3.334559999999999868e-03,4.070422440000000112e-05
1.810000038000000089e+01,3.057887999999999926e-02,3.286180000000000091e-03,4.005304800000000223e-05
1.820000076000000178e+01,3.017330000000000012e-02,3.237980000000000112e-03,3.913424729999999884e-05
1.829999923999999822e+01,2.976859000000000102e-02,3.190419999999999801e-03,3.842291340000000306e-05
1.839999961999999911e+01,2.937367999999999923e-02,3.143700000000000140e-03,3.868249040000000012e-05
1.850000000000000000e+01,2.898030000000000050e-02,3.097379999999999838e-03,3.902089520000000060e-05
1.860000038000000089e+01,2.857596999999999915e-02,3.051270000000000024e-03,3.716609350000000205e-05
1.870000076000000178e+01,2.817578999999999917e-02,3.004859999999999823e-03,3.385854139999999973e-05
1.879999923999999822e+01,2.781329999999999913e-02,2.957850000000000149e-03,3.238590219999999974e-05
1.889999961999999911e+01,2.749885999999999997e-02,2.910579999999999851e-03,3.318794919999999840e-05
1.900000000000000000e+01,2.721306000000000072e-02,2.863660000000000077e-03,3.370881309999999869e-05
1.910000038000000089e+01,2.693937000000000068e-02,2.817549999999999829e-03,3.323059720000000165e-05
1.920000076000000178e+01,2.667423000000000016e-02,2.772300000000000111e-03,3.282997570000000198e-05
1.929999923999999822e+01,2.641471000000000097e-02,2.727589999999999789e-03,3.134487630000000122e-05
1.939999961999999911e+01,2.617074999999999957e-02,2.682790000000000001e-03,2.951366510000000089e-05
1.950000000000000000e+01,2.595733999999999889e-02,2.637749999999999904e-03,2.977514669999999932e-05
1.960000038000000089e+01,2.576292000000000165e-02,2.593160000000000170e-03,3.288283549999999672e-05
1.970000076000000178e+01,2.553984000000000115e-02,2.549919999999999791e-03,3.594155710000000226e-05
1.979999923999999822e+01,2.524416999999999980e-02,2.508709999999999933e-03,3.549627579999999874e-05
1.989999961999999911e+01,2.488084000000000129e-02,2.469589999999999806e-03,3.276836650000000125e-05


==> figs/data/CODA_DGp3_N256.csv <==
t,ke,soldis,dildis
0.000000000000000000e+00,1.250000000000000000e-01,4.687499999999999827e-04,8.450217520000000562e-14
1.000000000000000056e-01,1.250039300000000131e-01,4.696899999999999838e-04,2.290354809999999890e-06
2.000000000000000111e-01,1.250980899999999951e-01,4.729499999999999763e-04,7.974632349999999671e-06
3.000000099999999836e-01,1.252551699999999990e-01,4.785999999999999781e-04,1.431288639999999959e-05
4.000000100000000169e-01,1.254468300000000092e-01,4.865399999999999868e-04,1.887364489999999984e-05
5.000000000000000000e-01,1.256583000000000006e-01,4.962999999999999747e-04,2.123022750000000069e-05
6.000000199999999673e-01,1.258914299999999986e-01,5.071700000000000383e-04,2.297243550000000094e-05
6.999999900000000164e-01,1.261506400000000083e-01,5.185100000000000212e-04,2.617077009999999976e-05
8.000000099999999836e-01,1.264207499999999984e-01,5.300599999999999496e-04,3.173709769999999777e-05
8.999999800000000327e-01,1.266580700000000115e-01,5.419100000000000479e-04,3.868517159999999714e-05
1.000000000000000000e+00,1.268128199999999928e-01,5.543699999999999930e-04,4.508681379999999843e-05
1.100000019999999967e+00,1.268674899999999994e-01,5.676999999999999755e-04,5.025330390000000148e-05
1.200000050000000096e+00,1.268481300000000034e-01,5.820499999999999719e-04,5.527442040000000171e-05
1.299999949999999904e+00,1.267999099999999879e-01,5.973499999999999643e-04,6.131595730000000436e-05
1.399999980000000033e+00,1.267665500000000056e-01,6.133399999999999790e-04,6.922203470000000327e-05
1.500000000000000000e+00,1.267865200000000137e-01,6.296299999999999467e-04,8.088340839999999369e-05
1.600000019999999967e+00,1.268831800000000121e-01,6.459299999999999634e-04,1.001100000000000020e-04
1.700000050000000096e+00,1.270445000000000046e-01,6.622099999999999905e-04,1.271500000000000007e-04
1.799999949999999904e+00,1.272300899999999901e-01,6.787800000000000300e-04,1.726300000000000057e-04
1.899999980000000033e+00,1.273768100000000070e-01,6.961899999999999599e-04,2.076900000000000122e-04
2.000000000000000000e+00,1.274530399999999897e-01,7.147199999999999604e-04,2.480800000000000236e-04
2.099999899999999808e+00,1.274407999999999930e-01,7.348899999999999790e-04,2.620699999999999896e-04
2.200000049999999874e+00,1.273627099999999901e-01,7.575799999999999939e-04,3.097199999999999823e-04
2.299999950000000126e+00,1.272188300000000050e-01,7.828699999999999635e-04,2.946599999999999740e-04
2.400000100000000192e+00,1.270389000000000101e-01,8.103900000000000253e-04,2.971900000000000193e-04
2.500000000000000000e+00,1.268358800000000119e-01,8.411599999999999763e-04,3.058199999999999959e-04
2.599999899999999808e+00,1.266270700000000082e-01,8.748799999999999719e-04,3.018799999999999760e-04
2.700000049999999874e+00,1.264428300000000061e-01,9.105100000000000086e-04,3.011099999999999953e-04
2.799999950000000126e+00,1.263088900000000070e-01,9.483799999999999696e-04,2.759300000000000229e-04
2.900000100000000192e+00,1.262551399999999879e-01,9.874499999999999597e-04,2.771800000000000262e-04
3.000000000000000000e+00,1.262771000000000032e-01,1.027069999999999936e-03,2.591199999999999992e-04
3.099999899999999808e+00,1.263719100000000040e-01,1.068809999999999899e-03,2.508100000000000195e-04
3.200000049999999874e+00,1.265285600000000121e-01,1.112139999999999960e-03,2.337999999999999909e-04
3.299999950000000126e+00,1.267408399999999935e-01,1.158640000000000060e-03,2.238399999999999982e-04
3.400000100000000192e+00,1.269949999999999968e-01,1.210020000000000019e-03,2.271700000000000086e-04
3.500000000000000000e+00,1.272589399999999871e-01,1.267080000000000073e-03,2.237200000000000061e-04
3.599999899999999808e+00,1.275010400000000099e-01,1.329920000000000060e-03,2.326399999999999952e-04
3.700000049999999874e+00,1.276806299999999894e-01,1.398200000000000050e-03,2.396800000000000091e-04
3.799999950000000126e+00,1.277663099999999941e-01,1.468389999999999973e-03,2.344299999999999900e-04
3.900000100000000192e+00,1.277410200000000107e-01,1.539140000000000039e-03,2.376400000000000083e-04
4.000000000000000000e+00,1.275932499999999914e-01,1.609959999999999907e-03,2.246200000000000009e-04
4.099999900000000252e+00,1.273563400000000123e-01,1.682270000000000033e-03,2.211000000000000075e-04
4.199999809999999556e+00,1.270691499999999918e-01,1.757520000000000046e-03,2.134899999999999905e-04
4.300000190000000444e+00,1.267698899999999962e-01,1.836560000000000102e-03,2.128200000000000122e-04
4.400000099999999748e+00,1.264710900000000082e-01,1.920320000000000100e-03,2.167100000000000038e-04
4.500000000000000000e+00,1.261626299999999978e-01,2.008090000000000135e-03,2.275000000000000004e-04
4.599999900000000252e+00,1.258145599999999920e-01,2.098619999999999826e-03,2.429900000000000029e-04
4.699999809999999556e+00,1.253980799999999951e-01,2.190070000000000124e-03,2.578999999999999804e-04
4.800000190000000444e+00,1.249073400000000056e-01,2.282540000000000003e-03,2.713400000000000143e-04
4.900000099999999748e+00,1.243543599999999971e-01,2.376559999999999784e-03,2.841799999999999795e-04
5.000000000000000000e+00,1.237525399999999942e-01,2.472659999999999789e-03,2.978799999999999872e-04
5.099999900000000252e+00,1.231156800000000051e-01,2.571130000000000030e-03,3.062200000000000056e-04
5.199999809999999556e+00,1.224556900000000059e-01,2.673539999999999858e-03,3.137699999999999994e-04
5.300000190000000444e+00,1.217755100000000035e-01,2.781019999999999933e-03,3.216499999999999850e-04
5.400000099999999748e+00,1.210756399999999983e-01,2.895759999999999827e-03,3.315799999999999932e-04
5.500000000000000000e+00,1.203553700000000032e-01,3.016950000000000014e-03,3.401100000000000217e-04
5.599999900000000252e+00,1.196212799999999965e-01,3.145479999999999977e-03,3.518700000000000040e-04
5.699999809999999556e+00,1.188899800000000062e-01,3.279479999999999982e-03,3.650400000000000151e-04
5.800000190000000444e+00,1.181812799999999997e-01,3.416489999999999892e-03,3.796299999999999957e-04
5.900000099999999748e+00,1.175135600000000030e-01,3.559060000000000175e-03,3.963500000000000118e-04
6.000000000000000000e+00,1.168953999999999965e-01,3.710390000000000042e-03,4.092000000000000260e-04
6.099999900000000252e+00,1.163375199999999998e-01,3.875180000000000204e-03,4.272799999999999884e-04
6.199999809999999556e+00,1.158561599999999997e-01,4.058159999999999892e-03,4.326900000000000060e-04
6.300000190000000444e+00,1.154531200000000063e-01,4.256089999999999700e-03,4.339899999999999834e-04
6.400000099999999748e+00,1.151014800000000060e-01,4.457789999999999669e-03,4.370099999999999918e-04
6.500000000000000000e+00,1.147476600000000013e-01,4.650650000000000096e-03,4.386999999999999841e-04
6.599999900000000252e+00,1.143414999999999987e-01,4.830029999999999914e-03,4.404200000000000150e-04
6.699999809999999556e+00,1.138501499999999972e-01,4.995760000000000131e-03,4.316500000000000024e-04
6.800000190000000444e+00,1.132620800000000011e-01,5.142200000000000416e-03,4.262499999999999796e-04
6.900000099999999748e+00,1.125738800000000012e-01,5.267469999999999791e-03,4.200799999999999760e-04
7.000000000000000000e+00,1.118050099999999963e-01,5.384950000000000327e-03,4.042499999999999869e-04
7.099999900000000252e+00,1.110030300000000025e-01,5.518249999999999718e-03,3.840900000000000173e-04
7.199999809999999556e+00,1.102104000000000000e-01,5.677859999999999852e-03,3.538200000000000242e-04
7.300000190000000444e+00,1.094431399999999943e-01,5.860940000000000247e-03,3.213099999999999984e-04
7.400000099999999748e+00,1.086977100000000029e-01,6.061949999999999977e-03,2.976899999999999772e-04
7.500000000000000000e+00,1.079779899999999959e-01,6.272999999999999930e-03,2.879900000000000125e-04
7.599999900000000252e+00,1.072990899999999997e-01,6.493510000000000081e-03,2.792399999999999895e-04
7.699999809999999556e+00,1.066725300000000015e-01,6.723940000000000299e-03,2.790299999999999898e-04
7.800000190000000444e+00,1.060848100000000016e-01,6.955989999999999569e-03,2.713300000000000195e-04
7.900000099999999748e+00,1.055250199999999972e-01,7.196280000000000211e-03,2.676499999999999734e-04
8.000000000000000000e+00,1.049676100000000029e-01,7.421760000000000336e-03,2.707000000000000205e-04
8.100000380000000888e+00,1.043594399999999978e-01,7.548380000000000367e-03,2.744499999999999761e-04
8.199999809999999556e+00,1.036451199999999934e-01,7.623229999999999937e-03,2.757799999999999922e-04
8.300000190000000444e+00,1.028002699999999991e-01,7.708679999999999873e-03,2.731599999999999935e-04
8.399999619999999112e+00,1.018280000000000018e-01,7.783100000000000261e-03,2.726699999999999762e-04
8.500000000000000000e+00,1.007729400000000053e-01,7.846010000000000484e-03,2.785600000000000164e-04
8.600000380000000888e+00,9.969340999999999620e-02,7.928239999999999593e-03,2.830099999999999890e-04
8.699999809999999556e+00,9.862482999999999667e-02,8.047800000000000786e-03,2.788800000000000133e-04
8.800000190000000444e+00,9.758123999999999965e-02,8.220859999999999973e-03,2.647300000000000217e-04
8.899999619999999112e+00,9.655241999999999991e-02,8.445889999999999301e-03,2.517800000000000051e-04
9.000000000000000000e+00,9.553043999999999425e-02,8.681460000000000218e-03,2.412899999999999886e-04
9.100000380000000888e+00,9.456412000000000151e-02,8.895339999999999844e-03,2.329900000000000037e-04
9.199999809999999556e+00,9.367084000000000521e-02,9.055819999999999148e-03,2.311000000000000066e-04
9.300000190000000444e+00,9.279563999999999868e-02,9.157480000000000828e-03,2.311299999999999911e-04
9.399999619999999112e+00,9.191950999999999594e-02,9.223059999999999939e-03,2.351200000000000121e-04
9.500000000000000000e+00,9.105620000000000380e-02,9.269440000000000318e-03,2.420300000000000121e-04
9.600000380000000888e+00,9.016485000000000471e-02,9.273419999999999233e-03,2.350999999999999954e-04
9.699999809999999556e+00,8.924466000000000343e-02,9.237040000000000181e-03,2.160200000000000087e-04
9.800000190000000444e+00,8.832265000000000255e-02,9.216830000000000508e-03,2.026599999999999875e-04
9.899999619999999112e+00,8.733303000000000593e-02,9.213499999999999468e-03,1.866199999999999988e-04
1.000000000000000000e+01,8.631626000000000576e-02,9.242649999999999824e-03,1.828099999999999929e-04
1.010000038000000089e+01,8.537416999999999923e-02,9.317709999999999881e-03,1.836899999999999980e-04
1.019999980999999956e+01,8.453365999999999658e-02,9.399660000000000654e-03,1.747200000000000077e-04
1.030000019000000044e+01,8.379693000000000558e-02,9.457349999999999784e-03,1.681499999999999943e-04
1.039999961999999911e+01,8.312741999999999354e-02,9.478250000000000564e-03,1.683400000000000044e-04
1.050000000000000000e+01,8.246478999999999615e-02,9.480169999999999569e-03,1.618500000000000038e-04
1.060000038000000089e+01,8.174737999999999449e-02,9.475020000000000664e-03,1.577299999999999959e-04
1.069999980999999956e+01,8.091888999999999332e-02,9.480389999999999998e-03,1.509100000000000036e-04
1.080000019000000044e+01,8.000514999999999710e-02,9.554830000000000267e-03,1.411700000000000053e-04
1.089999961999999911e+01,7.901684999999999959e-02,9.702819999999999154e-03,1.357899999999999992e-04
1.100000000000000000e+01,7.793403999999999610e-02,9.868850000000000192e-03,1.334300000000000015e-04
1.110000038000000089e+01,7.677889999999999715e-02,9.999350000000000599e-03,1.342600000000000054e-04
1.119999980999999956e+01,7.561482999999999399e-02,1.011416000000000051e-02,1.319000000000000077e-04
1.130000019000000044e+01,7.449421000000000515e-02,1.021513999999999929e-02,1.313499999999999943e-04
1.139999961999999911e+01,7.341466000000000658e-02,1.026755000000000029e-02,1.262199999999999943e-04
1.150000000000000000e+01,7.240702000000000249e-02,1.031216000000000077e-02,1.230199999999999978e-04
1.160000038000000089e+01,7.148938000000000514e-02,1.035074000000000063e-02,1.200300000000000011e-04
1.169999980999999956e+01,7.065868000000000149e-02,1.036436999999999949e-02,1.232200000000000027e-04
1.180000019000000044e+01,6.985500000000000043e-02,1.032928999999999965e-02,1.233300000000000000e-04
1.189999961999999911e+01,6.904404000000000097e-02,1.027582999999999969e-02,1.248800000000000105e-04
1.200000000000000000e+01,6.820758000000000376e-02,1.023208999999999924e-02,1.175100000000000049e-04
1.210000038000000089e+01,6.732805000000000040e-02,1.017950999999999925e-02,1.104000000000000001e-04
1.219999980999999956e+01,6.637716000000000449e-02,1.006169999999999981e-02,1.090800000000000059e-04
1.230000019000000044e+01,6.538094999999999324e-02,9.891890000000000405e-03,1.080600000000000055e-04
1.239999961999999911e+01,6.435543000000000513e-02,9.697890000000000676e-03,1.082599999999999969e-04
1.250000000000000000e+01,6.328295999999999921e-02,9.494970000000000146e-03,1.061199999999999936e-04
1.260000038000000089e+01,6.219707000000000013e-02,9.298429999999999890e-03,1.000000000000000048e-04
1.269999980999999956e+01,6.115663999999999823e-02,9.109310000000000671e-03,9.498902360000000065e-05
1.280000019000000044e+01,6.018002000000000073e-02,8.928639999999999841e-03,9.295423659999999997e-05
1.289999961999999911e+01,5.924658000000000008e-02,8.763319999999999790e-03,9.078506260000000500e-05
1.300000000000000000e+01,5.831689000000000317e-02,8.615640000000000798e-03,9.036669510000000126e-05
1.310000038000000089e+01,5.735962000000000005e-02,8.476779999999999732e-03,8.953246289999999754e-05
1.319999980999999956e+01,5.639117999999999908e-02,8.336839999999999876e-03,8.777820040000000579e-05
1.330000019000000044e+01,5.545442999999999900e-02,8.193940000000000251e-03,8.628117940000000561e-05
1.339999961999999911e+01,5.457882000000000011e-02,8.045790000000000580e-03,8.797394549999999584e-05
1.350000000000000000e+01,5.377400000000000235e-02,7.894679999999999406e-03,9.223750390000000517e-05
1.360000038000000089e+01,5.303392999999999996e-02,7.745990000000000340e-03,9.310692260000000449e-05
1.369999980999999956e+01,5.234284000000000159e-02,7.601560000000000261e-03,8.998321569999999825e-05
1.380000019000000044e+01,5.168671999999999850e-02,7.452720000000000351e-03,8.636616979999999454e-05
1.389999961999999911e+01,5.105988000000000193e-02,7.298409999999999967e-03,8.563244769999999329e-05
1.400000000000000000e+01,5.045986999999999695e-02,7.150669999999999596e-03,8.554087979999999486e-05
1.410000038000000089e+01,4.988949000000000161e-02,7.011779999999999576e-03,8.607497149999999704e-05
1.419999980999999956e+01,4.933128999999999986e-02,6.877890000000000219e-03,8.532798530000000072e-05
1.430000019000000044e+01,4.877101999999999826e-02,6.754819999999999922e-03,8.407934359999999366e-05
1.439999961999999911e+01,4.820846000000000159e-02,6.647840000000000346e-03,8.338774929999999668e-05
1.450000000000000000e+01,4.764439000000000174e-02,6.551859999999999629e-03,8.449505550000000517e-05
1.460000038000000089e+01,4.706747000000000014e-02,6.454460000000000405e-03,8.454099589999999995e-05
1.469999980999999956e+01,4.646854000000000262e-02,6.348200000000000023e-03,8.354807500000000560e-05
1.480000019000000044e+01,4.583840000000000137e-02,6.230799999999999880e-03,8.012096079999999753e-05
1.489999961999999911e+01,4.519125000000000225e-02,6.107160000000000366e-03,7.440550690000000535e-05
1.500000000000000000e+01,4.456327999999999678e-02,5.987509999999999707e-03,7.145040579999999597e-05
1.510000038000000089e+01,4.396259000000000278e-02,5.869809999999999611e-03,6.990026299999999764e-05
1.519999980999999956e+01,4.338767000000000318e-02,5.755269999999999830e-03,6.769717580000000413e-05
1.530000019000000044e+01,4.284543999999999853e-02,5.650689999999999880e-03,6.432060759999999751e-05
1.539999961999999911e+01,4.234017000000000336e-02,5.555649999999999651e-03,6.169217519999999338e-05
1.550000000000000000e+01,4.185929000000000039e-02,5.463749999999999857e-03,6.031385059999999816e-05
1.560000038000000089e+01,4.139021999999999840e-02,5.370709999999999894e-03,5.839386359999999848e-05
1.569999980999999956e+01,4.093002999999999919e-02,5.277119999999999728e-03,5.695854630000000090e-05
1.580000019000000044e+01,4.046370999999999996e-02,5.185140000000000408e-03,5.473406419999999971e-05
1.589999961999999911e+01,3.997653000000000317e-02,5.096129999999999931e-03,5.574891839999999982e-05
1.600000000000000000e+01,3.942915999999999782e-02,5.009880000000000409e-03,5.352240989999999674e-05
1.610000038000000089e+01,3.883311999999999875e-02,4.926559999999999967e-03,4.704545060000000166e-05
1.620000076000000178e+01,3.826911999999999675e-02,4.844870000000000253e-03,4.514009200000000319e-05
1.629999923999999822e+01,3.776383999999999991e-02,4.761750000000000357e-03,4.988925870000000329e-05
1.639999961999999911e+01,3.725745999999999919e-02,4.677289999999999746e-03,5.288230389999999952e-05
1.650000000000000000e+01,3.671213999999999728e-02,4.594400000000000220e-03,5.083435459999999950e-05
1.660000038000000089e+01,3.615157000000000093e-02,4.513839999999999866e-03,4.899255509999999762e-05
1.670000076000000178e+01,3.559492999999999685e-02,4.435050000000000277e-03,4.750429799999999971e-05
1.679999923999999822e+01,3.505153999999999909e-02,4.357350000000000285e-03,4.456856550000000113e-05
1.689999961999999911e+01,3.454167999999999822e-02,4.278490000000000244e-03,4.400813119999999766e-05
1.700000000000000000e+01,3.406751000000000223e-02,4.198249999999999725e-03,4.431730489999999875e-05
1.710000038000000089e+01,3.362277999999999795e-02,4.117909999999999800e-03,4.394927239999999932e-05
1.720000076000000178e+01,3.320913999999999811e-02,4.037699999999999970e-03,4.073358290000000102e-05
1.729999923999999822e+01,3.285623000000000016e-02,3.958480000000000332e-03,3.907745850000000302e-05
1.739999961999999911e+01,3.256665999999999728e-02,3.881240000000000211e-03,3.957068470000000128e-05
1.750000000000000000e+01,3.231645999999999824e-02,3.806149999999999898e-03,3.941854809999999833e-05
1.760000038000000089e+01,3.209486999999999757e-02,3.734390000000000192e-03,4.150851239999999663e-05
1.770000076000000178e+01,3.187104000000000326e-02,3.666659999999999971e-03,4.249441919999999944e-05
1.779999923999999822e+01,3.162107000000000112e-02,3.602689999999999972e-03,4.189741229999999732e-05
1.789999961999999911e+01,3.133944000000000313e-02,3.543329999999999917e-03,4.095708570000000149e-05
1.800000000000000000e+01,3.102523999999999907e-02,3.489159999999999831e-03,4.016644020000000151e-05
1.810000038000000089e+01,3.067680000000000060e-02,3.439549999999999986e-03,3.982157799999999816e-05
1.820000076000000178e+01,3.028751999999999833e-02,3.393249999999999999e-03,4.020876440000000163e-05
1.829999923999999822e+01,2.985062000000000132e-02,3.348260000000000038e-03,3.752811240000000336e-05
1.839999961999999911e+01,2.941008999999999984e-02,3.303410000000000114e-03,3.376228049999999690e-05
1.850000000000000000e+01,2.902259999999999909e-02,3.258329999999999820e-03,3.539112369999999815e-05
1.860000038000000089e+01,2.866979000000000055e-02,3.212410000000000179e-03,3.645166729999999987e-05
1.870000076000000178e+01,2.832812999999999998e-02,3.165579999999999870e-03,3.569862750000000264e-05
1.879999923999999822e+01,2.800083000000000086e-02,3.118999999999999811e-03,3.454623950000000279e-05
1.889999961999999911e+01,2.769757999999999942e-02,3.073629999999999939e-03,3.375138110000000313e-05
1.900000000000000000e+01,2.742112999999999842e-02,3.029809999999999968e-03,3.427098270000000308e-05
1.910000038000000089e+01,2.715698999999999891e-02,2.987010000000000012e-03,3.365944580000000095e-05
1.920000076000000178e+01,2.689961999999999909e-02,2.943569999999999954e-03,3.189088599999999823e-05
1.929999923999999822e+01,2.665671000000000013e-02,2.898679999999999833e-03,3.116232619999999910e-05
1.939999961999999911e+01,2.642794000000000046e-02,2.852850000000000091e-03,3.112270129999999686e-05
1.950000000000000000e+01,2.620514999999999997e-02,2.807459999999999904e-03,3.253853719999999798e-05
1.960000038000000089e+01,2.596574999999999925e-02,2.764040000000000160e-03,3.496514910000000069e-05
1.970000076000000178e+01,2.567807999999999896e-02,2.723160000000000077e-03,3.520468090000000168e-05
1.979999923999999822e+01,2.533648999999999971e-02,2.684499999999999820e-03,3.338301390000000211e-05
1.989999961999999911e+01,2.496407000000000140e-02,2.647749999999999930e-03,3.088205630000000147e-05


==> figs/data/CODA_DGp3_N512.csv <==
t,ke,soldis,dildis
0.000000000000000000e+00,1.250000000000000000e-01,4.687499999999999827e-04,1.292933540000000041e-15
5.000000000000000278e-02,1.249894599999999967e-01,4.689399999999999927e-04,5.935904709999999716e-07
1.000000000000000056e-01,1.250039300000000131e-01,4.696899999999999838e-04,2.290355040000000089e-06
1.500000099999999892e-01,1.250412200000000085e-01,4.710199999999999999e-04,4.861790330000000053e-06
2.000000000000000111e-01,1.250980899999999951e-01,4.729499999999999763e-04,7.974635079999999198e-06
2.500000000000000000e-01,1.251707200000000131e-01,4.754700000000000267e-04,1.124620209999999957e-05
3.000000099999999836e-01,1.252551699999999990e-01,4.785999999999999781e-04,1.431289550000000083e-05
3.499999899999999831e-01,1.253480299999999992e-01,4.823000000000000139e-04,1.689984670000000081e-05
4.000000100000000169e-01,1.254468300000000092e-01,4.865399999999999868e-04,1.887366130000000004e-05
4.499999900000000164e-01,1.255502900000000088e-01,4.912300000000000520e-04,2.026137369999999956e-05
5.000000000000000000e-01,1.256583000000000006e-01,4.962999999999999747e-04,2.123024390000000089e-05
5.500000099999999836e-01,1.257716899999999915e-01,5.016400000000000286e-04,2.203820439999999920e-05
6.000000199999999673e-01,1.258914299999999986e-01,5.071700000000000383e-04,2.297245190000000113e-05
6.499999800000000327e-01,1.260180300000000031e-01,5.127999999999999963e-04,2.429050980000000144e-05
6.999999900000000164e-01,1.261506500000000031e-01,5.185100000000000212e-04,2.617078829999999886e-05
7.500000000000000000e-01,1.262864900000000012e-01,5.242600000000000255e-04,2.867627340000000112e-05
8.000000099999999836e-01,1.264207499999999984e-01,5.300599999999999496e-04,3.173712680000000211e-05
8.500000199999999673e-01,1.265469499999999914e-01,5.359300000000000001e-04,3.516186189999999731e-05
8.999999800000000327e-01,1.266580700000000115e-01,5.419100000000000479e-04,3.868521890000000058e-05
9.499999900000000164e-01,1.267479699999999876e-01,5.480500000000000128e-04,4.204855939999999678e-05
9.999998199999999837e-01,1.268136900000000067e-01,5.543699999999999930e-04,4.510848160000000120e-05
1.049999829999999967e+00,1.268527999999999878e-01,5.609200000000000167e-04,4.780299059999999848e-05
1.099999790000000033e+00,1.268684700000000110e-01,5.677100000000000245e-04,5.027393129999999951e-05
1.149999860000000096e+00,1.268653700000000051e-01,5.747499999999999571e-04,5.271175909999999847e-05
1.199999810000000000e+00,1.268492300000000073e-01,5.820600000000000209e-04,5.529522969999999931e-05
1.249999759999999904e+00,1.268259399999999981e-01,5.896000000000000199e-04,5.814413819999999833e-05
1.299999829999999967e+00,1.268011199999999894e-01,5.973600000000000134e-04,6.133732679999999698e-05
1.349999790000000033e+00,1.267800299999999880e-01,6.052899999999999730e-04,6.497606959999999425e-05
1.399999739999999937e+00,1.267678100000000085e-01,6.133500000000000280e-04,6.924156329999999816e-05
1.449999810000000000e+00,1.267691300000000076e-01,6.214799999999999925e-04,7.441791239999999701e-05
1.499999759999999904e+00,1.267878100000000008e-01,6.296500000000000447e-04,8.089617039999999742e-05
1.549999710000000031e+00,1.268262000000000000e-01,6.377999999999999989e-04,8.920123949999999365e-05
1.599999790000000033e+00,1.268845100000000059e-01,6.459400000000000124e-04,1.000999999999999937e-04
1.649999739999999937e+00,1.269604900000000092e-01,6.540699999999999769e-04,1.149399999999999939e-04
1.699999690000000063e+00,1.270493699999999948e-01,6.622099999999999905e-04,1.354600000000000075e-04
1.749999759999999904e+00,1.271444700000000094e-01,6.704299999999999626e-04,1.634899999999999949e-04
1.799999710000000031e+00,1.272377100000000039e-01,6.787800000000000300e-04,1.944199999999999986e-04
1.849999670000000096e+00,1.273227899999999913e-01,6.873499999999999836e-04,2.352099999999999926e-04
1.899999739999999937e+00,1.273923999999999890e-01,6.961600000000000297e-04,2.646899999999999882e-04
1.949999690000000063e+00,1.274445999999999912e-01,7.052799999999999694e-04,3.126000000000000089e-04
1.999999639999999967e+00,1.274742199999999992e-01,7.148000000000000274e-04,3.342099999999999867e-04
2.049999709999999808e+00,1.274829199999999996e-01,7.246699999999999583e-04,3.708800000000000269e-04
2.099999669999999874e+00,1.274703399999999875e-01,7.351099999999999735e-04,3.981300000000000117e-04
2.149999620000000000e+00,1.274379800000000063e-01,7.460099999999999674e-04,4.133399999999999965e-04
2.199999570000000126e+00,1.273914399999999947e-01,7.575099999999999759e-04,4.569500000000000211e-04
2.249999519999999809e+00,1.273284699999999992e-01,7.696800000000000169e-04,4.437999999999999996e-04
2.299999709999999808e+00,1.272571399999999908e-01,7.824699999999999538e-04,4.898100000000000284e-04
2.349999669999999874e+00,1.271718400000000082e-01,7.960899999999999487e-04,4.683299999999999833e-04
2.399999620000000000e+00,1.270798099999999875e-01,8.103500000000000460e-04,4.962900000000000341e-04
2.449999570000000126e+00,1.269785300000000061e-01,8.255699999999999714e-04,4.867000000000000124e-04
2.499999519999999809e+00,1.268734900000000054e-01,8.413200000000000019e-04,4.948900000000000000e-04
2.549999469999999935e+00,1.267666799999999927e-01,8.579899999999999896e-04,5.017900000000000051e-04
2.599999669999999874e+00,1.266597200000000034e-01,8.751100000000000155e-04,4.893900000000000290e-04
2.649999620000000000e+00,1.265602100000000063e-01,8.928200000000000068e-04,5.057199999999999760e-04
2.699999570000000126e+00,1.264685399999999904e-01,9.110900000000000335e-04,4.762599999999999971e-04
2.749999519999999809e+00,1.263931500000000097e-01,9.296499999999999642e-04,4.734299999999999988e-04
2.799999469999999935e+00,1.263355200000000067e-01,9.487299999999999510e-04,4.702700000000000088e-04
2.849999430000000000e+00,1.262960599999999878e-01,9.681200000000000482e-04,4.470000000000000232e-04
2.899999620000000000e+00,1.262776600000000138e-01,9.877499999999999128e-04,4.420900000000000177e-04
2.949999570000000126e+00,1.262796499999999933e-01,1.007649999999999909e-03,4.406200000000000199e-04
2.999999519999999809e+00,1.263002000000000014e-01,1.027920000000000092e-03,4.210199999999999772e-04
3.049999469999999935e+00,1.263387199999999877e-01,1.048429999999999935e-03,4.042299999999999973e-04
3.099999430000000000e+00,1.263940799999999920e-01,1.069290000000000084e-03,3.946399999999999756e-04
3.149999380000000127e+00,1.264649899999999993e-01,1.090639999999999925e-03,3.865900000000000239e-04
3.199999570000000126e+00,1.265506700000000040e-01,1.112640000000000027e-03,3.780599999999999954e-04
3.249999519999999809e+00,1.266503200000000107e-01,1.135500000000000008e-03,3.691200000000000167e-04
3.299999469999999935e+00,1.267625400000000069e-01,1.159410000000000041e-03,3.597499999999999895e-04
3.349999430000000000e+00,1.268850900000000059e-01,1.184520000000000104e-03,3.506299999999999955e-04
3.399999380000000127e+00,1.270148000000000110e-01,1.210879999999999899e-03,3.408700000000000076e-04
3.449999329999999809e+00,1.271476599999999957e-01,1.238670000000000092e-03,3.306399999999999921e-04
3.499999519999999809e+00,1.272794200000000042e-01,1.267990000000000089e-03,3.246999999999999778e-04
3.549999469999999935e+00,1.274054199999999915e-01,1.298820000000000009e-03,3.243499999999999964e-04
3.599999430000000000e+00,1.275204299999999902e-01,1.331039999999999914e-03,3.272700000000000023e-04
3.649999380000000127e+00,1.276197699999999935e-01,1.364540000000000024e-03,3.312999999999999756e-04
3.699999329999999809e+00,1.276996900000000046e-01,1.399029999999999892e-03,3.351900000000000213e-04
3.749999279999999935e+00,1.277569500000000080e-01,1.434139999999999981e-03,3.371399999999999874e-04
3.799999469999999935e+00,1.277881700000000065e-01,1.469620000000000041e-03,3.353900000000000262e-04
3.849999430000000000e+00,1.277905599999999975e-01,1.505190000000000000e-03,3.325199999999999944e-04
3.899999380000000127e+00,1.277624099999999929e-01,1.540729999999999921e-03,3.299500000000000241e-04
3.949999329999999809e+00,1.277038500000000076e-01,1.576350000000000017e-03,3.269899999999999847e-04
3.999999279999999935e+00,1.276172100000000087e-01,1.612170000000000009e-03,3.222499999999999996e-04
4.049999240000000000e+00,1.275070199999999987e-01,1.648380000000000071e-03,3.156300000000000121e-04
4.099999429999999556e+00,1.273790200000000095e-01,1.685150000000000059e-03,3.081800000000000208e-04
4.149999140000000253e+00,1.272390200000000082e-01,1.722639999999999892e-03,3.008199999999999828e-04
4.199999329999999809e+00,1.270921200000000029e-01,1.761030000000000017e-03,2.941099999999999878e-04
4.249999520000000253e+00,1.269423100000000026e-01,1.800460000000000038e-03,2.884399999999999963e-04
4.299999240000000000e+00,1.267922200000000110e-01,1.841079999999999930e-03,2.841200000000000106e-04
4.349999429999999556e+00,1.266428699999999907e-01,1.882940000000000048e-03,2.813800000000000199e-04
4.399999140000000253e+00,1.264936000000000116e-01,1.926009999999999918e-03,2.804899999999999928e-04
4.449999329999999809e+00,1.263421899999999931e-01,1.970229999999999898e-03,2.816399999999999937e-04
4.499999049999999556e+00,1.261852699999999883e-01,2.015419999999999972e-03,2.850999999999999910e-04
4.549999240000000000e+00,1.260187500000000127e-01,2.061390000000000184e-03,2.910400000000000053e-04
4.599999429999999556e+00,1.258386499999999963e-01,2.107939999999999987e-03,2.995900000000000234e-04
4.649999140000000253e+00,1.256416099999999869e-01,2.154930000000000213e-03,3.099900000000000051e-04
4.699999329999999809e+00,1.254258500000000054e-01,2.202260000000000155e-03,3.216200000000000005e-04
4.749999049999999556e+00,1.251912599999999987e-01,2.249909999999999931e-03,3.332300000000000062e-04
4.799999240000000000e+00,1.249391900000000055e-01,2.297909999999999796e-03,3.447200000000000199e-04
4.849999429999999556e+00,1.246713599999999950e-01,2.346319999999999829e-03,3.560300000000000183e-04
4.899999140000000253e+00,1.243893699999999991e-01,2.395130000000000089e-03,3.669500000000000019e-04
4.949999329999999809e+00,1.240946700000000041e-01,2.444290000000000004e-03,3.773399999999999888e-04
4.999999049999999556e+00,1.237891099999999939e-01,2.493809999999999950e-03,3.870200000000000181e-04
5.049999240000000000e+00,1.234748999999999985e-01,2.543909999999999921e-03,3.964300000000000246e-04
5.099998949999999809e+00,1.231538999999999967e-01,2.594790000000000030e-03,4.044399999999999970e-04
5.149999140000000253e+00,1.228273399999999932e-01,2.646710000000000035e-03,4.117999999999999807e-04
5.199999329999999809e+00,1.224955199999999966e-01,2.699770000000000208e-03,4.189299999999999751e-04
5.249999049999999556e+00,1.221583200000000008e-01,2.754030000000000193e-03,4.247200000000000129e-04
5.299999240000000000e+00,1.218161600000000067e-01,2.809750000000000181e-03,4.309399999999999906e-04
5.349998949999999809e+00,1.214692899999999937e-01,2.867100000000000030e-03,4.382200000000000158e-04
5.399999140000000253e+00,1.211176399999999986e-01,2.926069999999999800e-03,4.444200000000000038e-04
5.449999329999999809e+00,1.207611900000000044e-01,2.986659999999999923e-03,4.501099999999999849e-04
5.499999049999999556e+00,1.204003500000000032e-01,3.049050000000000198e-03,4.571299999999999821e-04
5.549999240000000000e+00,1.200361600000000029e-01,3.113470000000000126e-03,4.653799999999999929e-04
5.599998949999999809e+00,1.196702600000000005e-01,3.179759999999999791e-03,4.745099999999999817e-04
5.649999140000000253e+00,1.193049999999999944e-01,3.247359999999999917e-03,4.851100000000000225e-04
5.699998860000000001e+00,1.189430199999999965e-01,3.315779999999999943e-03,4.969500000000000176e-04
5.749999049999999556e+00,1.185866099999999951e-01,3.384789999999999934e-03,5.088799999999999660e-04
5.799999240000000000e+00,1.182380199999999992e-01,3.454640000000000141e-03,5.221400000000000390e-04
5.849998949999999809e+00,1.178991699999999976e-01,3.525620000000000143e-03,5.369399999999999651e-04
5.899999140000000253e+00,1.175714399999999993e-01,3.598370000000000041e-03,5.539499999999999936e-04
5.949998860000000001e+00,1.172558100000000020e-01,3.673280000000000121e-03,5.719300000000000078e-04
5.999999049999999556e+00,1.169532199999999966e-01,3.750789999999999940e-03,5.890700000000000233e-04
6.049999240000000000e+00,1.166652100000000053e-01,3.831499999999999836e-03,6.041399999999999722e-04
6.099998949999999809e+00,1.163944199999999984e-01,3.916479999999999961e-03,6.212099999999999697e-04
6.149999140000000253e+00,1.161431400000000058e-01,4.005940000000000369e-03,6.323799999999999864e-04
6.199998860000000001e+00,1.159134099999999945e-01,4.100549999999999681e-03,6.420799999999999511e-04
6.249999049999999556e+00,1.157051800000000047e-01,4.199699999999999787e-03,6.494899999999999632e-04
6.299998760000000253e+00,1.155157099999999937e-01,4.301720000000000196e-03,6.522200000000000133e-04
6.349998949999999809e+00,1.153399900000000033e-01,4.404429999999999977e-03,6.506500000000000131e-04
6.399999140000000253e+00,1.151711499999999999e-01,4.505789999999999969e-03,6.447000000000000040e-04
6.449998860000000001e+00,1.150023700000000065e-01,4.604500000000000086e-03,6.425099999999999995e-04
6.499999049999999556e+00,1.148266500000000023e-01,4.699720000000000113e-03,6.394999999999999860e-04
6.549998760000000253e+00,1.146373700000000023e-01,4.791209999999999740e-03,6.310899999999999496e-04
6.599998949999999809e+00,1.144301199999999963e-01,4.879500000000000157e-03,6.212000000000000291e-04
6.649999140000000253e+00,1.142023499999999941e-01,4.964810000000000056e-03,6.221700000000000147e-04
6.699998860000000001e+00,1.139515200000000006e-01,5.046619999999999925e-03,6.366100000000000187e-04
6.749999049999999556e+00,1.136743100000000006e-01,5.123609999999999796e-03,6.381400000000000397e-04
6.799998760000000253e+00,1.133699900000000038e-01,5.195159999999999882e-03,6.402200000000000469e-04
6.849998949999999809e+00,1.130390899999999949e-01,5.261130000000000147e-03,6.400200000000000420e-04
6.899998669999999557e+00,1.126840300000000045e-01,5.322780000000000046e-03,6.354200000000000386e-04
6.949998860000000001e+00,1.123087599999999936e-01,5.382419999999999739e-03,6.240300000000000274e-04
6.999999049999999556e+00,1.119186800000000065e-01,5.442719999999999850e-03,5.866800000000000140e-04
7.049998760000000253e+00,1.115214999999999956e-01,5.506460000000000347e-03,5.623100000000000017e-04
7.099998949999999809e+00,1.111237000000000058e-01,5.576079999999999752e-03,5.475299999999999568e-04
7.149998669999999557e+00,1.107300900000000032e-01,5.652759999999999729e-03,5.387299999999999598e-04
7.199998860000000001e+00,1.103425600000000062e-01,5.736790000000000292e-03,5.149500000000000214e-04
7.249999049999999556e+00,1.099618700000000032e-01,5.827739999999999657e-03,4.859999999999999954e-04
7.299998760000000253e+00,1.095876499999999948e-01,5.924729999999999580e-03,4.728600000000000229e-04
7.349998949999999809e+00,1.092169499999999932e-01,6.027160000000000156e-03,4.558200000000000099e-04
7.399998669999999557e+00,1.088491500000000056e-01,6.133590000000000396e-03,4.325900000000000036e-04
7.449998860000000001e+00,1.084867399999999982e-01,6.242779999999999857e-03,4.197900000000000177e-04
7.499998569999999809e+00,1.081317400000000040e-01,6.354860000000000370e-03,4.116500000000000042e-04
7.549998760000000253e+00,1.077864199999999939e-01,6.470459999999999927e-03,4.018499999999999828e-04
7.599998949999999809e+00,1.074529099999999987e-01,6.589799999999999824e-03,3.935000000000000238e-04
7.649998669999999557e+00,1.071319599999999983e-01,6.711769999999999715e-03,3.871200000000000205e-04
7.699998860000000001e+00,1.068222699999999969e-01,6.834309999999999691e-03,3.807899999999999913e-04
7.749998569999999809e+00,1.065217599999999931e-01,6.956010000000000318e-03,3.745900000000000033e-04
7.799998760000000253e+00,1.062290099999999987e-01,7.077449999999999887e-03,3.690699999999999883e-04
7.849998949999999809e+00,1.059430999999999984e-01,7.200299999999999756e-03,3.648200000000000206e-04
7.899998669999999557e+00,1.056621900000000031e-01,7.325869999999999951e-03,3.602999999999999758e-04
7.949998860000000001e+00,1.053828099999999934e-01,7.451619999999999945e-03,3.554100000000000141e-04
7.999998569999999809e+00,1.050991899999999951e-01,7.569110000000000421e-03,3.518400000000000195e-04
8.049998280000000506e+00,1.048036700000000015e-01,7.665070000000000390e-03,3.503000000000000037e-04
8.099998469999999173e+00,1.044878499999999932e-01,7.728089999999999959e-03,3.515999999999999811e-04
8.149998670000000445e+00,1.041440800000000000e-01,7.761529999999999992e-03,3.501800000000000117e-04
8.199998859999999112e+00,1.037685099999999944e-01,7.785590000000000219e-03,3.448699999999999964e-04
8.249999049999999556e+00,1.033606499999999984e-01,7.815020000000000647e-03,3.406400000000000183e-04
8.299998280000000506e+00,1.029199999999999976e-01,7.850559999999999483e-03,3.367299999999999829e-04
8.349998469999999173e+00,1.024468300000000026e-01,7.887409999999999213e-03,3.331300000000000038e-04
8.399998670000000445e+00,1.019453399999999954e-01,7.921050000000000660e-03,3.318899999999999953e-04
8.449998859999999112e+00,1.014234999999999998e-01,7.950969999999999913e-03,3.322199999999999871e-04
8.499999049999999556e+00,1.008907099999999946e-01,7.981500000000000747e-03,3.338200000000000260e-04
8.549998280000000506e+00,1.003543100000000021e-01,8.018080000000000346e-03,3.351800000000000265e-04
8.599998469999999173e+00,9.981890999999999681e-02,8.064979999999999372e-03,3.355300000000000079e-04
8.649998670000000445e+00,9.928794000000000508e-02,8.123609999999999859e-03,3.339500000000000129e-04
8.699998859999999112e+00,9.876379000000000408e-02,8.194029999999999717e-03,3.299800000000000086e-04
8.749999049999999556e+00,9.824621000000000048e-02,8.278560000000000779e-03,3.232299999999999800e-04
8.799998280000000506e+00,9.773332999999999327e-02,8.379589999999999261e-03,3.131499999999999952e-04
8.849998469999999173e+00,9.722314999999999430e-02,8.495769999999999711e-03,3.033900000000000073e-04
8.899998670000000445e+00,9.671140000000000292e-02,8.621230000000000560e-03,2.945499999999999768e-04
8.949998859999999112e+00,9.619793000000000094e-02,8.748930000000000248e-03,2.856399999999999825e-04
8.999998090000000062e+00,9.568962000000000301e-02,8.874810000000000337e-03,2.766499999999999754e-04
9.049998280000000506e+00,9.519568999999999948e-02,8.994610000000000105e-03,2.683200000000000060e-04
9.099998469999999173e+00,9.472231999999999874e-02,9.103599999999999887e-03,2.616900000000000237e-04
9.149998670000000445e+00,9.426959000000000033e-02,9.198539999999999842e-03,2.575599999999999938e-04
9.199998859999999112e+00,9.383086999999999678e-02,9.278430000000000705e-03,2.554899999999999814e-04
9.249998090000000062e+00,9.339640000000000442e-02,9.344279999999999947e-03,2.538700000000000071e-04
9.299998280000000506e+00,9.296021000000000145e-02,9.397809999999999497e-03,2.523599999999999758e-04
9.349998469999999173e+00,9.252404000000000184e-02,9.442940000000000361e-03,2.520099999999999944e-04
9.399998670000000445e+00,9.209320999999999480e-02,9.482980000000000229e-03,2.541500000000000248e-04
9.449998859999999112e+00,9.166820000000000523e-02,9.517140000000000322e-03,2.585299999999999794e-04
9.499998090000000062e+00,9.124213000000000462e-02,9.542780000000000706e-03,2.621699999999999920e-04
9.549998280000000506e+00,9.080683000000000504e-02,9.555110000000000339e-03,2.613599999999999778e-04
9.599998469999999173e+00,9.035911000000000637e-02,9.549770000000000827e-03,2.570000000000000127e-04
9.649998670000000445e+00,8.990101000000000342e-02,9.531599999999999448e-03,2.480100000000000056e-04
9.699998859999999112e+00,8.943937000000000415e-02,9.510680000000000522e-03,2.368899999999999901e-04
9.749998090000000062e+00,8.897689000000000292e-02,9.496380000000000446e-03,2.281899999999999955e-04
9.799998280000000506e+00,8.850544999999999940e-02,9.489169999999999897e-03,2.218300000000000089e-04
9.849998469999999173e+00,8.801225000000000021e-02,9.484529999999999697e-03,2.147700000000000054e-04
9.899998670000000445e+00,8.749437000000000186e-02,9.483010000000000050e-03,2.062400000000000041e-04
9.949998859999999112e+00,8.696818000000000604e-02,9.491229999999999806e-03,2.015599999999999879e-04
1.000000000000000000e+01,8.645477999999999497e-02,9.514949999999999450e-03,2.017099999999999915e-04
1.005000019000000044e+01,8.596370999999999873e-02,9.555279999999999330e-03,2.016499999999999955e-04
1.010000038000000089e+01,8.549677999999999445e-02,9.603540000000000687e-03,1.980200000000000048e-04
1.014999961999999911e+01,8.505743999999999805e-02,9.650419999999999832e-03,1.920099999999999997e-04
1.019999980999999956e+01,8.464850000000000152e-02,9.691550000000000165e-03,1.862699999999999903e-04
1.025000000000000000e+01,8.426656000000000424e-02,9.725670000000000495e-03,1.814599999999999872e-04
1.030000019000000044e+01,8.390532000000000545e-02,9.750319999999999820e-03,1.768299999999999993e-04
1.035000038000000089e+01,8.356146999999999880e-02,9.763900000000000703e-03,1.745499999999999873e-04
1.039999961999999911e+01,8.322778999999999594e-02,9.769119999999999193e-03,1.730199999999999935e-04
1.044999980999999956e+01,8.289369000000000598e-02,9.766060000000000019e-03,1.693599999999999912e-04
1.050000000000000000e+01,8.255318999999999852e-02,9.755659999999999332e-03,1.653199999999999960e-04
1.055000019000000044e+01,8.220072000000000489e-02,9.744469999999999868e-03,1.627300000000000090e-04
1.059999943000000044e+01,8.182712999999999792e-02,9.736909999999999663e-03,1.611200000000000024e-04
1.064999961999999911e+01,8.142560999999999549e-02,9.730290000000000813e-03,1.590499999999999900e-04
1.069999980999999956e+01,8.099629999999999330e-02,9.728119999999999823e-03,1.542799999999999933e-04
1.075000000000000000e+01,8.054479999999999973e-02,9.741150000000000503e-03,1.478399999999999940e-04
1.080000019000000044e+01,8.007519000000000442e-02,9.774559999999999846e-03,1.425800000000000071e-04
1.084999943000000044e+01,7.958632999999999680e-02,9.824670000000000625e-03,1.389700000000000061e-04
1.089999961999999911e+01,7.907619000000000453e-02,9.887039999999999718e-03,1.350599999999999978e-04
1.094999980999999956e+01,7.854563999999999990e-02,9.959269999999999234e-03,1.321000000000000126e-04
1.100000000000000000e+01,7.799609999999999876e-02,1.003501000000000046e-02,1.320000000000000101e-04
1.105000019000000044e+01,7.742934999999999401e-02,1.010527999999999947e-02,1.336300000000000064e-04
1.109999943000000044e+01,7.685079999999999689e-02,1.016576999999999932e-02,1.339799999999999878e-04
1.114999961999999911e+01,7.627077000000000162e-02,1.022313000000000041e-02,1.327000000000000000e-04
1.119999980999999956e+01,7.570014999999999383e-02,1.028317999999999940e-02,1.319600000000000037e-04
1.125000000000000000e+01,7.514331000000000482e-02,1.034319000000000037e-02,1.318199999999999949e-04
1.130000019000000044e+01,7.459805999999999382e-02,1.039861000000000084e-02,1.310000000000000129e-04
1.134999943000000044e+01,7.406185999999999325e-02,1.044816999999999968e-02,1.285299999999999908e-04
1.139999961999999911e+01,7.353674999999999795e-02,1.049399999999999986e-02,1.257200000000000093e-04
1.144999980999999956e+01,7.302675000000000138e-02,1.053781999999999983e-02,1.243899999999999932e-04
1.150000000000000000e+01,7.253323000000000409e-02,1.057815999999999965e-02,1.234800000000000036e-04
1.155000019000000044e+01,7.205559000000000269e-02,1.061163000000000037e-02,1.211599999999999987e-04
1.159999943000000044e+01,7.159506999999999677e-02,1.063713999999999979e-02,1.196199999999999965e-04
1.164999961999999911e+01,7.115193000000000212e-02,1.065182999999999928e-02,1.203600000000000064e-04
1.169999980999999956e+01,7.072148000000000323e-02,1.065046000000000048e-02,1.202799999999999936e-04
1.175000000000000000e+01,7.029816999999999316e-02,1.063497000000000053e-02,1.187299999999999966e-04
1.179999924000000000e+01,6.987791999999999615e-02,1.060961000000000022e-02,1.170299999999999959e-04
1.184999943000000044e+01,6.945946000000000065e-02,1.058156000000000027e-02,1.167600000000000002e-04
1.189999961999999911e+01,6.904037000000000368e-02,1.055255000000000082e-02,1.173100000000000000e-04
1.194999980999999956e+01,6.861667999999999934e-02,1.051825999999999976e-02,1.154599999999999957e-04
1.200000000000000000e+01,6.818770000000000386e-02,1.048351999999999964e-02,1.118199999999999967e-04
1.204999924000000000e+01,6.775240000000000429e-02,1.045027999999999929e-02,1.092100000000000064e-04
1.209999943000000044e+01,6.730685999999999614e-02,1.040718000000000025e-02,1.079499999999999947e-04
1.214999961999999911e+01,6.685029000000000665e-02,1.034756000000000044e-02,1.071700000000000056e-04
1.219999980999999956e+01,6.638616999999999435e-02,1.027633000000000019e-02,1.068400000000000003e-04
1.225000000000000000e+01,6.591716000000000242e-02,1.019721999999999990e-02,1.066399999999999954e-04
1.229999924000000000e+01,6.544162000000000590e-02,1.010908999999999940e-02,1.064100000000000061e-04
1.234999943000000044e+01,6.495389000000000024e-02,1.001205999999999971e-02,1.063100000000000037e-04
1.239999961999999911e+01,6.444869000000000292e-02,9.908860000000000237e-03,1.069299999999999943e-04
1.244999980999999956e+01,6.392427999999999999e-02,9.801829999999999224e-03,1.072399999999999965e-04
1.250000000000000000e+01,6.338504999999999834e-02,9.693959999999999730e-03,1.056699999999999962e-04
1.254999924000000000e+01,6.284235000000000515e-02,9.589399999999999660e-03,1.031400000000000052e-04
1.259999943000000044e+01,6.230747999999999842e-02,9.489869999999999209e-03,1.010000000000000020e-04
1.264999961999999911e+01,6.178498999999999797e-02,9.394879999999999551e-03,9.850915379999999964e-05
1.269999980999999956e+01,6.127508999999999734e-02,9.303590000000000471e-03,9.566346120000000645e-05
1.275000000000000000e+01,6.077615000000000101e-02,9.214820000000000302e-03,9.378753749999999532e-05
1.279999924000000000e+01,6.028444000000000164e-02,9.127820000000000031e-03,9.210656570000000224e-05
1.284999943000000044e+01,5.979856000000000060e-02,9.042579999999999715e-03,9.007505289999999398e-05
1.289999961999999911e+01,5.932066999999999896e-02,8.960320000000000784e-03,8.927655289999999815e-05
1.294999980999999956e+01,5.885063000000000100e-02,8.882320000000000840e-03,9.003299779999999466e-05
1.299999904999999956e+01,5.838441999999999937e-02,8.808689999999999229e-03,9.103804040000000066e-05
1.304999924000000000e+01,5.791716999999999699e-02,8.738160000000000024e-03,9.130714899999999934e-05
1.309999943000000044e+01,5.744528000000000134e-02,8.668870000000000395e-03,9.070555100000000036e-05
1.314999961999999911e+01,5.696753000000000233e-02,8.599209999999999493e-03,8.906014410000000334e-05
1.319999980999999956e+01,5.648688999999999794e-02,8.528370000000000395e-03,8.679005990000000000e-05
1.324999904999999956e+01,5.601019000000000136e-02,8.456369999999999512e-03,8.506926680000000205e-05
1.329999924000000000e+01,5.554421999999999832e-02,8.383450000000000624e-03,8.492940099999999638e-05
1.334999943000000044e+01,5.509228000000000042e-02,8.309840000000000629e-03,8.570031789999999427e-05
1.339999961999999911e+01,5.465636000000000105e-02,8.236389999999999684e-03,8.694043210000000448e-05
1.344999980999999956e+01,5.423788999999999694e-02,8.164080000000000642e-03,8.868440640000000374e-05
1.349999904999999956e+01,5.383596999999999688e-02,8.093019999999999381e-03,8.987681210000000431e-05
1.354999924000000000e+01,5.344879000000000296e-02,8.022859999999999714e-03,9.002743900000000478e-05
1.359999943000000044e+01,5.307478999999999669e-02,7.953639999999999669e-03,8.966903989999999594e-05
1.364999961999999911e+01,5.271177999999999975e-02,7.885470000000000326e-03,8.907391019999999829e-05
1.369999980999999956e+01,5.235686999999999980e-02,7.816880000000000009e-03,8.811026779999999825e-05
1.374999904999999956e+01,5.200762999999999914e-02,7.745059999999999792e-03,8.696185250000000512e-05
1.379999924000000000e+01,5.166330999999999701e-02,7.667910000000000004e-03,8.633405379999999486e-05
1.384999943000000044e+01,5.132398999999999989e-02,7.585899999999999588e-03,8.618040739999999797e-05
1.389999961999999911e+01,5.099009999999999654e-02,7.501339999999999571e-03,8.559493290000000137e-05
1.394999980999999956e+01,5.066347999999999685e-02,7.416189999999999588e-03,8.482079279999999702e-05
1.399999904999999956e+01,5.034631999999999996e-02,7.331700000000000023e-03,8.464137499999999732e-05
1.404999924000000000e+01,5.003932999999999992e-02,7.248809999999999629e-03,8.522369900000000594e-05
1.409999943000000044e+01,4.974159999999999693e-02,7.167830000000000035e-03,8.638972209999999565e-05
1.414999961999999911e+01,4.945095000000000046e-02,7.088699999999999862e-03,8.760901260000000346e-05
1.419999885999999911e+01,4.916460999999999748e-02,7.011960000000000241e-03,8.775828609999999626e-05
1.424999904999999956e+01,4.888135999999999870e-02,6.938490000000000282e-03,8.689099190000000529e-05
1.429999924000000000e+01,4.860123000000000221e-02,6.868909999999999773e-03,8.611694649999999929e-05
1.434999943000000044e+01,4.832390000000000296e-02,6.803870000000000057e-03,8.531952340000000467e-05
1.439999961999999911e+01,4.804967999999999739e-02,6.743800000000000315e-03,8.472445920000000279e-05
1.444999885999999911e+01,4.777847999999999817e-02,6.687600000000000142e-03,8.520828850000000058e-05
1.449999904999999956e+01,4.750744999999999968e-02,6.632270000000000006e-03,8.622821039999999592e-05
1.454999924000000000e+01,4.723279999999999840e-02,6.575179999999999914e-03,8.652958790000000132e-05
1.459999943000000044e+01,4.695284999999999737e-02,6.515540000000000220e-03,8.593240640000000027e-05
1.464999961999999911e+01,4.666696000000000039e-02,6.453650000000000012e-03,8.468127629999999424e-05
1.469999885999999911e+01,4.637407999999999808e-02,6.389960000000000084e-03,8.292592249999999649e-05
1.474999904999999956e+01,4.607354000000000310e-02,6.324719999999999821e-03,8.096230159999999465e-05
1.479999924000000000e+01,4.576563000000000159e-02,6.257809999999999935e-03,7.899854970000000126e-05
1.484999943000000044e+01,4.545205000000000078e-02,6.189420000000000165e-03,7.711687069999999939e-05
1.489999961999999911e+01,4.513584000000000346e-02,6.120470000000000250e-03,7.542575620000000164e-05
1.494999885999999911e+01,4.482015999999999778e-02,6.052329999999999863e-03,7.391049439999999989e-05
1.499999904999999956e+01,4.450723000000000179e-02,5.986179999999999800e-03,7.237874520000000514e-05
1.504999924000000000e+01,4.419872999999999857e-02,5.922440000000000170e-03,7.053067379999999778e-05
1.509999943000000044e+01,4.389723999999999710e-02,5.860930000000000306e-03,6.870280049999999352e-05
1.514999961999999911e+01,4.360568000000000083e-02,5.801539999999999996e-03,6.768162709999999804e-05
1.519999885999999911e+01,4.332522999999999930e-02,5.744520000000000355e-03,6.689412109999999610e-05
1.524999904999999956e+01,4.305638999999999994e-02,5.690289999999999758e-03,6.544867210000000410e-05
1.529999924000000000e+01,4.280011000000000232e-02,5.639449999999999845e-03,6.375825609999999355e-05
1.534999943000000044e+01,4.255575000000000330e-02,5.592009999999999689e-03,6.235643380000000131e-05
1.539999865999999962e+01,4.232024999999999676e-02,5.546960000000000085e-03,6.120108450000000017e-05
1.544999885999999911e+01,4.208968999999999905e-02,5.502950000000000376e-03,6.024734470000000331e-05
1.549999904999999956e+01,4.186074000000000045e-02,5.458980000000000429e-03,5.932241770000000084e-05
1.554999924000000000e+01,4.163167000000000256e-02,5.414610000000000256e-03,5.804001920000000184e-05
1.559999943000000044e+01,4.140299000000000063e-02,5.369920000000000249e-03,5.678064549999999755e-05
1.564999865999999962e+01,4.117533999999999778e-02,5.325090000000000205e-03,5.622571190000000063e-05
1.569999885999999911e+01,4.094700999999999896e-02,5.280199999999999651e-03,5.605181290000000157e-05
1.574999904999999956e+01,4.071516000000000024e-02,5.235270000000000201e-03,5.554074229999999803e-05
1.579999924000000000e+01,4.047831999999999819e-02,5.190170000000000027e-03,5.500121910000000145e-05
1.584999943000000044e+01,4.023530000000000162e-02,5.144580000000000160e-03,5.538761980000000295e-05
1.589999865999999962e+01,3.998186000000000101e-02,5.098290000000000113e-03,5.651393799999999837e-05
1.594999885999999911e+01,3.971141999999999728e-02,5.051560000000000078e-03,5.665878419999999981e-05
1.599999904999999956e+01,3.942102000000000106e-02,5.004960000000000138e-03,5.446927749999999884e-05
1.604999923999999822e+01,3.911645999999999873e-02,4.958889999999999652e-03,5.040983890000000150e-05
1.609999846999999917e+01,3.881111999999999757e-02,4.913329999999999607e-03,4.677717150000000205e-05
1.614999961999999911e+01,3.851803000000000171e-02,4.867849999999999955e-03,4.510942749999999731e-05
1.619999886000000089e+01,3.824355000000000115e-02,4.822129999999999993e-03,4.571364119999999753e-05
1.624999808999999829e+01,3.798564000000000107e-02,4.776370000000000268e-03,4.788495789999999995e-05
1.629999923999999822e+01,3.773614000000000135e-02,4.730769999999999594e-03,5.014324779999999935e-05
1.634999846999999917e+01,3.748619999999999730e-02,4.685220000000000357e-03,5.132543809999999708e-05
1.639999961999999911e+01,3.723105000000000164e-02,4.639550000000000098e-03,5.146716280000000309e-05
1.644999886000000089e+01,3.697029000000000287e-02,4.593859999999999957e-03,5.112301009999999720e-05
1.649999808999999829e+01,3.670570000000000083e-02,4.548469999999999770e-03,5.060975669999999871e-05
1.654999923999999822e+01,3.643952000000000302e-02,4.503830000000000333e-03,5.004236299999999927e-05
1.659999846999999917e+01,3.617371999999999949e-02,4.460450000000000352e-03,4.940430520000000086e-05
1.664999961999999911e+01,3.590996999999999939e-02,4.418860000000000149e-03,4.863741560000000024e-05
1.669999886000000089e+01,3.564964000000000327e-02,4.379250000000000330e-03,4.769309450000000077e-05
1.674999808999999829e+01,3.539409000000000305e-02,4.341460000000000111e-03,4.668320979999999798e-05
1.679999923999999822e+01,3.514441000000000093e-02,4.305129999999999894e-03,4.606819490000000191e-05
1.684999846999999917e+01,3.490040999999999977e-02,4.269949999999999787e-03,4.612825070000000130e-05
1.689999961999999911e+01,3.466048000000000046e-02,4.235779999999999754e-03,4.639512549999999877e-05
1.694999886000000089e+01,3.442346999999999768e-02,4.202459999999999876e-03,4.633091880000000267e-05
1.699999808999999829e+01,3.418999000000000343e-02,4.169700000000000142e-03,4.614729189999999760e-05
1.704999923999999822e+01,3.396086999999999717e-02,4.137079999999999577e-03,4.594555140000000176e-05
1.709999846999999917e+01,3.373635999999999996e-02,4.104309999999999903e-03,4.536060810000000086e-05
1.714999961999999911e+01,3.351756000000000180e-02,4.071370000000000371e-03,4.373673070000000086e-05
1.719999886000000089e+01,3.330920999999999882e-02,4.038500000000000423e-03,4.134547630000000166e-05
1.724999808999999829e+01,3.311854999999999660e-02,4.005850000000000036e-03,4.019346670000000226e-05
1.729999923999999822e+01,3.294790999999999692e-02,3.973400000000000196e-03,4.062020890000000084e-05
1.734999846999999917e+01,3.279312999999999673e-02,3.941039999999999821e-03,4.141480890000000167e-05
1.739999961999999911e+01,3.264858999999999817e-02,3.908700000000000195e-03,4.145608550000000141e-05
1.744999886000000089e+01,3.251198999999999756e-02,3.876450000000000035e-03,4.087632259999999672e-05
1.749999808999999829e+01,3.238401999999999947e-02,3.844390000000000047e-03,4.066948899999999736e-05
1.754999923999999822e+01,3.226442000000000199e-02,3.812739999999999792e-03,4.125228590000000153e-05
1.759999846999999917e+01,3.215003999999999779e-02,3.781710000000000193e-03,4.211167829999999998e-05
1.764999961999999911e+01,3.203628000000000031e-02,3.751319999999999828e-03,4.265706229999999944e-05
1.769999886000000089e+01,3.191929000000000294e-02,3.721390000000000201e-03,4.278819320000000216e-05
1.774999808999999829e+01,3.179674999999999863e-02,3.691719999999999897e-03,4.280059510000000278e-05
1.779999923999999822e+01,3.166717000000000143e-02,3.662219999999999885e-03,4.298752170000000002e-05
1.784999846999999917e+01,3.152908000000000099e-02,3.632970000000000123e-03,4.318668289999999960e-05
1.789999961999999911e+01,3.138151000000000135e-02,3.604169999999999856e-03,4.307069680000000277e-05
1.794999886000000089e+01,3.122482999999999856e-02,3.576129999999999847e-03,4.267938489999999733e-05
1.799999808999999829e+01,3.106037000000000034e-02,3.549179999999999870e-03,4.221593920000000003e-05
1.804999923999999822e+01,3.088936999999999933e-02,3.523510000000000097e-03,4.189277020000000095e-05
1.809999846999999917e+01,3.071184999999999887e-02,3.499139999999999976e-03,4.197161980000000130e-05
1.814999961999999911e+01,3.052573999999999912e-02,3.475869999999999828e-03,4.209368130000000274e-05
1.819999886000000089e+01,3.032841000000000009e-02,3.453349999999999996e-03,4.174018249999999938e-05
1.824999808999999829e+01,3.011899999999999994e-02,3.431200000000000135e-03,4.041335339999999954e-05
1.829999923999999822e+01,2.990106000000000014e-02,3.409169999999999996e-03,3.776131049999999917e-05
1.834999846999999917e+01,2.968387000000000109e-02,3.387069999999999838e-03,3.504562480000000054e-05
1.839999771000000095e+01,2.947769000000000084e-02,3.364709999999999923e-03,3.409416239999999874e-05
1.844999886000000089e+01,2.928644999999999859e-02,3.341999999999999919e-03,3.514012129999999812e-05
1.849999808999999829e+01,2.910619000000000053e-02,3.319069999999999920e-03,3.683670370000000202e-05
1.854999923999999822e+01,2.893002999999999894e-02,3.296159999999999802e-03,3.776411180000000282e-05
1.859999846999999917e+01,2.875391000000000058e-02,3.273439999999999857e-03,3.764308349999999695e-05
1.864999771000000095e+01,2.857791000000000151e-02,3.250990000000000043e-03,3.704128539999999929e-05
1.869999886000000089e+01,2.840410999999999977e-02,3.228780000000000105e-03,3.640968860000000156e-05
1.874999808999999829e+01,2.823468999999999979e-02,3.206730000000000084e-03,3.571006530000000128e-05
1.879999923999999822e+01,2.807180999999999912e-02,3.184799999999999784e-03,3.491256210000000281e-05
1.884999846999999917e+01,2.791739000000000026e-02,3.162910000000000114e-03,3.442610980000000313e-05
1.889999771000000095e+01,2.777171999999999974e-02,3.141029999999999951e-03,3.461808959999999934e-05
1.894999886000000089e+01,2.763234999999999997e-02,3.119149999999999787e-03,3.515417120000000019e-05
1.899999808999999829e+01,2.749537000000000161e-02,3.097320000000000195e-03,3.538874079999999774e-05
1.904999923999999822e+01,2.735794000000000073e-02,3.075560000000000186e-03,3.505588029999999765e-05
1.909999846999999917e+01,2.721925999999999859e-02,3.053759999999999981e-03,3.429847859999999980e-05
1.914999771000000095e+01,2.708017999999999884e-02,3.031700000000000020e-03,3.337359880000000253e-05
1.919999886000000089e+01,2.694239000000000009e-02,3.009120000000000111e-03,3.251845190000000088e-05
1.924999808999999829e+01,2.680775000000000172e-02,2.985859999999999903e-03,3.179776469999999846e-05
1.929999923999999822e+01,2.667794000000000068e-02,2.961839999999999872e-03,3.133386419999999970e-05
1.934999846999999917e+01,2.655377999999999905e-02,2.937089999999999840e-03,3.135518269999999959e-05
1.939999771000000095e+01,2.643449000000000146e-02,2.911770000000000157e-03,3.198532799999999674e-05
1.944999886000000089e+01,2.631744999999999918e-02,2.886189999999999849e-03,3.301010290000000089e-05
1.949999808999999829e+01,2.619901999999999995e-02,2.860689999999999934e-03,3.400288550000000304e-05
1.954999923999999822e+01,2.607577000000000159e-02,2.835540000000000109e-03,3.480580929999999744e-05
1.959999846999999917e+01,2.594472999999999918e-02,2.810920000000000172e-03,3.547796220000000076e-05
1.964999771000000095e+01,2.580299999999999955e-02,2.786970000000000159e-03,3.573141660000000156e-05
1.969999886000000089e+01,2.564875000000000141e-02,2.763719999999999892e-03,3.543764250000000060e-05
1.974999808999999829e+01,2.548185999999999854e-02,2.741159999999999864e-03,3.484718760000000146e-05
1.979999923999999822e+01,2.530330999999999900e-02,2.719200000000000176e-03,3.397732870000000197e-05
1.984999846999999917e+01,2.511545999999999917e-02,2.697789999999999824e-03,3.250966259999999710e-05
1.989999771000000095e+01,2.492319000000000132e-02,2.676819999999999894e-03,3.042736719999999902e-05
1.994999886000000089e+01,2.473383999999999999e-02,2.656190000000000113e-03,2.818481340000000024e-05


==> figs/data/FLEXI_DGSEM4_N064.csv <==
t,ke,soldis,dildis
4.195345000000000324e-02,1.249894299999999986e-01,4.690599999999999848e-04,4.081620039999999870e-07
1.257874099999999884e-01,1.250204900000000119e-01,4.704700000000000136e-04,3.523794490000000171e-06
2.096437600000000123e-01,1.251110000000000000e-01,4.735300000000000013e-04,8.623843640000000249e-06
2.934163300000000030e-01,1.252435000000000076e-01,4.782499999999999967e-04,1.395325520000000085e-05
3.769688400000000272e-01,1.254006799999999866e-01,4.845900000000000207e-04,1.805033069999999892e-05
4.601938700000000049e-01,1.255718999999999863e-01,4.922699999999999472e-04,2.048781290000000122e-05
5.413200900000000315e-01,1.257515499999999897e-01,5.007199999999999629e-04,2.191197179999999979e-05
6.235960699999999468e-01,1.259503200000000045e-01,5.098499999999999517e-04,2.356979600000000163e-05
7.054319399999999796e-01,1.261653000000000080e-01,5.191800000000000538e-04,2.646562040000000065e-05
7.869099400000000299e-01,1.263860699999999893e-01,5.285799999999999570e-04,3.093901839999999872e-05
8.681366799999999939e-01,1.265892999999999879e-01,5.381099999999999555e-04,3.646020770000000074e-05
9.492336099999999499e-01,1.267467100000000124e-01,5.479400000000000156e-04,4.198948500000000071e-05
1.000000000000000000e+00,1.268127599999999966e-01,5.544400000000000110e-04,4.513358489999999833e-05
1.060830099999999998e+00,1.268570699999999885e-01,5.623200000000000507e-04,4.841019520000000234e-05
1.142038160000000024e+00,1.268658400000000075e-01,5.735500000000000364e-04,5.260699250000000249e-05
1.223414140000000039e+00,1.268376999999999977e-01,5.854900000000000338e-04,5.729646009999999820e-05
1.304656030000000078e+00,1.267975899999999878e-01,5.980199999999999969e-04,6.295859080000000281e-05
1.385752019999999973e+00,1.267683800000000138e-01,6.110500000000000263e-04,6.971697139999999719e-05
1.466767149999999909e+00,1.267703699999999933e-01,6.244199999999999881e-04,7.781501019999999670e-05
1.540487099999999998e+00,1.268073500000000131e-01,6.367200000000000160e-04,8.266608650000000435e-05
1.621433740000000068e+00,1.269013900000000028e-01,6.502800000000000420e-04,9.435214760000000577e-05
1.702361170000000090e+00,1.270336400000000032e-01,6.637400000000000114e-04,1.081299999999999964e-04
1.783422499999999911e+00,1.271805500000000033e-01,6.773299999999999677e-04,1.224300000000000052e-04
1.864926410000000034e+00,1.273124499999999937e-01,6.913499999999999724e-04,1.345499999999999908e-04
1.947305630000000010e+00,1.273986300000000127e-01,7.060700000000000483e-04,1.430600000000000025e-04
2.000000000000000000e+00,1.274261399999999933e-01,7.163000000000000096e-04,1.485699999999999955e-04
2.062740330000000011e+00,1.274352199999999879e-01,7.291599999999999644e-04,1.509199999999999984e-04
2.146069199999999899e+00,1.273978100000000002e-01,7.473700000000000222e-04,1.560900000000000048e-04
2.228971699999999778e+00,1.273086900000000021e-01,7.667699999999999516e-04,1.571099999999999916e-04
2.311381610000000197e+00,1.271815500000000043e-01,7.874699999999999669e-04,1.670099999999999883e-04
2.393169030000000141e+00,1.270487499999999881e-01,8.100499999999999845e-04,1.780499999999999910e-04
2.474274889999999782e+00,1.269058299999999972e-01,8.350700000000000397e-04,1.882900000000000014e-04
2.540221569999999929e+00,1.267784999999999884e-01,8.568999999999999577e-04,1.921100000000000021e-04
2.620233219999999807e+00,1.266106399999999965e-01,8.838300000000000540e-04,1.673900000000000084e-04
2.699727080000000168e+00,1.264533499999999921e-01,9.116200000000000301e-04,1.474400000000000114e-04
2.778692330000000155e+00,1.263433099999999865e-01,9.409699999999999575e-04,1.440900000000000113e-04
2.857170959999999926e+00,1.262641599999999864e-01,9.705799999999999671e-04,1.378300000000000000e-04
2.935251389999999905e+00,1.262468900000000005e-01,1.001460000000000024e-03,1.357899999999999992e-04
3.000000000000000000e+00,1.262733400000000117e-01,1.028320000000000102e-03,1.339799999999999878e-04
3.077391949999999987e+00,1.263320400000000066e-01,1.060399999999999971e-03,1.313499999999999943e-04
3.154221430000000215e+00,1.264352699999999885e-01,1.094530000000000025e-03,1.310999999999999882e-04
3.230301540000000138e+00,1.265698399999999890e-01,1.130319999999999979e-03,1.298200000000000005e-04
3.305707609999999796e+00,1.267303800000000036e-01,1.167649999999999895e-03,1.310399999999999922e-04
3.380584199999999928e+00,1.269222200000000023e-01,1.207560000000000100e-03,1.345600000000000127e-04
3.454878599999999800e+00,1.271133700000000033e-01,1.249169999999999968e-03,1.363199999999999959e-04
3.500000000000000000e+00,1.272282100000000082e-01,1.276130000000000103e-03,1.382400000000000046e-04
3.555126959999999947e+00,1.273668900000000104e-01,1.309690000000000073e-03,1.414400000000000011e-04
3.628197130000000215e+00,1.275224399999999869e-01,1.356549999999999987e-03,1.428000000000000016e-04
3.700926869999999980e+00,1.276364100000000057e-01,1.404569999999999950e-03,1.435499999999999927e-04
3.773531359999999779e+00,1.277080100000000107e-01,1.453340000000000014e-03,1.442699999999999994e-04
3.846172849999999865e+00,1.277168200000000087e-01,1.501100000000000004e-03,1.428799999999999873e-04
3.918968439999999998e+00,1.276628599999999891e-01,1.547909999999999998e-03,1.438199999999999884e-04
3.992100769999999965e+00,1.275582600000000066e-01,1.597560000000000039e-03,1.585599999999999998e-04
4.018370159999999913e+00,1.275055099999999886e-01,1.613190000000000023e-03,1.475299999999999919e-04
4.092083109999999913e+00,1.273268200000000072e-01,1.659440000000000090e-03,1.395599999999999987e-04
4.166122859999999761e+00,1.271164200000000077e-01,1.704959999999999939e-03,1.356300000000000008e-04
4.240252650000000401e+00,1.268922500000000120e-01,1.751860000000000049e-03,1.353600000000000051e-04
4.313869020000000276e+00,1.266669099999999937e-01,1.800979999999999985e-03,1.386600000000000040e-04
4.387122050000000328e+00,1.264423199999999969e-01,1.853199999999999943e-03,1.451299999999999877e-04
4.460167580000000243e+00,1.262189700000000137e-01,1.911640000000000041e-03,1.570200000000000111e-04
4.500000000000000000e+00,1.260891899999999899e-01,1.944329999999999973e-03,1.611700000000000036e-04
4.554302159999999766e+00,1.259063800000000122e-01,1.991940000000000204e-03,1.726999999999999965e-04
4.626340060000000420e+00,1.255858199999999869e-01,2.009830000000000210e-03,1.721199999999999987e-04
4.698156189999999732e+00,1.252683800000000125e-01,2.067499999999999893e-03,1.845299999999999968e-04
4.769766070000000191e+00,1.248689699999999958e-01,2.116980000000000077e-03,1.834799999999999983e-04
4.841394529999999641e+00,1.244812200000000035e-01,2.173050000000000155e-03,1.956700000000000019e-04
4.912089719999999993e+00,1.240679799999999944e-01,2.226459999999999984e-03,2.032199999999999957e-04
4.982167600000000363e+00,1.236378399999999989e-01,2.280180000000000141e-03,2.101600000000000072e-04
5.034848700000000399e+00,1.233040999999999998e-01,2.321339999999999862e-03,2.148399999999999962e-04
5.104363799999999785e+00,1.228525399999999962e-01,2.376629999999999802e-03,2.104899999999999989e-04
5.173710439999999799e+00,1.223907300000000031e-01,2.435049999999999801e-03,2.082999999999999945e-04
5.242966329999999786e+00,1.219199499999999992e-01,2.492610000000000138e-03,9.817622970000000431e-05
5.312210249999999689e+00,1.214325599999999949e-01,2.558060000000000021e-03,2.202299999999999972e-04
5.381414239999999793e+00,1.209349799999999975e-01,2.619849999999999957e-03,2.355600000000000012e-04
5.450736410000000198e+00,1.203744300000000045e-01,2.658660000000000190e-03,2.257600000000000069e-04
5.500000000000000000e+00,1.200042600000000015e-01,2.706669999999999996e-03,2.310400000000000106e-04
5.552255149999999695e+00,1.196277099999999982e-01,2.770680000000000191e-03,2.418599999999999917e-04
5.622210520000000322e+00,1.190674800000000033e-01,2.786289999999999861e-03,2.429300000000000068e-04
5.692402650000000008e+00,1.185167899999999969e-01,2.816610000000000207e-03,2.386599999999999952e-04
5.762368200000000051e+00,1.179924299999999954e-01,2.876969999999999961e-03,2.399799999999999893e-04
5.832188129999999582e+00,1.174837700000000013e-01,2.935259999999999866e-03,2.425799999999999983e-04
5.901495739999999657e+00,1.169978200000000024e-01,2.993169999999999858e-03,2.451299999999999790e-04
5.970279549999999880e+00,1.165384000000000003e-01,3.054110000000000071e-03,2.481000000000000132e-04
6.034156920000000035e+00,1.161359700000000050e-01,3.115609999999999994e-03,2.517299999999999768e-04
6.102236709999999675e+00,1.157285700000000028e-01,3.182630000000000094e-03,2.505100000000000122e-04
6.170051530000000284e+00,1.153921799999999970e-01,3.283910000000000128e-03,2.606199999999999815e-04
6.237564510000000340e+00,1.150525899999999963e-01,3.365429999999999984e-03,2.592699999999999757e-04
6.305046299999999881e+00,1.147313199999999977e-01,3.454909999999999839e-03,2.581600000000000084e-04
6.372340480000000085e+00,1.144243100000000013e-01,3.548869999999999976e-03,2.592000000000000120e-04
6.439466720000000421e+00,1.141203100000000026e-01,3.645659999999999786e-03,2.632099999999999956e-04
6.500000000000000000e+00,1.138356999999999980e-01,3.736080000000000130e-03,2.654299999999999845e-04
6.567079790000000195e+00,1.134950400000000054e-01,3.836110000000000214e-03,2.670300000000000234e-04
6.634221580000000174e+00,1.131170499999999968e-01,3.937060000000000039e-03,2.665100000000000216e-04
6.701499850000000258e+00,1.127008500000000052e-01,4.037530000000000112e-03,2.663400000000000012e-04
6.769003020000000426e+00,1.122445400000000038e-01,4.137100000000000326e-03,2.660799999999999732e-04
6.836836439999999904e+00,1.117466700000000063e-01,4.235939999999999671e-03,2.632900000000000084e-04
6.905170840000000254e+00,1.112041500000000016e-01,4.332990000000000105e-03,2.591699999999999733e-04
6.974286359999999796e+00,1.106310399999999999e-01,4.439539999999999632e-03,2.614499999999999854e-04
7.034769719999999893e+00,1.100940900000000056e-01,4.520109999999999927e-03,2.557400000000000146e-04
7.104388239999999577e+00,1.094545900000000044e-01,4.613719999999999974e-03,2.470700000000000045e-04
7.174117260000000051e+00,1.087954399999999933e-01,4.707949999999999809e-03,2.315600000000000123e-04
7.243999869999999675e+00,1.081476299999999946e-01,4.811339999999999888e-03,2.242599999999999975e-04
7.314169350000000236e+00,1.075188499999999991e-01,4.919429999999999810e-03,2.215399999999999965e-04
7.384774750000000054e+00,1.069171000000000010e-01,5.030200000000000296e-03,2.226100000000000116e-04
7.454603859999999749e+00,1.063967200000000002e-01,5.184669999999999730e-03,2.288000000000000049e-04
7.500000000000000000e+00,1.060576099999999966e-01,5.263659999999999867e-03,2.307599999999999929e-04
7.552605380000000146e+00,1.056854700000000036e-01,5.360150000000000158e-03,2.337200000000000052e-04
7.622519579999999628e+00,1.052307400000000032e-01,5.506640000000000146e-03,2.380000000000000117e-04
7.691969480000000026e+00,1.048192800000000008e-01,5.662760000000000189e-03,2.406999999999999960e-04
7.761191179999999967e+00,1.042032900000000040e-01,5.448839999999999933e-03,2.329400000000000025e-04
7.830771659999999912e+00,1.036622499999999975e-01,5.457889999999999964e-03,2.236600000000000101e-04
7.900297850000000288e+00,1.030821299999999940e-01,5.404619999999999737e-03,2.140800000000000103e-04
7.969848820000000167e+00,1.025586599999999959e-01,5.451749999999999999e-03,2.096599999999999950e-04
8.034349880000000610e+00,1.020741899999999952e-01,5.505720000000000405e-03,2.093499999999999929e-04
8.102401170000000263e+00,1.015463300000000041e-01,5.560469999999999649e-03,2.142900000000000100e-04
8.170158600000000604e+00,1.009258999999999989e-01,5.436780000000000432e-03,2.073699999999999881e-04
8.238085740000000712e+00,1.003087500000000021e-01,5.446979999999999704e-03,2.028499999999999975e-04
8.307011299999999210e+00,9.955480999999999359e-02,5.286100000000000174e-03,1.910799999999999933e-04
8.375371749999999338e+00,9.892410000000000092e-02,5.449719999999999911e-03,1.951199999999999885e-04
8.444523540000000494e+00,9.819965999999999418e-02,5.504160000000000129e-03,1.936300000000000011e-04
8.500000000000000000e+00,9.751870999999999456e-02,5.421930000000000152e-03,1.869499999999999905e-04
8.570567289999999616e+00,9.674035999999999746e-02,5.442139999999999825e-03,1.832100000000000026e-04
8.641677409999999782e+00,9.596580000000000388e-02,5.477530000000000419e-03,1.813600000000000119e-04
8.711932909999999808e+00,9.520723999999999854e-02,5.520100000000000007e-03,1.797400000000000104e-04
8.782454650000000029e+00,9.453783000000000325e-02,5.684769999999999580e-03,1.881100000000000133e-04
8.853467410000000370e+00,9.360176000000000607e-02,5.485480000000000043e-03,1.756499999999999869e-04
8.924240660000000602e+00,9.282108000000000025e-02,5.502319999999999781e-03,1.736999999999999937e-04
8.994834909999999795e+00,9.210008000000000083e-02,5.581690000000000262e-03,1.755200000000000000e-04
9.017530289999999837e+00,9.192284000000000566e-02,5.671869999999999863e-03,1.835299999999999996e-04
9.087809030000000732e+00,9.122542999999999624e-02,5.698139999999999976e-03,1.878299999999999957e-04
9.158528390000000741e+00,9.054523999999999906e-02,5.727870000000000357e-03,1.928999999999999996e-04
9.229732240000000587e+00,8.988090999999999442e-02,5.747150000000000349e-03,1.963000000000000010e-04
9.301253040000000638e+00,8.926167999999999603e-02,5.755129999999999794e-03,1.954500000000000074e-04
9.371183209999999875e+00,8.865177000000000473e-02,5.767200000000000104e-03,1.945600000000000075e-04
9.440323270000000377e+00,8.806472999999999385e-02,5.784420000000000187e-03,1.912299999999999970e-04
9.500000000000000000e+00,8.756023000000000278e-02,5.793290000000000418e-03,1.800100000000000062e-04
9.570995990000000120e+00,8.690459000000000378e-02,5.679159999999999937e-03,1.580399999999999980e-04
9.642490040000000207e+00,8.629170999999999370e-02,5.682689999999999790e-03,1.414499999999999959e-04
9.713958970000000193e+00,8.569498000000000393e-02,5.697090000000000140e-03,1.289100000000000109e-04
9.785953190000000745e+00,8.510159999999999947e-02,5.701119999999999625e-03,1.224200000000000104e-04
9.858663939999999570e+00,8.450502000000000014e-02,5.700890000000000124e-03,1.183500000000000036e-04
9.932097690000000867e+00,8.396620000000000472e-02,5.830209999999999733e-03,1.238500000000000018e-04
1.000000000000000000e+01,8.346523000000000136e-02,5.875530000000000336e-03,1.281699999999999875e-04
1.007349014999999959e+01,8.298941999999999430e-02,6.035640000000000102e-03,1.452699999999999966e-04
1.014721381000000022e+01,8.249112999999999585e-02,6.127790000000000147e-03,1.540799999999999885e-04
1.022100314999999959e+01,8.192128999999999384e-02,6.126160000000000286e-03,1.560599999999999932e-04
1.029427212999999952e+01,8.131143000000000398e-02,6.104970000000000362e-03,1.541600000000000012e-04
1.036718158000000045e+01,8.067451000000000483e-02,6.065380000000000424e-03,1.500899999999999945e-04
1.044002807999999938e+01,8.003449999999999454e-02,6.014239999999999690e-03,1.448200000000000127e-04
1.050000000000000000e+01,7.951281999999999794e-02,5.963709999999999671e-03,1.415800000000000099e-04
1.057335740999999985e+01,7.888066000000000522e-02,5.904279999999999598e-03,1.384699999999999939e-04
1.064703732999999986e+01,7.825213999999999781e-02,5.850669999999999656e-03,1.339599999999999981e-04
1.072090367000000022e+01,7.762745000000000062e-02,5.803479999999999750e-03,1.274799999999999924e-04
1.079513891000000037e+01,7.700123999999999858e-02,5.762820000000000095e-03,1.206600000000000001e-04
1.086991120000000066e+01,7.637140000000000595e-02,5.731960000000000353e-03,1.160399999999999935e-04
1.094430567999999937e+01,7.575468000000000479e-02,5.720959999999999761e-03,1.150500000000000047e-04
1.100000000000000000e+01,7.530560999999999505e-02,5.725609999999999901e-03,1.155300000000000001e-04
1.107295109999999916e+01,7.473451999999999873e-02,5.745150000000000083e-03,1.163400000000000008e-04
1.114560982999999972e+01,7.417548000000000197e-02,5.770430000000000004e-03,1.166000000000000017e-04
1.121826560999999955e+01,7.360901000000000249e-02,5.793480000000000157e-03,1.155700000000000065e-04
1.129109412999999940e+01,7.302094000000000640e-02,5.807480000000000281e-03,1.117600000000000006e-04
1.136396453000000051e+01,7.241395999999999944e-02,5.813890000000000377e-03,1.062900000000000005e-04
1.143704340000000030e+01,7.179799000000000597e-02,5.818949999999999817e-03,1.013900000000000033e-04
1.150000000000000000e+01,7.134427999999999603e-02,6.005360000000000385e-03,1.027200000000000059e-04
1.157271594999999920e+01,7.080817999999999834e-02,6.121640000000000241e-03,1.122899999999999972e-04
1.164512870999999983e+01,7.025054000000000021e-02,6.144250000000000406e-03,1.173699999999999960e-04
1.171793906000000085e+01,6.970295999999999437e-02,6.175560000000000077e-03,1.215200000000000020e-04
1.179139819999999972e+01,6.915198000000000178e-02,6.206589999999999677e-03,1.250000000000000026e-04
1.186554931000000046e+01,6.858931000000000056e-02,6.232210000000000180e-03,1.293300000000000103e-04
1.194038764000000086e+01,6.794173000000000573e-02,6.038749999999999847e-03,1.279399999999999982e-04
1.200000000000000000e+01,6.744171000000000193e-02,6.026600000000000013e-03,1.265500000000000132e-04
1.207532080999999913e+01,6.680508000000000279e-02,6.007789999999999832e-03,1.250299999999999871e-04
1.215039937999999964e+01,6.616935999999999651e-02,5.987440000000000123e-03,1.251299999999999895e-04
1.222565797999999937e+01,6.553232999999999975e-02,5.965360000000000280e-03,1.246599999999999889e-04
1.230068701999999981e+01,6.489731999999999446e-02,5.937600000000000343e-03,1.218399999999999990e-04
1.237555608999999990e+01,6.433076999999999546e-02,6.065019999999999960e-03,1.248800000000000105e-04
1.245050256000000033e+01,6.372677999999999676e-02,6.025459999999999844e-03,1.229699999999999966e-04
1.250000000000000000e+01,6.332770000000000066e-02,5.983750000000000353e-03,1.221899999999999939e-04
1.255661607999999951e+01,6.286751999999999618e-02,5.930689999999999747e-03,1.216200000000000045e-04
1.263240535000000087e+01,6.224318999999999685e-02,5.846050000000000205e-03,1.201100000000000003e-04
1.270871658000000082e+01,6.154249999999999998e-02,5.631470000000000399e-03,1.035199999999999982e-04
1.278542352000000015e+01,6.090625999999999679e-02,5.523710000000000252e-03,1.005699999999999943e-04
1.286199867999999924e+01,6.029504000000000113e-02,5.427640000000000069e-03,9.910380050000000280e-05
1.293860030999999999e+01,5.975997000000000253e-02,5.441180000000000322e-03,1.062399999999999993e-04
1.300000000000000000e+01,5.929133999999999793e-02,5.381320000000000200e-03,1.025900000000000054e-04
1.307680517000000009e+01,5.869681000000000204e-02,5.314590000000000113e-03,9.892549500000000651e-05
1.315370350999999971e+01,5.809878000000000264e-02,5.250999999999999591e-03,9.579537509999999753e-05
1.323097315000000052e+01,5.751326999999999828e-02,5.193859999999999796e-03,9.378909179999999441e-05
1.330851548999999956e+01,5.696223000000000258e-02,5.145010000000000208e-03,9.250975460000000370e-05
1.338645651000000036e+01,5.645798999999999956e-02,5.106030000000000117e-03,9.109007810000000198e-05
1.346464392999999937e+01,5.600433999999999968e-02,5.077670000000000274e-03,8.927192369999999903e-05
1.353912747999999944e+01,5.561582000000000331e-02,5.055729999999999599e-03,8.723425769999999617e-05
1.361756118999999998e+01,5.524571000000000343e-02,5.027910000000000018e-03,8.572042499999999506e-05
1.369588064999999943e+01,5.490719000000000155e-02,4.987440000000000102e-03,8.585339109999999389e-05
1.377381712999999941e+01,5.458894999999999720e-02,4.934309999999999911e-03,8.657477419999999525e-05
1.385153631999999924e+01,5.428283999999999887e-02,4.876769999999999890e-03,8.677497780000000514e-05
1.392903635999999956e+01,5.398878000000000010e-02,4.825870000000000333e-03,8.658314039999999694e-05
1.400000000000000000e+01,5.372605999999999909e-02,4.788500000000000222e-03,8.575127670000000238e-05
1.407801461999999937e+01,5.343044000000000265e-02,4.754669999999999903e-03,8.432005820000000097e-05
1.415685642000000044e+01,5.310635999999999829e-02,4.716099999999999980e-03,8.296948290000000096e-05
1.423662118000000021e+01,5.273781999999999776e-02,4.669650000000000016e-03,8.212233629999999803e-05
1.431627781999999982e+01,5.232055000000000039e-02,4.618449999999999639e-03,8.124555949999999937e-05
1.439527170999999939e+01,5.186140999999999668e-02,4.566540000000000009e-03,7.949138760000000340e-05
1.447289426000000034e+01,5.138489000000000251e-02,4.516000000000000049e-03,7.664829850000000192e-05
1.453851951999999947e+01,5.098243000000000219e-02,4.475670000000000169e-03,7.442994809999999993e-05
1.461569691000000049e+01,5.052581999999999907e-02,4.432779999999999880e-03,7.315493779999999383e-05
1.469353476000000036e+01,5.008428000000000185e-02,4.394630000000000064e-03,7.275902309999999356e-05
1.477200090000000010e+01,4.964367000000000085e-02,4.358650000000000371e-03,7.219509190000000256e-05
1.485130595999999947e+01,4.918473000000000289e-02,4.320280000000000127e-03,7.006628470000000116e-05
1.493108237000000038e+01,4.870529999999999998e-02,4.277829999999999827e-03,6.557117509999999645e-05
1.500000000000000000e+01,4.829100000000000059e-02,4.238519999999999961e-03,6.140304310000000408e-05
1.507960770000000039e+01,4.783522999999999942e-02,4.195560000000000088e-03,5.948761560000000013e-05
1.515834687000000081e+01,4.741584000000000076e-02,4.154650000000000183e-03,6.035506729999999873e-05
1.523642728999999996e+01,4.702042000000000027e-02,4.116319999999999701e-03,6.141014350000000585e-05
1.531417328000000033e+01,4.663947000000000231e-02,4.081160000000000343e-03,6.171440730000000052e-05
1.539190886999999996e+01,4.627467999999999859e-02,4.051619999999999701e-03,6.235783609999999790e-05
1.546983801999999919e+01,4.592547000000000296e-02,4.029259999999999786e-03,6.379821579999999564e-05
1.553904424999999989e+01,4.562097999999999848e-02,4.015509999999999913e-03,6.500497840000000484e-05
1.561694602999999937e+01,4.527227999999999808e-02,4.005309999999999773e-03,6.545352629999999863e-05
1.569471105999999949e+01,4.490886999999999657e-02,3.997129999999999780e-03,6.509460589999999656e-05
1.577248271000000024e+01,4.452230000000000076e-02,3.987270000000000224e-03,6.462120840000000564e-05
1.585036249999999924e+01,4.410150999999999655e-02,3.973459999999999839e-03,6.421929999999999685e-05
1.592839646999999914e+01,4.363610999999999879e-02,3.954889999999999968e-03,6.377460350000000388e-05
1.600000000000000000e+01,4.316728000000000232e-02,3.932839999999999947e-03,6.206400530000000259e-05
1.607852512999999917e+01,4.262077999999999700e-02,3.905510000000000058e-03,5.772339710000000038e-05
1.615729491000000095e+01,4.207654999999999729e-02,3.872889999999999926e-03,5.281674610000000283e-05
1.623641963000000032e+01,4.157417000000000057e-02,3.834339999999999884e-03,5.028275139999999812e-05
1.631604636999999869e+01,4.112823000000000173e-02,3.788430000000000183e-03,5.032362740000000074e-05
1.639605664000000118e+01,4.072739000000000220e-02,3.736209999999999792e-03,5.133952180000000233e-05
1.647642799999999852e+01,4.034515000000000323e-02,3.682110000000000157e-03,5.177844540000000169e-05
1.654039296999999920e+01,4.003791000000000294e-02,3.640619999999999794e-03,5.109436389999999983e-05
1.662141503999999870e+01,3.963446999999999804e-02,3.590709999999999995e-03,4.866157340000000102e-05
1.670278906000000063e+01,3.921929999999999861e-02,3.540429999999999792e-03,4.531808139999999674e-05
1.678438458999999838e+01,3.880982000000000182e-02,3.486089999999999849e-03,4.295526569999999733e-05
1.686628337000000144e+01,3.841703999999999952e-02,3.427920000000000099e-03,4.212683990000000244e-05
1.694862104999999985e+01,3.804048000000000151e-02,3.369379999999999944e-03,4.203135529999999713e-05
1.700000000000000000e+01,3.781172000000000005e-02,3.333140000000000061e-03,4.201258550000000193e-05
1.706237082999999899e+01,3.753626999999999658e-02,3.292429999999999836e-03,4.176924780000000126e-05
1.714604050000000157e+01,3.716586999999999669e-02,3.238190000000000165e-03,4.042338989999999760e-05
1.723012441999999922e+01,3.679687999999999709e-02,3.184859999999999861e-03,3.829877100000000066e-05
1.731413351000000134e+01,3.644929999999999698e-02,3.133260000000000125e-03,3.608195180000000333e-05
1.739823022999999935e+01,3.614799999999999958e-02,3.084139999999999972e-03,3.444940249999999936e-05
1.748249195000000000e+01,3.591376000000000290e-02,3.037699999999999949e-03,3.485168639999999850e-05
1.752109369000000072e+01,3.582947999999999689e-02,3.017409999999999884e-03,3.602770310000000047e-05
1.760554828000000072e+01,3.567833000000000115e-02,2.975409999999999947e-03,4.001507019999999689e-05
1.769019279999999839e+01,3.553167000000000131e-02,2.936489999999999934e-03,4.322084049999999871e-05
1.777468393999999918e+01,3.534433000000000019e-02,2.899450000000000031e-03,4.365184459999999769e-05
1.785870092000000042e+01,3.509696000000000343e-02,2.862920000000000135e-03,4.249788280000000212e-05
1.794263765000000177e+01,3.479265000000000135e-02,2.827590000000000051e-03,4.128496009999999743e-05
1.800000000000000000e+01,3.455956000000000305e-02,2.804720000000000130e-03,4.064779450000000234e-05
1.806391374000000027e+01,3.428381999999999957e-02,2.782639999999999853e-03,4.003861960000000146e-05
1.814933810999999864e+01,3.390359999999999902e-02,2.755409999999999804e-03,3.883109110000000197e-05
1.823439579000000066e+01,3.353210000000000218e-02,2.730010000000000162e-03,3.819069800000000133e-05
1.831926732999999885e+01,3.318068999999999880e-02,2.705079999999999898e-03,3.911683239999999854e-05
1.840413931999999875e+01,3.284051000000000331e-02,2.680459999999999961e-03,4.018658339999999900e-05
1.848910950000000142e+01,3.249860000000000249e-02,2.655840000000000024e-03,3.992258610000000294e-05
1.852127726000000152e+01,3.236867000000000216e-02,2.646209999999999968e-03,3.957944389999999794e-05
1.860653603000000089e+01,3.202901999999999832e-02,2.618629999999999829e-03,3.871850469999999752e-05
1.869202682999999965e+01,3.170641999999999905e-02,2.587260000000000081e-03,3.810922140000000153e-05
1.877773292999999910e+01,3.141399000000000274e-02,2.552759999999999838e-03,3.742326740000000081e-05
1.886399881999999906e+01,3.116032999999999997e-02,2.515639999999999977e-03,3.622211850000000064e-05
1.895113483000000087e+01,3.094763000000000028e-02,2.475849999999999926e-03,3.494268589999999675e-05
1.900000000000000000e+01,3.084452000000000027e-02,2.452250000000000003e-03,3.463463609999999879e-05
1.906530151999999845e+01,3.071752999999999983e-02,2.422049999999999811e-03,3.483669109999999833e-05
1.915236253000000133e+01,3.055029999999999898e-02,2.381519999999999818e-03,3.527920530000000114e-05
1.923918416000000065e+01,3.036637000000000017e-02,2.341890000000000117e-03,3.523610020000000290e-05
1.932617722000000171e+01,3.015527999999999959e-02,2.302349999999999883e-03,3.460781199999999702e-05
1.941337671000000142e+01,2.991935999999999901e-02,2.262660000000000105e-03,3.374961500000000060e-05
1.949984123999999852e+01,2.966941999999999843e-02,2.224250000000000099e-03,3.319130089999999963e-05
1.952149294000000168e+01,2.960511999999999866e-02,2.214949999999999818e-03,3.319410850000000115e-05
1.960711802000000148e+01,2.934381000000000142e-02,2.180050000000000217e-03,3.390857669999999813e-05
1.969245164000000159e+01,2.906552999999999914e-02,2.148859999999999833e-03,3.435185590000000024e-05
1.977782489999999882e+01,2.876532000000000047e-02,2.121539999999999884e-03,3.232802260000000268e-05
1.986346474999999856e+01,2.846247000000000013e-02,2.097749999999999788e-03,2.886929509999999947e-05
1.994940974000000011e+01,2.819106999999999863e-02,2.076839999999999936e-03,2.701939790000000045e-05


==> figs/data/FLEXI_DGSEM4_N128.csv <==
t,ke,soldis,dildis
1.090614999999999987e-02,1.249954999999999955e-01,4.687599999999999775e-04,2.628002180000000140e-08
9.816869000000000289e-02,1.250029800000000135e-01,4.696599999999999994e-04,2.192383209999999834e-06
1.855753099999999933e-01,1.250798999999999939e-01,4.723300000000000263e-04,7.016731020000000384e-06
2.731575600000000215e-01,1.252085900000000085e-01,4.768299999999999731e-04,1.268733740000000063e-05
3.607524999999999760e-01,1.253688400000000092e-01,4.831400000000000126e-04,1.736254479999999839e-05
4.480166199999999765e-01,1.255460899999999991e-01,4.910099999999999491e-04,2.020970750000000119e-05
5.325438099999999508e-01,1.257314200000000104e-01,4.997099999999999979e-04,2.175359910000000010e-05
6.191086500000000381e-01,1.259390099999999901e-01,5.092700000000000352e-04,2.341343989999999963e-05
7.053952599999999684e-01,1.261652199999999946e-01,5.190900000000000462e-04,2.639932819999999962e-05
7.913755599999999779e-01,1.263979699999999984e-01,5.290100000000000054e-04,3.116029380000000086e-05
8.770566899999999722e-01,1.266093799999999936e-01,5.391099999999999799e-04,3.705899550000000316e-05
9.626114399999999849e-01,1.267667700000000008e-01,5.495800000000000338e-04,4.284295319999999755e-05
1.042745489999999942e+00,1.268477299999999919e-01,5.599000000000000027e-04,4.741939080000000088e-05
1.128235019999999977e+00,1.268676499999999985e-01,5.716000000000000161e-04,5.165682710000000198e-05
1.213738269999999897e+00,1.268421799999999988e-01,5.840599999999999611e-04,5.606974880000000036e-05
1.299267420000000062e+00,1.268002500000000032e-01,5.971900000000000472e-04,6.123717679999999761e-05
1.384837700000000060e+00,1.267690099999999875e-01,6.108500000000000214e-04,6.769223389999999682e-05
1.470418640000000110e+00,1.267731800000000131e-01,6.247699999999999695e-04,7.697806690000000567e-05
1.553543090000000015e+00,1.268279099999999882e-01,6.383400000000000445e-04,8.887483040000000007e-05
1.639429929999999924e+00,1.269412099999999988e-01,6.523199999999999615e-04,1.057900000000000019e-04
1.725804349999999987e+00,1.270950899999999939e-01,6.664600000000000125e-04,1.278399999999999957e-04
1.812648969999999915e+00,1.272531399999999868e-01,6.809900000000000241e-04,1.506400000000000078e-04
1.899105679999999907e+00,1.273827999999999905e-01,6.961699999999999703e-04,1.767899999999999929e-04
1.985342109999999938e+00,1.274541600000000108e-01,7.120800000000000263e-04,1.967899999999999912e-04
2.064686739999999965e+00,1.274685500000000138e-01,7.279600000000000437e-04,2.145199999999999993e-04
2.151009539999999998e+00,1.274261200000000038e-01,7.466699999999999509e-04,2.259399999999999950e-04
2.237242839999999955e+00,1.273347900000000033e-01,7.672100000000000490e-04,2.343699999999999939e-04
2.323489089999999813e+00,1.272073699999999863e-01,7.894300000000000362e-04,2.398300000000000128e-04
2.409856270000000134e+00,1.270532099999999998e-01,8.147700000000000341e-04,2.522399999999999838e-04
2.496299860000000148e+00,1.268821900000000058e-01,8.418300000000000088e-04,2.791599999999999767e-04
2.575455820000000173e+00,1.267165799999999953e-01,8.682400000000000491e-04,2.549200000000000055e-04
2.661102810000000041e+00,1.265430800000000022e-01,8.984800000000000035e-04,2.372599999999999883e-04
2.745874460000000017e+00,1.264017699999999966e-01,9.289699999999999911e-04,2.268200000000000001e-04
2.829767830000000206e+00,1.263135099999999900e-01,9.607899999999999947e-04,2.202700000000000036e-04
2.912870799999999871e+00,1.262817699999999876e-01,9.932700000000000903e-04,2.153299999999999865e-04
2.995499720000000199e+00,1.263023899999999866e-01,1.026119999999999940e-03,2.095699999999999874e-04
3.071909600000000129e+00,1.263674100000000133e-01,1.058319999999999964e-03,2.052500000000000017e-04
3.153380850000000013e+00,1.264783600000000119e-01,1.092599999999999995e-03,1.988799999999999932e-04
3.234061960000000013e+00,1.266263900000000053e-01,1.128789999999999958e-03,1.966199999999999979e-04
3.314158490000000068e+00,1.268127900000000086e-01,1.166989999999999911e-03,2.084900000000000045e-04
3.393880359999999818e+00,1.270163699999999896e-01,1.208880000000000067e-03,1.988600000000000036e-04
3.473348650000000148e+00,1.272220199999999912e-01,1.253460000000000078e-03,1.983900000000000030e-04
3.549568559999999984e+00,1.274130900000000066e-01,1.299830000000000083e-03,1.997900000000000099e-04
3.628480559999999855e+00,1.275872399999999907e-01,1.351879999999999965e-03,2.044799999999999938e-04
3.706698629999999994e+00,1.277170400000000039e-01,1.406380000000000043e-03,2.087600000000000003e-04
3.784395110000000173e+00,1.277890999999999888e-01,1.462130000000000070e-03,2.127999999999999955e-04
3.861780500000000060e+00,1.277929399999999938e-01,1.517109999999999900e-03,2.112500000000000120e-04
3.938910719999999976e+00,1.277247200000000138e-01,1.571420000000000022e-03,2.071700000000000104e-04
4.009628880000000173e+00,1.276074000000000097e-01,1.623909999999999893e-03,2.116900000000000010e-04
4.086611160000000353e+00,1.274251399999999923e-01,1.679869999999999974e-03,2.053199999999999925e-04
4.162775710000000018e+00,1.272106400000000137e-01,1.735320000000000048e-03,1.999400000000000135e-04
4.238024310000000128e+00,1.269846599999999992e-01,1.790979999999999959e-03,1.975199999999999927e-04
4.312545459999999942e+00,1.267577900000000091e-01,1.848379999999999945e-03,1.960599999999999897e-04
4.386525380000000141e+00,1.265348000000000028e-01,1.907360000000000088e-03,1.993599999999999886e-04
4.459971999999999603e+00,1.263120199999999971e-01,1.968339999999999847e-03,2.118099999999999931e-04
4.527315739999999700e+00,1.260968600000000051e-01,2.025799999999999910e-03,2.279899999999999906e-04
4.599982830000000078e+00,1.258398699999999926e-01,2.087020000000000194e-03,2.433500000000000062e-04
4.672542199999999646e+00,1.255443400000000043e-01,2.148559999999999880e-03,2.500900000000000128e-04
4.745134590000000152e+00,1.252107600000000043e-01,2.213160000000000040e-03,2.618599999999999899e-04
4.817878399999999672e+00,1.248380099999999993e-01,2.276779999999999950e-03,2.715899999999999933e-04
4.890863330000000175e+00,1.244342900000000030e-01,2.343410000000000198e-03,2.804700000000000032e-04
4.964032330000000215e+00,1.240008799999999939e-01,2.411200000000000062e-03,2.903299999999999935e-04
5.036284910000000004e+00,1.235480300000000031e-01,2.468080000000000100e-03,2.957899999999999852e-04
5.108453420000000023e+00,1.230839100000000047e-01,2.537750000000000075e-03,3.008700000000000111e-04
5.180113099999999804e+00,1.226098099999999996e-01,2.610340000000000056e-03,3.028400000000000211e-04
5.251229470000000177e+00,1.221317299999999939e-01,2.680010000000000031e-03,3.089400000000000067e-04
5.321797169999999966e+00,1.216491799999999956e-01,2.757320000000000170e-03,3.124000000000000041e-04
5.391801079999999580e+00,1.211569799999999975e-01,2.827899999999999945e-03,3.150100000000000079e-04
5.461229890000000253e+00,1.206601100000000010e-01,2.907649999999999905e-03,3.220499999999999947e-04
5.525788419999999590e+00,1.201924099999999995e-01,2.986599999999999845e-03,3.267599999999999953e-04
5.594244660000000202e+00,1.196906699999999990e-01,3.074610000000000190e-03,3.316400000000000164e-04
5.662321939999999998e+00,1.191936299999999949e-01,3.166500000000000044e-03,3.425200000000000206e-04
5.731469670000000072e+00,1.186876899999999985e-01,3.233320000000000031e-03,3.484000000000000118e-04
5.801674349999999869e+00,1.181946799999999964e-01,3.319780000000000040e-03,3.619699999999999784e-04
5.872058270000000135e+00,1.177260799999999968e-01,3.427659999999999908e-03,3.852099999999999795e-04
5.942257360000000155e+00,1.172739799999999999e-01,3.528089999999999785e-03,3.905099999999999999e-04
6.008735370000000131e+00,1.168694200000000016e-01,3.626710000000000003e-03,3.947099999999999936e-04
6.078684479999999724e+00,1.164707100000000051e-01,3.735459999999999909e-03,3.916799999999999904e-04
6.148940350000000166e+00,1.161121999999999987e-01,3.864949999999999809e-03,4.000799999999999777e-04
6.219699720000000376e+00,1.157866000000000034e-01,3.986499999999999592e-03,4.165300000000000252e-04
6.291026999999999703e+00,1.154891299999999954e-01,4.105669999999999632e-03,4.207799999999999930e-04
6.362930300000000372e+00,1.152177999999999952e-01,4.241779999999999683e-03,4.205899999999999830e-04
6.435444760000000208e+00,1.149497500000000033e-01,4.320219999999999616e-03,4.129199999999999971e-04
6.500000000000000000e+00,1.147030599999999956e-01,4.426000000000000247e-03,4.058800000000000103e-04
6.573401640000000157e+00,1.144025099999999989e-01,4.554319999999999723e-03,4.054500000000000161e-04
6.646797649999999891e+00,1.140666999999999931e-01,4.667440000000000130e-03,4.043499999999999894e-04
6.719640400000000291e+00,1.136884299999999931e-01,4.801930000000000261e-03,4.052200000000000268e-04
6.791813979999999695e+00,1.132617600000000030e-01,4.917819999999999830e-03,4.053500000000000137e-04
6.863162660000000415e+00,1.127945699999999968e-01,5.027089999999999684e-03,4.017900000000000139e-04
6.933776510000000393e+00,1.122952700000000026e-01,5.148680000000000097e-03,3.916999999999999801e-04
7.000000000000000000e+00,1.117897900000000000e-01,5.245170000000000388e-03,3.827300000000000168e-04
7.069473369999999868e+00,1.112405199999999955e-01,5.352049999999999690e-03,3.685100000000000073e-04
7.138568450000000176e+00,1.106827499999999964e-01,5.459379999999999789e-03,3.521500000000000216e-04
7.207490629999999676e+00,1.101380400000000065e-01,5.576539999999999622e-03,3.339899999999999922e-04
7.276439179999999673e+00,1.096017700000000011e-01,5.684990000000000009e-03,3.343700000000000123e-04
7.345583590000000385e+00,1.090766900000000039e-01,5.821879999999999764e-03,3.269999999999999795e-04
7.414972889999999595e+00,1.085634800000000039e-01,5.985919999999999609e-03,3.116899999999999922e-04
7.483882959999999862e+00,1.080636900000000039e-01,6.108449999999999644e-03,3.007700000000000087e-04
7.551672929999999617e+00,1.075963800000000054e-01,6.243330000000000060e-03,3.047999999999999820e-04
7.620915410000000279e+00,1.071461499999999956e-01,6.374359999999999922e-03,3.083100000000000077e-04
7.690944889999999923e+00,1.067189300000000035e-01,6.518880000000000334e-03,3.003500000000000093e-04
7.761950650000000174e+00,1.063164500000000068e-01,6.683650000000000181e-03,2.975200000000000110e-04
7.833045539999999640e+00,1.059382600000000063e-01,6.858910000000000180e-03,2.986900000000000015e-04
7.903912639999999712e+00,1.055550999999999989e-01,6.990650000000000162e-03,2.973799999999999751e-04
7.974983400000000167e+00,1.051743400000000050e-01,7.156899999999999894e-03,2.958899999999999877e-04
8.043590010000000845e+00,1.047809499999999977e-01,7.273299999999999904e-03,2.964800000000000074e-04
8.113260560000000510e+00,1.043372500000000064e-01,7.365120000000000174e-03,2.965900000000000047e-04
8.182654469999999236e+00,1.038417400000000018e-01,7.516799999999999697e-03,3.025200000000000241e-04
8.251876469999999131e+00,1.032801500000000011e-01,7.618790000000000284e-03,3.017599999999999840e-04
8.320338209999999179e+00,1.026567599999999997e-01,7.689729999999999656e-03,3.021400000000000041e-04
8.388298560000000847e+00,1.019633399999999995e-01,7.710429999999999888e-03,2.951300000000000017e-04
8.455886480000000205e+00,1.012525400000000020e-01,7.846979999999999927e-03,3.031399999999999741e-04
8.516865689999999489e+00,1.005675500000000056e-01,7.828490000000000448e-03,3.017100000000000099e-04
8.583706360000000757e+00,9.980938000000000310e-02,7.874139999999999959e-03,3.016299999999999971e-04
8.650250099999999165e+00,9.905643000000000087e-02,7.925430000000000669e-03,2.958999999999999825e-04
8.717011270000000422e+00,9.830882999999999983e-02,7.960010000000000002e-03,2.831199999999999863e-04
8.783638619999999619e+00,9.758189999999999920e-02,8.047669999999999824e-03,2.746700000000000248e-04
8.849718310000000088e+00,9.687608999999999804e-02,8.162410000000000151e-03,2.710999999999999760e-04
8.915924900000000264e+00,9.616059999999999885e-02,8.296450000000000352e-03,2.666799999999999878e-04
8.982146959999999680e+00,9.543095999999999524e-02,8.426229999999999831e-03,2.689300000000000154e-04
9.041558059999999841e+00,9.479384000000000421e-02,8.573139999999999927e-03,2.794100000000000099e-04
9.108068039999999144e+00,9.409976999999999925e-02,8.696630000000000332e-03,2.875099999999999900e-04
9.176426389999999600e+00,9.340194999999999748e-02,8.740909999999999305e-03,2.952399999999999990e-04
9.246367819999999682e+00,9.272181000000000173e-02,8.801049999999999499e-03,3.051099999999999841e-04
9.314641860000000051e+00,9.205571999999999366e-02,8.785110000000000488e-03,3.031800000000000076e-04
9.381684999999999164e+00,9.143233000000000610e-02,8.839899999999999494e-03,3.100800000000000127e-04
9.449979799999999486e+00,9.078816000000000663e-02,8.810830000000000398e-03,3.049300000000000231e-04
9.517152279999999465e+00,9.017264999999999309e-02,8.825909999999999311e-03,2.930599999999999893e-04
9.587115080000000233e+00,8.951151000000000246e-02,8.732099999999999584e-03,2.669300000000000210e-04
9.656981280000000112e+00,8.887154999999999361e-02,8.738060000000000618e-03,2.473099999999999886e-04
9.725580830000000176e+00,8.826132999999999895e-02,8.818120000000000472e-03,2.309900000000000093e-04
9.793582560000000825e+00,8.764392999999999490e-02,8.762509999999999397e-03,2.137499999999999914e-04
9.862488490000000496e+00,8.700865000000000682e-02,8.786439999999999528e-03,2.061999999999999977e-04
9.932853520000000103e+00,8.633111999999999731e-02,8.725149999999999226e-03,2.016400000000000007e-04
1.000000000000000000e+01,8.569556999999999869e-02,8.680600000000000122e-03,2.053000000000000029e-04
1.006749720000000003e+01,8.509877999999999887e-02,8.680349999999999872e-03,2.113200000000000028e-04
1.013557302999999976e+01,8.453194999999999459e-02,8.687729999999999411e-03,2.116599999999999894e-04
1.020435510000000079e+01,8.399333000000000493e-02,8.735490000000000269e-03,2.078100000000000043e-04
1.027340004000000029e+01,8.346834000000000198e-02,8.745680000000000467e-03,2.036700000000000066e-04
1.034318020000000082e+01,8.295681000000000582e-02,8.742770000000000402e-03,2.019699999999999924e-04
1.041306943999999923e+01,8.245631000000000488e-02,8.723059999999999495e-03,2.001700000000000029e-04
1.048256480999999951e+01,8.196238000000000135e-02,8.684650000000000356e-03,1.949700000000000120e-04
1.054360497000000052e+01,8.153538000000000452e-02,8.668880000000000335e-03,1.902700000000000062e-04
1.061431997999999943e+01,8.103187000000000584e-02,8.668979999999999742e-03,1.871499999999999954e-04
1.068645932000000087e+01,8.047266000000000141e-02,8.679360000000000547e-03,1.811100000000000058e-04
1.075907873999999964e+01,7.984160999999999342e-02,8.707869999999999500e-03,1.734600000000000096e-04
1.083137667999999998e+01,7.915200000000000014e-02,8.755809999999999288e-03,1.688000000000000101e-04
1.090388996000000077e+01,7.839738999999999736e-02,8.783529999999999463e-03,1.629799999999999879e-04
1.097575643999999961e+01,7.761603999999999726e-02,8.841200000000000447e-03,1.575000000000000065e-04
1.104486819000000075e+01,7.686173999999999784e-02,8.922380000000000588e-03,1.599700000000000015e-04
1.111719798000000026e+01,7.608376999999999502e-02,9.005930000000000532e-03,1.660999999999999987e-04
1.119005875000000039e+01,7.531192999999999915e-02,9.094750000000000403e-03,1.685000000000000029e-04
1.126322625999999971e+01,7.455272999999999761e-02,9.194580000000000808e-03,1.686900000000000129e-04
1.133627867999999950e+01,7.381706000000000378e-02,9.310850000000000723e-03,1.666000000000000109e-04
1.140849831000000059e+01,7.312090000000000256e-02,9.433030000000000234e-03,1.641600000000000004e-04
1.148007615999999942e+01,7.245427000000000117e-02,9.518689999999999790e-03,1.607000000000000030e-04
1.154502761000000000e+01,7.186850999999999656e-02,9.549939999999999818e-03,1.548999999999999975e-04
1.161745501000000047e+01,7.125305999999999307e-02,9.612110000000000098e-03,1.519600000000000020e-04
1.169059773000000035e+01,7.065778999999999810e-02,9.636550000000000671e-03,1.520500000000000096e-04
1.176445372999999961e+01,7.007241999999999638e-02,9.650570000000000676e-03,1.537400000000000019e-04
1.183861729000000018e+01,6.948200999999999683e-02,9.666179999999999911e-03,1.550099999999999948e-04
1.191294270000000033e+01,6.887902999999999387e-02,9.697469999999999701e-03,1.563400000000000109e-04
1.198661582999999986e+01,6.823859000000000175e-02,9.547709999999999184e-03,1.483699999999999906e-04
1.205581036000000061e+01,6.763117000000000434e-02,9.654120000000000409e-03,1.521899999999999913e-04
1.213015846000000053e+01,6.692441000000000362e-02,9.587490000000000595e-03,1.474900000000000126e-04
1.220442596000000002e+01,6.618685000000000540e-02,9.537290000000000351e-03,1.460400000000000044e-04
1.227942003999999976e+01,6.541874000000000300e-02,9.461229999999999293e-03,1.457200000000000075e-04
1.235439779999999921e+01,6.465036999999999867e-02,9.381779999999999287e-03,1.481200000000000116e-04
1.242836053000000085e+01,6.388873000000000468e-02,9.286420000000000091e-03,1.475100000000000022e-04
1.250000000000000000e+01,6.314261999999999653e-02,9.174319999999999697e-03,1.419799999999999925e-04
1.257394305000000045e+01,6.237738999999999784e-02,9.057060000000000458e-03,1.352299999999999911e-04
1.264835174000000073e+01,6.162638000000000144e-02,8.968300000000000230e-03,1.313200000000000099e-04
1.272379296000000082e+01,6.086625999999999842e-02,8.856019999999999170e-03,1.257700000000000105e-04
1.280031081999999998e+01,6.009136000000000338e-02,8.745559999999999445e-03,1.201800000000000047e-04
1.287695923000000064e+01,5.932188000000000044e-02,8.635810000000000708e-03,1.173399999999999980e-04
1.295333641000000036e+01,5.857191999999999954e-02,8.543590000000000212e-03,1.211200000000000059e-04
1.302852462000000067e+01,5.782846999999999987e-02,8.439050000000000024e-03,1.218900000000000002e-04
1.310395315000000060e+01,5.706408000000000313e-02,8.333260000000000320e-03,1.202300000000000059e-04
1.317838118999999963e+01,5.629706999999999767e-02,8.218380000000000823e-03,1.176900000000000065e-04
1.325326399000000066e+01,5.553261999999999782e-02,8.082139999999999810e-03,1.149700000000000055e-04
1.332963814000000013e+01,5.477875000000000105e-02,7.926960000000000256e-03,1.115899999999999938e-04
1.340750193000000046e+01,5.405357999999999691e-02,7.761200000000000217e-03,1.071200000000000044e-04
1.348623727999999922e+01,5.338095000000000340e-02,7.597500000000000087e-03,1.050099999999999992e-04
1.355895768999999973e+01,5.281012000000000206e-02,7.460999999999999750e-03,1.044500000000000045e-04
1.363744902000000003e+01,5.223119999999999846e-02,7.334750000000000124e-03,1.021500000000000028e-04
1.371571639000000076e+01,5.168940000000000340e-02,7.225149999999999628e-03,1.001300000000000052e-04
1.379329822999999955e+01,5.119049999999999989e-02,7.126300000000000343e-03,9.957062779999999841e-05
1.386973702000000053e+01,5.073256999999999767e-02,7.037429999999999901e-03,1.004500000000000022e-04
1.394535143000000055e+01,5.030140999999999779e-02,6.956780000000000082e-03,1.016099999999999978e-04
1.401896533000000034e+01,4.989380999999999677e-02,6.882219999999999657e-03,1.011800000000000037e-04
1.409543515000000014e+01,4.948464999999999808e-02,6.806760000000000241e-03,1.007600000000000043e-04
1.417329117999999966e+01,4.907979999999999982e-02,6.733750000000000152e-03,1.019299999999999948e-04
1.425137991000000071e+01,4.866477000000000303e-02,6.663640000000000188e-03,1.018400000000000007e-04
1.432892460999999962e+01,4.822574999999999779e-02,6.589689999999999610e-03,9.926819449999999424e-05
1.440688794999999978e+01,4.776058999999999860e-02,6.507360000000000227e-03,9.643326759999999644e-05
1.448571066000000052e+01,4.726782999999999679e-02,6.417329999999999736e-03,9.454753470000000330e-05
1.455981474999999925e+01,4.678380000000000039e-02,6.330429999999999738e-03,9.214139950000000041e-05
1.463905384000000076e+01,4.625333000000000222e-02,6.238419999999999729e-03,8.906140670000000520e-05
1.471783542000000011e+01,4.572989000000000220e-02,6.147699999999999866e-03,8.599250139999999618e-05
1.479644910000000024e+01,4.522545000000000037e-02,6.059209999999999770e-03,8.333801809999999476e-05
1.487479757999999919e+01,4.473689000000000138e-02,5.971200000000000292e-03,8.053162889999999419e-05
1.495299858999999998e+01,4.425612999999999769e-02,5.880520000000000191e-03,7.740021170000000274e-05
1.502909597999999924e+01,4.379098000000000018e-02,5.793509999999999979e-03,7.478647570000000592e-05
1.510581977999999914e+01,4.332347000000000281e-02,5.712230000000000432e-03,7.273371069999999983e-05
1.518207081000000080e+01,4.286008000000000179e-02,5.637289999999999662e-03,7.312421509999999960e-05
1.525890590000000024e+01,4.238601000000000174e-02,5.562779999999999808e-03,7.261441340000000257e-05
1.533721974999999915e+01,4.189613999999999838e-02,5.489499999999999588e-03,6.926659630000000243e-05
1.541705471000000038e+01,4.141082000000000096e-02,5.417739999999999882e-03,6.588682739999999430e-05
1.549656743000000070e+01,4.095929999999999710e-02,5.344770000000000423e-03,6.492096200000000003e-05
1.556920099999999962e+01,4.056877999999999873e-02,5.274690000000000281e-03,6.511502089999999490e-05
1.564863878999999969e+01,4.014631999999999923e-02,5.197560000000000374e-03,6.508995289999999496e-05
1.572778283999999971e+01,3.971659000000000300e-02,5.123889999999999868e-03,6.354996500000000405e-05
1.580649483999999916e+01,3.928497000000000239e-02,5.055389999999999884e-03,6.259092169999999600e-05
1.588499149000000088e+01,3.885666000000000120e-02,4.992350000000000433e-03,6.258158549999999422e-05
1.596334668999999984e+01,3.842796999999999880e-02,4.935600000000000057e-03,6.234609290000000528e-05
1.603927107999999890e+01,3.800644999999999718e-02,4.883560000000000331e-03,5.967535400000000212e-05
1.611794129000000098e+01,3.757724999999999954e-02,4.829110000000000173e-03,5.626690129999999915e-05
1.619698971000000043e+01,3.717321999999999987e-02,4.774079999999999990e-03,5.728269229999999920e-05
1.627654994999999971e+01,3.677935000000000232e-02,4.715450000000000370e-03,5.905191149999999763e-05
1.635705318000000119e+01,3.637276999999999871e-02,4.650099999999999893e-03,5.720568819999999718e-05
1.643853941000000063e+01,3.596209000000000211e-02,4.578160000000000389e-03,5.506861809999999738e-05
1.651021619999999857e+01,3.560910999999999937e-02,4.510799999999999706e-03,5.508482659999999894e-05
1.659185740999999936e+01,3.520393000000000133e-02,4.430810000000000304e-03,5.460917639999999964e-05
1.667362024999999903e+01,3.478496999999999839e-02,4.348789999999999947e-03,5.355802480000000307e-05
1.675554954000000052e+01,3.435271000000000158e-02,4.265790000000000207e-03,5.226987670000000138e-05
1.683750321999999855e+01,3.391732000000000080e-02,4.181899999999999680e-03,4.981099110000000165e-05
1.691970622999999918e+01,3.349832999999999977e-02,4.096769999999999579e-03,4.829796890000000100e-05
1.700000000000000000e+01,3.311747999999999775e-02,4.013029999999999896e-03,4.837766380000000098e-05
1.708289356999999953e+01,3.274769999999999764e-02,3.928329999999999843e-03,4.798060640000000222e-05
1.716641100000000009e+01,3.239517000000000091e-02,3.841779999999999935e-03,4.461959799999999665e-05
1.725056118999999910e+01,3.208035000000000053e-02,3.754159999999999876e-03,4.171845060000000337e-05
1.733527356000000097e+01,3.182356000000000074e-02,3.666739999999999930e-03,4.255557310000000071e-05
1.742033739000000025e+01,3.161409999999999915e-02,3.581070000000000000e-03,4.663873009999999818e-05
1.750000000000000000e+01,3.142593999999999943e-02,3.504409999999999904e-03,4.926527850000000198e-05
1.758485156000000060e+01,3.120378999999999861e-02,3.429220000000000185e-03,4.944850220000000134e-05
1.766955916999999943e+01,3.095372000000000054e-02,3.357349999999999831e-03,4.783489069999999891e-05
1.775479260999999909e+01,3.068504000000000023e-02,3.290060000000000033e-03,4.574323519999999832e-05
1.784176996000000059e+01,3.040700000000000000e-02,3.228519999999999914e-03,4.448130529999999897e-05
1.792911932999999891e+01,3.012779999999999972e-02,3.173340000000000188e-03,4.426887670000000124e-05
1.801096172000000095e+01,2.986224999999999991e-02,3.126729999999999874e-03,4.472722879999999703e-05
1.809850953000000118e+01,2.957030000000000075e-02,3.081889999999999890e-03,4.405456909999999675e-05
1.818562513999999908e+01,2.927975000000000022e-02,3.041649999999999909e-03,4.364450419999999945e-05
1.827258116999999871e+01,2.899380000000000013e-02,3.003969999999999904e-03,4.414927689999999976e-05
1.835939405999999963e+01,2.870375000000000010e-02,2.968380000000000064e-03,4.392401399999999989e-05
1.844598112999999984e+01,2.840784000000000017e-02,2.935670000000000033e-03,4.157755540000000321e-05
1.852154816999999909e+01,2.815677000000000110e-02,2.909500000000000194e-03,4.113895120000000288e-05
1.860754076999999995e+01,2.788256999999999888e-02,2.882469999999999824e-03,4.112677630000000323e-05
1.869294474999999878e+01,2.762113000000000068e-02,2.858560000000000007e-03,4.023868029999999824e-05
1.877804294999999968e+01,2.736832999999999974e-02,2.836710000000000099e-03,3.897374349999999820e-05
1.886332047999999872e+01,2.711573000000000108e-02,2.813889999999999881e-03,3.605940029999999715e-05
1.894912701999999882e+01,2.686857999999999955e-02,2.787679999999999846e-03,3.571908570000000184e-05
1.903243627999999887e+01,2.662909000000000109e-02,2.759670000000000092e-03,3.726364590000000104e-05
1.911935721000000044e+01,2.636302999999999910e-02,2.729469999999999900e-03,3.695750809999999995e-05
1.920648428999999879e+01,2.608622999999999845e-02,2.699190000000000183e-03,3.537207830000000102e-05
1.929332772000000062e+01,2.582047000000000161e-02,2.668910000000000032e-03,3.438737870000000324e-05
1.937984919000000161e+01,2.558130999999999947e-02,2.638249999999999970e-03,3.295211030000000135e-05
1.946599802000000068e+01,2.538303999999999908e-02,2.607720000000000003e-03,3.366381719999999748e-05
1.954307032000000177e+01,2.522924000000000000e-02,2.580779999999999966e-03,3.595659340000000124e-05
1.962924080000000160e+01,2.505202999999999944e-02,2.551079999999999841e-03,3.642175760000000289e-05
1.971557560000000109e+01,2.485271999999999828e-02,2.522739999999999878e-03,3.644580559999999924e-05
1.980193599000000049e+01,2.462100000000000052e-02,2.497559999999999798e-03,3.763731310000000013e-05
1.988821284999999861e+01,2.434129999999999974e-02,2.475629999999999931e-03,3.574417209999999738e-05
1.997420040000000085e+01,2.403034000000000073e-02,2.455049999999999854e-03,3.127613980000000320e-05


==> figs/data/FLEXI_DGSEM4_N256.csv <==
t,ke,soldis,dildis
5.579739999999999700e-03,1.249975499999999989e-01,4.687399999999999878e-04,6.880717489999999982e-09
9.489031000000000549e-02,1.250013500000000111e-01,4.695899999999999814e-04,2.062391629999999858e-06
1.843959599999999976e-01,1.250784699999999972e-01,4.722799999999999980e-04,6.953562489999999890e-06
2.740417499999999729e-01,1.252100800000000014e-01,4.768899999999999962e-04,1.275277840000000053e-05
3.634727300000000216e-01,1.253741399999999950e-01,4.833700000000000019e-04,1.748527950000000071e-05
4.525394400000000150e-01,1.255556499999999909e-01,4.914599999999999871e-04,2.031485139999999998e-05
5.387599400000000482e-01,1.257456700000000038e-01,5.004000000000000201e-04,2.185304129999999929e-05
6.270797000000000176e-01,1.259591599999999867e-01,5.101899999999999925e-04,2.361971410000000010e-05
7.151374499999999523e-01,1.261916200000000043e-01,5.202199999999999490e-04,2.685396600000000106e-05
8.029637400000000369e-01,1.264285300000000112e-01,5.303800000000000008e-04,3.191851940000000118e-05
8.907299899999999715e-01,1.266389099999999934e-01,5.407699999999999877e-04,3.802270200000000322e-05
9.784743700000000377e-01,1.267880899999999922e-01,5.515999999999999636e-04,4.381158710000000186e-05
1.065884569999999920e+00,1.268591799999999881e-01,5.630099999999999645e-04,4.857388459999999842e-05
1.153842510000000043e+00,1.268634700000000060e-01,5.752700000000000131e-04,5.287404569999999996e-05
1.241993120000000062e+00,1.268287700000000073e-01,5.883400000000000218e-04,5.763695620000000011e-05
1.330328280000000030e+00,1.267863200000000079e-01,6.021099999999999933e-04,6.345260520000000661e-05
1.418853820000000043e+00,1.267652099999999893e-01,6.163699999999999821e-04,7.101047700000000435e-05
1.505561649999999974e+00,1.267897900000000133e-01,6.305100000000000331e-04,8.162627859999999752e-05
1.594758480000000089e+00,1.268762800000000079e-01,6.450400000000000448e-04,9.782799749999999560e-05
1.684395599999999993e+00,1.270192300000000107e-01,6.596300000000000253e-04,1.234899999999999984e-04
1.774076599999999893e+00,1.271887600000000118e-01,6.744299999999999514e-04,1.617199999999999898e-04
1.863344619999999896e+00,1.273424200000000117e-01,6.897399999999999929e-04,2.066399999999999867e-04
1.952646880000000085e+00,1.274473000000000134e-01,7.059800000000000407e-04,2.534200000000000233e-04
2.038943269999999863e+00,1.274857199999999968e-01,7.226199999999999898e-04,2.885799999999999780e-04
2.127845830000000049e+00,1.274583999999999995e-01,7.413899999999999744e-04,3.271099999999999767e-04
2.216676360000000123e+00,1.273752499999999954e-01,7.619900000000000414e-04,3.529200000000000024e-04
2.305489580000000149e+00,1.272502299999999920e-01,7.845099999999999817e-04,3.654299999999999758e-04
2.394253870000000006e+00,1.270933099999999871e-01,8.094200000000000396e-04,3.750599999999999767e-04
2.482627980000000179e+00,1.269157099999999871e-01,8.367099999999999494e-04,3.774800000000000247e-04
2.565924530000000203e+00,1.267408399999999935e-01,8.646100000000000313e-04,3.792099999999999963e-04
2.653354020000000091e+00,1.265665800000000119e-01,8.951799999999999775e-04,3.794700000000000243e-04
2.739699289999999898e+00,1.264249299999999909e-01,9.271799999999999964e-04,3.693300000000000164e-04
2.825633990000000040e+00,1.263303600000000027e-01,9.603800000000000444e-04,3.561500000000000104e-04
2.910284879999999852e+00,1.262948399999999916e-01,9.932299999999998942e-04,3.455800000000000083e-04
2.994716289999999947e+00,1.263155199999999867e-01,1.027139999999999954e-03,3.313899999999999832e-04
3.073520080000000210e+00,1.263814400000000115e-01,1.059239999999999921e-03,3.198300000000000058e-04
3.157342920000000053e+00,1.264939099999999872e-01,1.094630000000000082e-03,3.008400000000000267e-04
3.240624519999999897e+00,1.266472800000000010e-01,1.131690000000000083e-03,2.854099999999999931e-04
3.324140289999999887e+00,1.268374300000000010e-01,1.171839999999999948e-03,2.793399999999999920e-04
3.407253180000000103e+00,1.270514799999999944e-01,1.215120000000000089e-03,2.721600000000000234e-04
3.490047380000000032e+00,1.272700900000000024e-01,1.262090000000000000e-03,2.681399999999999908e-04
3.572232950000000073e+00,1.274735600000000135e-01,1.312800000000000035e-03,2.655399999999999818e-04
3.654463989999999995e+00,1.276434499999999916e-01,1.367589999999999908e-03,2.695500000000000196e-04
3.736297509999999988e+00,1.277596000000000009e-01,1.424530000000000024e-03,2.747599999999999782e-04
3.817818340000000088e+00,1.278075700000000092e-01,1.482060000000000105e-03,2.736200000000000264e-04
3.898848230000000026e+00,1.277780299999999869e-01,1.539620000000000008e-03,2.696900000000000013e-04
3.979177990000000165e+00,1.276713299999999995e-01,1.597050000000000032e-03,2.640300000000000047e-04
4.054756330000000020e+00,1.275107699999999955e-01,1.652100000000000096e-03,2.584500000000000209e-04
4.134306279999999667e+00,1.272990499999999969e-01,1.710949999999999927e-03,2.485699999999999867e-04
4.214044290000000359e+00,1.270654200000000122e-01,1.772160000000000055e-03,2.428499999999999940e-04
4.293569879999999728e+00,1.268273400000000106e-01,1.835749999999999925e-03,2.385499999999999979e-04
4.372967830000000333e+00,1.265908799999999890e-01,1.902220000000000039e-03,2.398799999999999869e-04
4.451424870000000311e+00,1.263543299999999869e-01,1.970720000000000024e-03,2.449099999999999845e-04
4.529114970000000184e+00,1.261059300000000050e-01,2.040210000000000200e-03,2.520800000000000124e-04
4.606439520000000343e+00,1.258310300000000104e-01,2.110780000000000035e-03,2.655600000000000256e-04
4.683105890000000215e+00,1.255187299999999950e-01,2.181670000000000137e-03,2.843300000000000102e-04
4.759292679999999720e+00,1.251642799999999889e-01,2.252829999999999937e-03,3.036100000000000018e-04
4.835242369999999568e+00,1.247715400000000002e-01,2.324730000000000112e-03,3.223100000000000227e-04
4.911013539999999900e+00,1.243460299999999963e-01,2.397939999999999881e-03,3.392900000000000126e-04
4.986392030000000197e+00,1.238944299999999998e-01,2.471849999999999829e-03,3.549599999999999761e-04
5.060823990000000272e+00,1.234268699999999941e-01,2.545069999999999971e-03,3.671600000000000016e-04
5.135289329999999985e+00,1.229445599999999944e-01,2.618860000000000198e-03,3.780400000000000058e-04
5.209412730000000380e+00,1.224530999999999953e-01,2.694980000000000032e-03,3.877099999999999861e-04
5.283274969999999904e+00,1.219521300000000058e-01,2.775389999999999975e-03,3.953100000000000082e-04
5.356954970000000316e+00,1.214421799999999968e-01,2.858639999999999966e-03,4.020000000000000136e-04
5.430528800000000267e+00,1.209225000000000022e-01,2.945950000000000131e-03,4.118500000000000091e-04
5.500000000000000000e+00,1.204227699999999984e-01,3.031770000000000038e-03,4.206300000000000165e-04
5.573546379999999800e+00,1.198867099999999936e-01,3.125310000000000067e-03,4.336499999999999968e-04
5.646320379999999695e+00,1.193552999999999975e-01,3.222469999999999848e-03,4.472200000000000177e-04
5.718847099999999628e+00,1.188319500000000056e-01,3.322020000000000181e-03,4.635999999999999930e-04
5.791224429999999757e+00,1.183234499999999967e-01,3.422989999999999887e-03,4.805000000000000243e-04
5.863533610000000174e+00,1.178347899999999948e-01,3.526570000000000139e-03,4.971799999999999527e-04
5.935899769999999798e+00,1.173688400000000021e-01,3.634339999999999793e-03,5.164899999999999830e-04
6.004523370000000249e+00,1.169515400000000066e-01,3.740219999999999829e-03,5.285300000000000371e-04
6.076850140000000344e+00,1.165423200000000048e-01,3.859190000000000190e-03,5.465500000000000306e-04
6.148969799999999708e+00,1.161723499999999937e-01,3.987629999999999821e-03,5.609200000000000167e-04
6.221022200000000169e+00,1.158483800000000008e-01,4.126789999999999972e-03,5.738199999999999508e-04
6.293637669999999851e+00,1.155639200000000005e-01,4.275629999999999882e-03,5.809699999999999890e-04
6.367284109999999941e+00,1.153071999999999986e-01,4.428620000000000299e-03,5.783700000000000343e-04
6.442443869999999961e+00,1.150553200000000026e-01,4.578630000000000200e-03,5.726799999999999989e-04
6.514257589999999709e+00,1.148018799999999950e-01,4.714399999999999667e-03,5.650199999999999537e-04
6.590372450000000271e+00,1.145006900000000022e-01,4.854550000000000011e-03,5.577699999999999672e-04
6.666757399999999834e+00,1.141507499999999953e-01,4.985390000000000134e-03,5.642299999999999833e-04
6.742627530000000036e+00,1.137428600000000012e-01,5.103879999999999875e-03,5.596099999999999903e-04
6.817723270000000113e+00,1.132790899999999990e-01,5.211829999999999762e-03,5.489400000000000399e-04
6.892122989999999838e+00,1.127636699999999964e-01,5.307759999999999909e-03,5.391600000000000082e-04
6.965427240000000353e+00,1.122111499999999956e-01,5.398179999999999819e-03,5.244499999999999813e-04
7.036122190000000387e+00,1.116515800000000003e-01,5.487800000000000143e-03,4.979599999999999825e-04
7.107881019999999772e+00,1.110788899999999996e-01,5.584790000000000067e-03,4.752399999999999832e-04
7.179265990000000208e+00,1.105191600000000052e-01,5.696409999999999842e-03,4.493499999999999990e-04
7.250425049999999594e+00,1.099755199999999933e-01,5.820299999999999606e-03,4.291400000000000011e-04
7.321281710000000054e+00,1.094460899999999959e-01,5.959070000000000339e-03,4.024300000000000078e-04
7.391955920000000013e+00,1.089265799999999951e-01,6.111300000000000066e-03,3.799300000000000030e-04
7.462891980000000203e+00,1.084157399999999966e-01,6.266869999999999906e-03,3.663299999999999976e-04
7.531221580000000415e+00,1.079391100000000048e-01,6.424639999999999691e-03,3.555899999999999751e-04
7.602691530000000419e+00,1.074602300000000038e-01,6.593950000000000332e-03,3.475299999999999744e-04
7.674504179999999565e+00,1.070017300000000032e-01,6.761630000000000244e-03,3.396499999999999888e-04
7.745440440000000315e+00,1.065690999999999999e-01,6.926729999999999866e-03,3.325499999999999789e-04
7.815688009999999686e+00,1.061552000000000051e-01,7.086770000000000048e-03,3.245999999999999754e-04
7.886779040000000407e+00,1.057493300000000025e-01,7.254919999999999772e-03,3.217100000000000081e-04
7.958973280000000372e+00,1.053414899999999960e-01,7.425580000000000201e-03,3.200699999999999899e-04
8.026933480000000287e+00,1.049497199999999963e-01,7.577719999999999595e-03,3.184700000000000053e-04
8.098622620000000438e+00,1.045056600000000002e-01,7.690200000000000334e-03,3.201599999999999975e-04
8.169971229999999807e+00,1.040086300000000047e-01,7.754360000000000072e-03,3.202200000000000207e-04
8.240613330000000403e+00,1.034520699999999932e-01,7.830480000000000773e-03,3.173200000000000044e-04
8.310931580000000096e+00,1.028302200000000000e-01,7.890460000000000182e-03,3.154799999999999814e-04
8.381058149999999429e+00,1.021460800000000002e-01,7.941480000000000761e-03,3.159500000000000090e-04
8.451228490000000093e+00,1.014149599999999984e-01,7.969989999999999714e-03,3.178500000000000010e-04
8.517436930000000572e+00,1.007093800000000011e-01,7.997459999999999639e-03,3.223999999999999761e-04
8.586915250000000555e+00,9.996850000000000180e-02,8.047810000000000727e-03,3.246100000000000244e-04
8.655554040000000171e+00,9.924194000000000071e-02,8.118610000000000063e-03,3.241100000000000122e-04
8.723889050000000367e+00,9.852917999999999399e-02,8.212630000000000277e-03,3.167499999999999743e-04
8.793280700000000394e+00,9.781426000000000009e-02,8.334140000000000298e-03,3.022799999999999858e-04
8.863071879999999680e+00,9.710145000000000581e-02,8.488330000000000528e-03,2.898399999999999761e-04
8.933371799999999752e+00,9.638037000000000687e-02,8.655929999999999180e-03,2.792599999999999792e-04
9.000000000000000000e+00,9.570225000000000259e-02,8.814580000000000679e-03,2.691400000000000151e-04
9.069972999999999175e+00,9.501626999999999990e-02,8.971440000000000664e-03,2.600300000000000159e-04
9.139497820000000772e+00,9.437405000000000099e-02,9.107809999999999170e-03,2.545000000000000062e-04
9.208569710000000796e+00,9.376539999999999875e-02,9.219549999999999967e-03,2.522800000000000173e-04
9.278040539999999226e+00,9.315792000000000517e-02,9.302049999999999208e-03,2.512300000000000188e-04
9.346813539999999421e+00,9.255275999999999781e-02,9.359799999999999717e-03,2.506200000000000094e-04
9.415653940000000333e+00,9.195610999999999369e-02,9.412210000000000715e-03,2.537099999999999815e-04
9.484849139999999679e+00,9.136226999999999543e-02,9.452030000000000154e-03,2.600400000000000107e-04
9.552342940000000837e+00,9.076869999999999383e-02,9.472150000000000361e-03,2.577500000000000038e-04
9.621379250000000383e+00,9.013698000000000543e-02,9.448750000000000551e-03,2.480000000000000108e-04
9.691842429999999453e+00,8.948301000000000172e-02,9.424170000000000810e-03,2.343699999999999939e-04
9.763928670000000309e+00,8.881735999999999798e-02,9.394970000000000751e-03,2.245199999999999984e-04
9.836244600000000560e+00,8.813403000000000209e-02,9.382740000000000524e-03,2.201799999999999959e-04
9.908261089999999882e+00,8.740564000000000666e-02,9.371430000000000038e-03,2.072599999999999909e-04
9.978836510000000715e+00,8.668078999999999368e-02,9.383849999999999136e-03,2.004999999999999946e-04
1.004786789999999996e+01,8.600196999999999703e-02,9.431860000000000244e-03,2.005700000000000126e-04
1.011861629999999934e+01,8.534484000000000514e-02,9.501910000000000564e-03,1.974800000000000134e-04
1.018953300000000084e+01,8.473195000000000032e-02,9.560900000000000648e-03,1.897500000000000044e-04
1.025996933000000055e+01,8.417760999999999993e-02,9.615220000000000711e-03,1.845100000000000071e-04
1.032979498000000085e+01,8.367391999999999885e-02,9.645080000000000320e-03,1.806300000000000104e-04
1.040075751000000004e+01,8.319422999999999402e-02,9.668110000000000592e-03,1.798000000000000065e-04
1.047158486000000011e+01,8.271602999999999595e-02,9.665450000000000777e-03,1.748099999999999882e-04
1.054028064000000064e+01,8.223700999999999928e-02,9.659720000000000112e-03,1.705699999999999881e-04
1.061146031000000001e+01,8.170463999999999505e-02,9.660939999999999805e-03,1.675600000000000017e-04
1.068287510999999945e+01,8.111796999999999758e-02,9.667580000000000270e-03,1.621899999999999904e-04
1.075571352999999952e+01,8.046825000000000505e-02,9.694790000000000005e-03,1.515499999999999974e-04
1.082945538999999968e+01,7.976722999999999453e-02,9.759810000000000707e-03,1.437400000000000027e-04
1.090199482999999958e+01,7.903090999999999589e-02,9.852579999999999671e-03,1.389100000000000100e-04
1.097387971000000029e+01,7.825799999999999423e-02,9.954640000000000710e-03,1.362000000000000038e-04
1.104514198000000036e+01,7.746016000000000012e-02,1.004663000000000084e-02,1.376600000000000068e-04
1.111739294000000022e+01,7.663056000000000034e-02,1.012143000000000070e-02,1.386500000000000091e-04
1.118909170999999958e+01,7.580926000000000331e-02,1.018012000000000083e-02,1.382800000000000110e-04
1.126139217999999964e+01,7.500563000000000369e-02,1.024989999999999929e-02,1.389200000000000049e-04
1.133448006999999969e+01,7.421086000000000349e-02,1.030284000000000061e-02,1.364899999999999892e-04
1.140711177000000021e+01,7.343959999999999377e-02,1.035264999999999970e-02,1.317099999999999977e-04
1.147894827000000006e+01,7.270978999999999637e-02,1.039567999999999916e-02,1.314099999999999904e-04
1.154912960999999960e+01,7.203487999999999558e-02,1.043463000000000029e-02,1.286799999999999945e-04
1.161969180000000001e+01,7.139847000000000554e-02,1.047076000000000083e-02,1.268700000000000101e-04
1.168958134999999920e+01,7.080493000000000203e-02,1.047709999999999961e-02,1.275199999999999988e-04
1.175999310000000087e+01,7.022348000000000479e-02,1.046777999999999945e-02,1.266399999999999937e-04
1.183173402000000074e+01,6.963046999999999986e-02,1.043865000000000071e-02,1.241600000000000039e-04
1.190295728000000075e+01,6.904164000000000134e-02,1.040166000000000007e-02,1.235099999999999881e-04
1.197367327000000081e+01,6.845387999999999473e-02,1.036295999999999919e-02,1.199200000000000038e-04
1.204420415999999960e+01,6.785178999999999516e-02,1.032626000000000030e-02,1.157999999999999958e-04
1.211463338999999984e+01,6.722390000000000310e-02,1.026196000000000053e-02,1.150399999999999963e-04
1.218621045000000080e+01,6.656080999999999803e-02,1.017548000000000064e-02,1.145399999999999977e-04
1.225914554999999950e+01,6.586411000000000349e-02,1.007385000000000051e-02,1.122699999999999940e-04
1.233307173999999939e+01,6.513489000000000084e-02,9.942470000000000127e-03,1.113600000000000044e-04
1.240696523999999989e+01,6.437460999999999878e-02,9.805919999999999220e-03,1.135699999999999985e-04
1.248127007000000077e+01,6.357461999999999835e-02,9.647179999999999991e-03,1.118699999999999979e-04
1.255587324000000038e+01,6.275820999999999483e-02,9.487179999999999572e-03,1.065599999999999962e-04
1.262942340000000030e+01,6.196946999999999872e-02,9.341040000000000107e-03,1.033800000000000029e-04
1.270251726999999953e+01,6.121378999999999709e-02,9.197669999999999804e-03,9.922706699999999367e-05
1.277540851999999916e+01,6.049324999999999841e-02,9.057159999999999864e-03,9.681481030000000233e-05
1.284970651999999980e+01,5.978428999999999688e-02,8.916989999999999639e-03,9.465339149999999748e-05
1.292526312999999938e+01,5.907740000000000213e-02,8.784939999999999763e-03,9.552511310000000517e-05
1.300000000000000000e+01,5.837648000000000142e-02,8.661709999999999549e-03,9.657693289999999889e-05
1.307865634999999926e+01,5.762781000000000153e-02,8.543389999999999665e-03,9.546851379999999753e-05
1.315711106000000008e+01,5.687016000000000293e-02,8.429769999999999625e-03,9.285837880000000460e-05
1.323590227999999946e+01,5.610555999999999877e-02,8.309159999999999463e-03,9.047115480000000247e-05
1.331545273999999957e+01,5.534649999999999986e-02,8.177109999999999587e-03,9.048561259999999553e-05
1.339498492999999968e+01,5.462076999999999904e-02,8.033500000000000710e-03,9.177099239999999723e-05
1.347518149000000065e+01,5.394108999999999710e-02,7.887999999999999179e-03,9.475293989999999651e-05
1.355522728999999948e+01,5.331609999999999822e-02,7.740569999999999569e-03,9.585831809999999752e-05
1.363413307999999979e+01,5.274678000000000005e-02,7.597099999999999860e-03,9.474933979999999715e-05
1.371289810999999936e+01,5.221350000000000297e-02,7.456609999999999801e-03,9.326394469999999481e-05
1.379252231999999978e+01,5.169485000000000052e-02,7.313309999999999950e-03,9.203561280000000259e-05
1.387286083999999953e+01,5.118749999999999689e-02,7.169769999999999789e-03,9.130078640000000663e-05
1.395323899999999995e+01,5.070042999999999772e-02,7.031130000000000019e-03,9.008714959999999711e-05
1.403008894999999967e+01,5.026280000000000331e-02,6.902819999999999616e-03,9.217485819999999901e-05
1.411029968000000068e+01,4.983030000000000098e-02,6.777359999999999635e-03,9.652255409999999547e-05
1.418885148000000029e+01,4.941560999999999870e-02,6.662010000000000327e-03,9.830040879999999966e-05
1.426689527999999996e+01,4.900129999999999764e-02,6.550270000000000398e-03,9.380002640000000068e-05
1.434581365999999925e+01,4.858185999999999755e-02,6.442019999999999691e-03,8.770097149999999807e-05
1.442553893999999914e+01,4.816564000000000262e-02,6.344169999999999671e-03,8.562959270000000363e-05
1.450000000000000000e+01,4.778090000000000115e-02,6.259449999999999736e-03,8.569164310000000053e-05
1.457936714999999950e+01,4.736699999999999938e-02,6.170219999999999698e-03,8.580570620000000379e-05
1.465900283000000037e+01,4.694116000000000261e-02,6.081470000000000278e-03,8.521955640000000590e-05
1.473911748000000088e+01,4.649712000000000289e-02,5.994619999999999983e-03,8.273670580000000343e-05
1.481984442000000080e+01,4.603176999999999963e-02,5.908420000000000165e-03,7.932997250000000256e-05
1.490087718000000017e+01,4.555279999999999746e-02,5.823889999999999970e-03,7.616314180000000099e-05
1.498202262000000040e+01,4.506994999999999751e-02,5.744670000000000332e-03,7.334459130000000606e-05
1.506106862999999940e+01,4.460225000000000301e-02,5.676389999999999908e-03,7.091917380000000261e-05
1.514229070000000021e+01,4.413249000000000338e-02,5.614730000000000068e-03,6.969404750000000046e-05
1.522327008999999975e+01,4.368263000000000007e-02,5.558129999999999668e-03,6.861771299999999414e-05
1.530442350000000040e+01,4.326009000000000104e-02,5.506950000000000039e-03,6.623923540000000321e-05
1.538632248999999952e+01,4.286768999999999996e-02,5.457580000000000070e-03,6.373274499999999690e-05
1.546923585000000045e+01,4.249214999999999937e-02,5.403960000000000187e-03,6.202222120000000461e-05
1.555149450000000044e+01,4.212694000000000161e-02,5.347030000000000012e-03,5.987582549999999999e-05
1.563323809000000075e+01,4.177265000000000145e-02,5.290890000000000350e-03,5.802762430000000035e-05
1.571418650999999933e+01,4.142527000000000015e-02,5.236840000000000418e-03,5.772443629999999908e-05
1.579452938000000017e+01,4.106129000000000029e-02,5.179279999999999648e-03,5.645019160000000209e-05
1.587465292999999988e+01,4.066858000000000278e-02,5.117870000000000058e-03,5.688427750000000198e-05
1.595511536999999969e+01,4.023046999999999734e-02,5.052560000000000211e-03,5.682650430000000125e-05
1.603556976999999861e+01,3.974203999999999931e-02,4.986029999999999802e-03,5.322288079999999976e-05
1.611706494999999961e+01,3.922467999999999788e-02,4.921459999999999897e-03,4.892019290000000224e-05
1.619924426000000039e+01,3.872280000000000166e-02,4.859079999999999996e-03,4.729999740000000272e-05
1.628131984999999915e+01,3.825917999999999680e-02,4.798250000000000431e-03,4.980642549999999777e-05
1.636249005000000167e+01,3.782068999999999709e-02,4.737199999999999571e-03,5.153996820000000020e-05
1.644279981000000035e+01,3.739307000000000047e-02,4.674310000000000097e-03,5.204073279999999835e-05
1.652019450999999961e+01,3.698151000000000216e-02,4.613650000000000390e-03,5.228365100000000151e-05
1.660181744000000137e+01,3.654199000000000336e-02,4.553599999999999662e-03,5.082774510000000266e-05
1.668453991999999886e+01,3.609711000000000169e-02,4.499900000000000254e-03,4.916734799999999728e-05
1.676813689999999823e+01,3.565714999999999857e-02,4.451329999999999870e-03,4.702432689999999860e-05
1.685261357999999987e+01,3.523103000000000345e-02,4.403709999999999916e-03,4.537984729999999881e-05
1.693739804999999876e+01,3.482206000000000190e-02,4.354079999999999756e-03,4.514138199999999856e-05
1.702136734999999845e+01,3.443025000000000252e-02,4.302349999999999924e-03,4.601706009999999910e-05
1.710729837999999958e+01,3.403897000000000173e-02,4.249130000000000268e-03,4.675100180000000242e-05
1.719348013000000108e+01,3.365506000000000053e-02,4.194990000000000004e-03,4.372981729999999727e-05
1.727862046999999990e+01,3.330504000000000103e-02,4.139890000000000236e-03,4.105291380000000305e-05
1.736328543999999852e+01,3.299806000000000267e-02,4.084830000000000232e-03,4.108307809999999779e-05
1.744766514000000157e+01,3.272115999999999914e-02,4.031700000000000041e-03,3.999123260000000144e-05
1.753132792999999978e+01,3.247715999999999797e-02,3.980769999999999795e-03,4.012398149999999672e-05
1.761436368000000030e+01,3.226438999999999696e-02,3.932439999999999720e-03,4.267357150000000292e-05
1.769682994000000065e+01,3.206015999999999727e-02,3.886790000000000210e-03,4.392122550000000200e-05
1.777899826000000161e+01,3.184590999999999811e-02,3.842429999999999977e-03,4.330963739999999710e-05
1.786122260999999867e+01,3.161806999999999812e-02,3.799330000000000068e-03,4.250401999999999967e-05
1.794349433000000005e+01,3.137986999999999721e-02,3.759240000000000064e-03,4.220674359999999751e-05
1.802574394000000169e+01,3.113078000000000026e-02,3.722880000000000026e-03,4.325944940000000171e-05
1.810808013000000116e+01,3.085916999999999827e-02,3.690220000000000132e-03,4.339344659999999908e-05
1.819037372000000019e+01,3.055957999999999938e-02,3.661119999999999913e-03,4.290747070000000129e-05
1.827236126000000027e+01,3.023270000000000124e-02,3.634759999999999901e-03,4.224918789999999749e-05
1.835429852000000039e+01,2.988371999999999903e-02,3.611000000000000060e-03,3.850708019999999780e-05
1.843643756000000167e+01,2.954346000000000055e-02,3.588590000000000009e-03,3.591345200000000304e-05
1.851530499000000063e+01,2.924573000000000103e-02,3.566290000000000172e-03,3.687240179999999845e-05
1.859667032000000120e+01,2.895363999999999924e-02,3.541199999999999990e-03,3.852238580000000084e-05
1.867787311000000017e+01,2.865536000000000125e-02,3.513950000000000060e-03,3.817378169999999959e-05
1.875943249999999907e+01,2.834539000000000156e-02,3.483790000000000064e-03,3.665650069999999835e-05
1.884132131999999871e+01,2.803386999999999893e-02,3.449970000000000120e-03,3.474851989999999750e-05
1.892368232999999833e+01,2.773480000000000043e-02,3.412239999999999978e-03,3.353423679999999955e-05
1.900521317999999837e+01,2.745939000000000019e-02,3.371419999999999972e-03,3.502211149999999944e-05
1.908908654000000027e+01,2.718436999999999937e-02,3.326270000000000095e-03,3.570858069999999879e-05
1.917384583000000120e+01,2.690829000000000137e-02,3.277770000000000163e-03,3.402664840000000154e-05
1.925923887000000079e+01,2.664435000000000067e-02,3.226619999999999922e-03,3.174582220000000027e-05
1.934496346999999972e+01,2.640645000000000145e-02,3.173599999999999945e-03,3.078922390000000064e-05
1.943164284999999936e+01,2.618971000000000146e-02,3.118019999999999993e-03,3.156874780000000296e-05
1.951635944999999950e+01,2.598179999999999934e-02,3.061180000000000151e-03,3.329370280000000108e-05
1.960384725999999844e+01,2.574622999999999842e-02,2.999869999999999967e-03,3.486370400000000057e-05
1.969201697999999823e+01,2.547038999999999900e-02,2.937410000000000108e-03,3.465040449999999843e-05
1.978049064000000001e+01,2.515807000000000113e-02,2.877359999999999814e-03,3.371161779999999689e-05
1.986872298000000114e+01,2.482438000000000006e-02,2.820899999999999883e-03,3.200179639999999791e-05
1.995685854999999975e+01,2.449095999999999912e-02,2.766709999999999916e-03,2.915600750000000056e-05


==> figs/data/FLEXI_DGSEM4_N512.csv <==
t,ke,soldis,dildis
2.192459999999999808e-03,1.249989999999999990e-01,4.687499999999999827e-04,1.062622859999999916e-09
7.050343000000000582e-02,1.249924599999999997e-01,4.691799999999999768e-04,1.163066969999999965e-06
1.408576500000000009e-01,1.250328300000000115e-01,4.707399999999999822e-04,4.334983090000000280e-06
2.154609399999999897e-01,1.251190600000000042e-01,4.736599999999999882e-04,8.980693069999999898e-06
2.968075299999999861e-01,1.252494899999999911e-01,4.783699999999999888e-04,1.412296060000000036e-05
3.839557900000000190e-01,1.254145799999999977e-01,4.851100000000000225e-04,1.830480359999999914e-05
4.709291199999999789e-01,1.255949100000000040e-01,4.933000000000000102e-04,2.070263579999999921e-05
5.575538799999999462e-01,1.257893399999999995e-01,5.024499999999999886e-04,2.216268970000000161e-05
6.438933599999999702e-01,1.260022100000000034e-01,5.121000000000000335e-04,2.409874750000000012e-05
7.300370600000000154e-01,1.262321299999999979e-01,5.219400000000000341e-04,2.759668370000000100e-05
8.160745200000000255e-01,1.264625400000000122e-01,5.319199999999999623e-04,3.280273999999999961e-05
9.021076000000000095e-01,1.266623199999999949e-01,5.421599999999999727e-04,3.882400199999999841e-05
9.882145100000000459e-01,1.267998800000000037e-01,5.528500000000000211e-04,4.439688239999999892e-05
1.074481730000000024e+00,1.268621900000000136e-01,5.641900000000000040e-04,4.900330009999999712e-05
1.160955570000000048e+00,1.268616899999999992e-01,5.763100000000000167e-04,5.323387489999999866e-05
1.247681159999999956e+00,1.268259499999999929e-01,5.892199999999999998e-04,5.797698360000000053e-05
1.334690479999999901e+00,1.267845499999999959e-01,6.028200000000000051e-04,6.377615949999999347e-05
1.421999269999999926e+00,1.267651899999999998e-01,6.168900000000000381e-04,7.135633500000000229e-05
1.509682519999999917e+00,1.267923800000000101e-01,6.311999999999999469e-04,8.230657500000000063e-05
1.597825959999999990e+00,1.268802699999999894e-01,6.455599999999999923e-04,9.963213849999999971e-05
1.686359830000000004e+00,1.270230999999999999e-01,6.599600000000000171e-04,1.286899999999999893e-04
1.774595560000000072e+00,1.271911099999999961e-01,6.744799999999999797e-04,1.787000000000000068e-04
1.862626469999999923e+00,1.273445400000000061e-01,6.895399999999999880e-04,2.586399999999999767e-04
1.950575490000000078e+00,1.274503999999999915e-01,7.054900000000000233e-04,3.421300000000000057e-04
2.038405619999999807e+00,1.274918100000000110e-01,7.226000000000000001e-04,4.174199999999999981e-04
2.126106319999999883e+00,1.274669200000000113e-01,7.412299999999999488e-04,4.872499999999999987e-04
2.213660589999999928e+00,1.273870599999999964e-01,7.614699999999999854e-04,5.335200000000000012e-04
2.301144269999999992e+00,1.272668200000000027e-01,7.838600000000000472e-04,5.719600000000000465e-04
2.388365310000000186e+00,1.271137900000000043e-01,8.082200000000000105e-04,5.986799999999999804e-04
2.475012200000000107e+00,1.269397200000000059e-01,8.348799999999999754e-04,6.072399999999999933e-04
2.557638400000000090e+00,1.267657600000000051e-01,8.622099999999999730e-04,6.094400000000000468e-04
2.642820159999999863e+00,1.265934900000000030e-01,8.921899999999999536e-04,6.119100000000000147e-04
2.727266380000000101e+00,1.264492100000000063e-01,9.233800000000000124e-04,5.939400000000000495e-04
2.810980189999999990e+00,1.263499200000000044e-01,9.552500000000000444e-04,5.835299999999999645e-04
2.893895510000000115e+00,1.263028800000000063e-01,9.877099999999999335e-04,5.620799999999999581e-04
2.976079879999999900e+00,1.263110100000000013e-01,1.020150000000000050e-03,5.348899999999999965e-04
3.057670550000000098e+00,1.263686400000000043e-01,1.053359999999999930e-03,5.083400000000000288e-04
3.138858019999999804e+00,1.264691699999999919e-01,1.087239999999999951e-03,4.723500000000000159e-04
3.219844249999999963e+00,1.266090500000000008e-01,1.122729999999999952e-03,4.464000000000000086e-04
3.301205659999999931e+00,1.267849400000000126e-01,1.160849999999999946e-03,4.147500000000000253e-04
3.382357289999999850e+00,1.269877600000000051e-01,1.202039999999999923e-03,3.991299999999999818e-04
3.463513639999999949e+00,1.272027500000000033e-01,1.246979999999999963e-03,3.777300000000000037e-04
3.544492400000000210e+00,1.274113099999999998e-01,1.295790000000000006e-03,3.767500000000000232e-04
3.625394280000000080e+00,1.275918400000000119e-01,1.348250000000000056e-03,3.692599999999999984e-04
3.706168620000000136e+00,1.277271299999999943e-01,1.403689999999999972e-03,3.708800000000000269e-04
3.786779820000000019e+00,1.278014500000000109e-01,1.460560000000000070e-03,3.696199999999999746e-04
3.866917700000000124e+00,1.278037399999999990e-01,1.517619999999999907e-03,3.686100000000000097e-04
3.946257720000000191e+00,1.277280199999999977e-01,1.574089999999999994e-03,3.580899999999999817e-04
4.024735810000000136e+00,1.275841699999999967e-01,1.630630000000000100e-03,3.459700000000000232e-04
4.102761209999999714e+00,1.273903100000000066e-01,1.687960000000000068e-03,3.324000000000000023e-04
4.180944629999999940e+00,1.271676099999999865e-01,1.747180000000000087e-03,3.169199999999999947e-04
4.259581110000000059e+00,1.269326299999999907e-01,1.809070000000000079e-03,3.063799999999999770e-04
4.338758870000000378e+00,1.266954799999999992e-01,1.874470000000000042e-03,2.966900000000000071e-04
4.417633880000000346e+00,1.264597000000000082e-01,1.942499999999999999e-03,2.944800000000000130e-04
4.495821630000000013e+00,1.262179999999999969e-01,2.012739999999999842e-03,2.958400000000000135e-04
4.573451620000000162e+00,1.259555800000000114e-01,2.084309999999999809e-03,3.049899999999999920e-04
4.650528269999999686e+00,1.256593699999999925e-01,2.156669999999999855e-03,3.206799999999999993e-04
4.727027569999999734e+00,1.253223300000000096e-01,2.229510000000000085e-03,3.465399999999999991e-04
4.802956140000000040e+00,1.249460200000000049e-01,2.302810000000000187e-03,3.754200000000000072e-04
4.878253540000000221e+00,1.245371299999999959e-01,2.376399999999999867e-03,4.056099999999999875e-04
4.953126150000000116e+00,1.241001000000000049e-01,2.449989999999999980e-03,4.306299999999999885e-04
5.026438360000000216e+00,1.236487700000000051e-01,2.522760000000000193e-03,4.530599999999999753e-04
5.100739009999999851e+00,1.231744699999999942e-01,2.598029999999999871e-03,4.716899999999999782e-04
5.174646820000000424e+00,1.226901999999999993e-01,2.675299999999999814e-03,4.879899999999999950e-04
5.248255170000000192e+00,1.221964600000000067e-01,2.754830000000000213e-03,5.027599999999999908e-04
5.321644730000000045e+00,1.216933699999999952e-01,2.837230000000000047e-03,5.152099999999999952e-04
5.394877020000000023e+00,1.211812500000000042e-01,2.922969999999999995e-03,5.281100000000000377e-04
5.468003259999999699e+00,1.206597900000000029e-01,3.012429999999999969e-03,5.424499999999999851e-04
5.540873580000000409e+00,1.201316899999999993e-01,3.105619999999999908e-03,5.602800000000000228e-04
5.613295510000000377e+00,1.196027900000000005e-01,3.202350000000000075e-03,5.806799999999999766e-04
5.685348499999999916e+00,1.190792799999999957e-01,3.301010000000000055e-03,6.032400000000000045e-04
5.757152340000000201e+00,1.185677400000000048e-01,3.400690000000000050e-03,6.277000000000000244e-04
5.828856359999999626e+00,1.180734499999999965e-01,3.502180000000000137e-03,6.547999999999999784e-04
5.900318000000000396e+00,1.176021200000000044e-01,3.606269999999999962e-03,6.832900000000000258e-04
5.971554969999999685e+00,1.171566099999999944e-01,3.714620000000000075e-03,7.102599999999999929e-04
6.042761259999999801e+00,1.167392700000000061e-01,3.828869999999999843e-03,7.403499999999999708e-04
6.114402450000000044e+00,1.163537000000000043e-01,3.951800000000000104e-03,7.680500000000000478e-04
6.186954039999999821e+00,1.160057000000000033e-01,4.086059999999999866e-03,7.893899999999999485e-04
6.259939339999999852e+00,1.157013399999999997e-01,4.230850000000000409e-03,8.036399999999999967e-04
6.333489329999999917e+00,1.154330600000000040e-01,4.382500000000000111e-03,8.027899999999999489e-04
6.408102630000000133e+00,1.151815499999999937e-01,4.535070000000000420e-03,7.987200000000000506e-04
6.483006760000000313e+00,1.149261800000000028e-01,4.680880000000000110e-03,7.846100000000000383e-04
6.558065980000000295e+00,1.146451700000000046e-01,4.818659999999999784e-03,7.724700000000000360e-04
6.633509680000000408e+00,1.143213800000000002e-01,4.949659999999999824e-03,7.654400000000000440e-04
6.709439970000000031e+00,1.139425200000000055e-01,5.073880000000000230e-03,7.714199999999999833e-04
6.784921739999999701e+00,1.135057299999999991e-01,5.186589999999999603e-03,7.602099999999999873e-04
6.859713460000000040e+00,1.130136800000000052e-01,5.286169999999999758e-03,7.485099999999999740e-04
6.933708170000000059e+00,1.124758700000000056e-01,5.376289999999999715e-03,7.416400000000000076e-04
7.006648379999999676e+00,1.119102000000000013e-01,5.464329999999999882e-03,7.122300000000000028e-04
7.078849560000000096e+00,1.113364599999999982e-01,5.559200000000000252e-03,6.886600000000000100e-04
7.150619769999999598e+00,1.107698399999999944e-01,5.667069999999999746e-03,6.545299999999999556e-04
7.222008050000000345e+00,1.102199999999999985e-01,5.789569999999999959e-03,6.163400000000000519e-04
7.292856679999999869e+00,1.096871600000000058e-01,5.924549999999999782e-03,5.759499999999999863e-04
7.363415759999999644e+00,1.091650200000000015e-01,6.070210000000000362e-03,5.325899999999999948e-04
7.433906640000000010e+00,1.086508900000000000e-01,6.223639999999999901e-03,4.996599999999999696e-04
7.502283290000000271e+00,1.081641700000000039e-01,6.377780000000000428e-03,4.775700000000000236e-04
7.573242790000000113e+00,1.076784600000000036e-01,6.544600000000000244e-03,4.628999999999999760e-04
7.644381359999999681e+00,1.072151799999999933e-01,6.718059999999999657e-03,4.477300000000000247e-04
7.714947200000000116e+00,1.067777899999999974e-01,6.891890000000000342e-03,4.331299999999999950e-04
7.785104669999999949e+00,1.063596900000000067e-01,7.063340000000000417e-03,4.179799999999999792e-04
7.854831560000000046e+00,1.059578699999999957e-01,7.234960000000000349e-03,4.047400000000000043e-04
7.924489640000000001e+00,1.055657799999999980e-01,7.409749999999999670e-03,3.965500000000000166e-04
7.994631230000000421e+00,1.051684799999999947e-01,7.578520000000000048e-03,3.875899999999999940e-04
8.065103589999999656e+00,1.047473899999999958e-01,7.708709999999999694e-03,3.805500000000000072e-04
8.135114700000000809e+00,1.042845800000000017e-01,7.775240000000000103e-03,3.753399999999999944e-04
8.204681559999999152e+00,1.037654799999999933e-01,7.806640000000000107e-03,3.658700000000000190e-04
8.274258359999999257e+00,1.031838999999999951e-01,7.845160000000000328e-03,3.555300000000000062e-04
8.343770949999999686e+00,1.025402100000000066e-01,7.891789999999999222e-03,3.473799999999999978e-04
8.413220210000000421e+00,1.018417999999999962e-01,7.934709999999999333e-03,3.436299999999999880e-04
8.482706450000000231e+00,1.011091400000000001e-01,7.974409999999999485e-03,3.466699999999999860e-04
8.551932640000000418e+00,1.003682899999999989e-01,8.022009999999999558e-03,3.522700000000000137e-04
8.620147980000000487e+00,9.964125000000000065e-02,8.088500000000000204e-03,3.557699999999999903e-04
8.688159439999999734e+00,9.892737000000000058e-02,8.177890000000000159e-03,3.541500000000000160e-04
8.756498779999999371e+00,9.822271999999999947e-02,8.294309999999999183e-03,3.459000000000000052e-04
8.825813070000000593e+00,9.751625999999999350e-02,8.444820000000000451e-03,3.301499999999999747e-04
8.895110660000000280e+00,9.681014000000000286e-02,8.620229999999999559e-03,3.133500000000000001e-04
8.964648280000000469e+00,9.609760000000000524e-02,8.802590000000000761e-03,2.959600000000000056e-04
9.034829050000000805e+00,9.539269000000000220e-02,8.979209999999999622e-03,2.796899999999999734e-04
9.104231540000000678e+00,9.473122999999999960e-02,9.134500000000000258e-03,2.674700000000000124e-04
9.173233720000000702e+00,9.411144000000000454e-02,9.260849999999999291e-03,2.607900000000000018e-04
9.242272729999999825e+00,9.350957999999999493e-02,9.358450000000000796e-03,2.574899999999999758e-04
9.311564669999999211e+00,9.290450999999999571e-02,9.433109999999999759e-03,2.546499999999999827e-04
9.380781000000000702e+00,9.230318999999999330e-02,9.492810000000000831e-03,2.552200000000000128e-04
9.450443330000000586e+00,9.171013999999999555e-02,9.542480000000000753e-03,2.602400000000000156e-04
9.520660639999999120e+00,9.111006000000000660e-02,9.575409999999999477e-03,2.643400000000000068e-04
9.590956979999999632e+00,9.048720000000000374e-02,9.579320000000000543e-03,2.604199999999999766e-04
9.661400199999999217e+00,8.984127000000000085e-02,9.554870000000000030e-03,2.488899999999999836e-04
9.731827389999999411e+00,8.918943000000000010e-02,9.529350000000000667e-03,2.348299999999999997e-04
9.802337919999999372e+00,8.852524000000000504e-02,9.517229999999999787e-03,2.254299999999999880e-04
9.872871059999999588e+00,8.781817999999999569e-02,9.509899999999999951e-03,2.141900000000000076e-04
9.943872649999999425e+00,8.706977999999999940e-02,9.514999999999999153e-03,2.046899999999999935e-04
1.001347164999999961e+01,8.635394000000000403e-02,9.548879999999999174e-03,2.045500000000000118e-04
1.008363916999999965e+01,8.567724999999999647e-02,9.611029999999999573e-03,2.028099999999999912e-04
1.015406884000000076e+01,8.505089000000000399e-02,9.677710000000000826e-03,1.948300000000000032e-04
1.022448903999999992e+01,8.448432999999999637e-02,9.732259999999999522e-03,1.865400000000000131e-04
1.029485754000000064e+01,8.396588000000000662e-02,9.769850000000000062e-03,1.793099999999999891e-04
1.036471470000000039e+01,8.348535999999999457e-02,9.784950000000000592e-03,1.754100000000000028e-04
1.043528560999999932e+01,8.301345000000000252e-02,9.782290000000000776e-03,1.710199999999999991e-04
1.050582026000000013e+01,8.253249000000000002e-02,9.762909999999999644e-03,1.651099999999999964e-04
1.057717247999999977e+01,8.202012000000000191e-02,9.742449999999999721e-03,1.620000000000000075e-04
1.064882874000000079e+01,8.145589999999999775e-02,9.727450000000000332e-03,1.596400000000000098e-04
1.072159081000000036e+01,8.082614000000000465e-02,9.722669999999999230e-03,1.525900000000000010e-04
1.079452618000000008e+01,8.015073000000000336e-02,9.754489999999999342e-03,1.434399999999999955e-04
1.086823341000000021e+01,7.942730000000000623e-02,9.825020000000000281e-03,1.374900000000000135e-04
1.094198345999999944e+01,7.865975000000000050e-02,9.920730000000000867e-03,1.322399999999999943e-04
1.101599198000000079e+01,7.784910000000000441e-02,1.002608999999999966e-02,1.322499999999999891e-04
1.108992345000000057e+01,7.700500000000000400e-02,1.011875999999999921e-02,1.342000000000000094e-04
1.116312772999999936e+01,7.616117000000000026e-02,1.019891000000000027e-02,1.327599999999999961e-04
1.123573361999999953e+01,7.534681999999999491e-02,1.028007000000000053e-02,1.323499999999999915e-04
1.130835313000000042e+01,7.455892000000000075e-02,1.035854999999999936e-02,1.313200000000000099e-04
1.138043683999999978e+01,7.379539999999999711e-02,1.043225000000000055e-02,1.270999999999999994e-04
1.145241427000000023e+01,7.305815000000000226e-02,1.050407000000000077e-02,1.240600000000000014e-04
1.152313606000000057e+01,7.236486000000000307e-02,1.056844000000000013e-02,1.225099999999999909e-04
1.159325654999999955e+01,7.170778999999999348e-02,1.061468999999999954e-02,1.194599999999999980e-04
1.166155791999999991e+01,7.109915999999999459e-02,1.063965000000000050e-02,1.199399999999999935e-04
1.172878599000000044e+01,7.052131000000000371e-02,1.063670000000000067e-02,1.189599999999999994e-04
1.179702376999999913e+01,6.994533000000000000e-02,1.061082999999999991e-02,1.159200000000000014e-04
1.186689093999999933e+01,6.936051000000000022e-02,1.057502999999999915e-02,1.149000000000000010e-04
1.193861345999999912e+01,6.875839999999999730e-02,1.053045000000000023e-02,1.143200000000000032e-04
1.200888707000000011e+01,6.815854999999999830e-02,1.047260000000000031e-02,1.095699999999999962e-04
1.207796897000000058e+01,6.755759999999999543e-02,1.041942000000000042e-02,1.077300000000000002e-04
1.214801691999999989e+01,6.692939000000000527e-02,1.034287000000000054e-02,1.073499999999999937e-04
1.221907135999999916e+01,6.627810000000000645e-02,1.024175000000000085e-02,1.076099999999999946e-04
1.229085858999999914e+01,6.561176000000000508e-02,1.012604999999999929e-02,1.077000000000000022e-04
1.236418721999999981e+01,6.490590000000000248e-02,9.994519999999999793e-03,1.071700000000000056e-04
1.243883087999999937e+01,6.414155000000000550e-02,9.849359999999999712e-03,1.078199999999999943e-04
1.251200410000000041e+01,6.335330999999999602e-02,9.699299999999999242e-03,1.058499999999999979e-04
1.258671645000000083e+01,6.254374000000000045e-02,9.552359999999999324e-03,1.027800000000000019e-04
1.266062742000000085e+01,6.176435999999999732e-02,9.416990000000000083e-03,9.938350780000000011e-05
1.273380517999999917e+01,6.101555000000000173e-02,9.291330000000000422e-03,9.550428419999999914e-05
1.280700882999999912e+01,6.028238000000000346e-02,9.169069999999999651e-03,9.254630870000000174e-05
1.288084933000000021e+01,5.955769999999999814e-02,9.047760000000000177e-03,9.028019880000000416e-05
1.295605506000000062e+01,5.884096999999999938e-02,8.933470000000000646e-03,9.139975750000000579e-05
1.303162408999999933e+01,5.813275999999999860e-02,8.831449999999999370e-03,9.269955669999999678e-05
1.310735243000000061e+01,5.741802000000000017e-02,8.734679999999999875e-03,9.176260029999999603e-05
1.318464525999999992e+01,5.667645999999999795e-02,8.634229999999999683e-03,8.905254140000000017e-05
1.326357815000000073e+01,5.592182999999999876e-02,8.525430000000000508e-03,8.669707899999999623e-05
1.334359579000000018e+01,5.518350000000000338e-02,8.408530000000000865e-03,8.730285380000000497e-05
1.342330135999999996e+01,5.448402000000000106e-02,8.290320000000000328e-03,8.931214180000000673e-05
1.350308425000000057e+01,5.382043000000000244e-02,8.172369999999999982e-03,9.106462759999999900e-05
1.358304760000000044e+01,5.318872999999999657e-02,8.054669999999999885e-03,9.009993879999999785e-05
1.366202112000000035e+01,5.259520000000000167e-02,7.938519999999999258e-03,8.923438970000000523e-05
1.374068061000000007e+01,5.202325000000000005e-02,7.817090000000000496e-03,8.775551820000000280e-05
1.381999642999999978e+01,5.145953999999999806e-02,7.683390000000000011e-03,8.712038059999999509e-05
1.389949138000000062e+01,5.090951999999999977e-02,7.542629999999999821e-03,8.629841169999999829e-05
1.397957942999999936e+01,5.037963000000000163e-02,7.403769999999999622e-03,8.469310080000000353e-05
1.405993634999999919e+01,4.988303999999999655e-02,7.268209999999999775e-03,8.499847370000000355e-05
1.413981702000000062e+01,4.942164000000000279e-02,7.137130000000000210e-03,8.788634730000000257e-05
1.421954365000000031e+01,4.897885999999999906e-02,7.012319999999999838e-03,8.881797889999999999e-05
1.429918832999999978e+01,4.854471999999999954e-02,6.896229999999999721e-03,8.792045209999999988e-05
1.437924899000000067e+01,4.811196999999999696e-02,6.789489999999999588e-03,8.619182419999999920e-05
1.445996120000000040e+01,4.768071000000000115e-02,6.693049999999999868e-03,8.578026030000000140e-05
1.454098892999999926e+01,4.724641000000000257e-02,6.596890000000000219e-03,8.705431670000000270e-05
1.462216987000000046e+01,4.679665000000000213e-02,6.492219999999999935e-03,8.540687919999999616e-05
1.470336829999999928e+01,4.633050999999999836e-02,6.382040000000000282e-03,8.212884669999999919e-05
1.478474313000000073e+01,4.584490000000000093e-02,6.268329999999999909e-03,7.966085770000000529e-05
1.486653154999999948e+01,4.533642000000000227e-02,6.150199999999999764e-03,7.740195379999999952e-05
1.494886445000000030e+01,4.481381000000000253e-02,6.029620000000000292e-03,7.482183219999999986e-05
1.502932554000000032e+01,4.430701000000000084e-02,5.915570000000000203e-03,7.198640959999999327e-05
1.511185760000000045e+01,4.380093000000000181e-02,5.805529999999999718e-03,6.826029329999999662e-05
1.519422160999999960e+01,4.332305999999999657e-02,5.702409999999999771e-03,6.676154199999999588e-05
1.527634811000000070e+01,4.287871000000000044e-02,5.608059999999999781e-03,6.416920840000000386e-05
1.535850836000000008e+01,4.246798999999999713e-02,5.525369999999999934e-03,6.137687390000000245e-05
1.544094845000000049e+01,4.207903000000000338e-02,5.449139999999999887e-03,6.002119290000000319e-05
1.552392172999999964e+01,4.169613999999999959e-02,5.373610000000000018e-03,5.903462410000000286e-05
1.560760130000000068e+01,4.131573999999999663e-02,5.297969999999999936e-03,5.704288380000000202e-05
1.569116881000000063e+01,4.094613999999999893e-02,5.223760000000000035e-03,5.632637479999999834e-05
1.577471197999999930e+01,4.057597000000000287e-02,5.150919999999999804e-03,5.559095990000000254e-05
1.585802961000000089e+01,4.019062999999999802e-02,5.078619999999999836e-03,5.548774890000000317e-05
1.594077775999999957e+01,3.977127999999999913e-02,5.005929999999999581e-03,5.649789929999999866e-05
1.602330793000000142e+01,3.929594000000000142e-02,4.932739999999999694e-03,5.249082149999999774e-05
1.610673332000000002e+01,3.878825999999999802e-02,4.859239999999999914e-03,4.609320760000000327e-05
1.619047408999999860e+01,3.831012000000000306e-02,4.785079999999999716e-03,4.514790219999999715e-05
1.627425277000000037e+01,3.787477999999999678e-02,4.710299999999999730e-03,4.883618299999999856e-05
1.635872617000000062e+01,3.744523000000000296e-02,4.633939999999999587e-03,5.137630109999999904e-05
1.644343821000000005e+01,3.700058999999999987e-02,4.554129999999999984e-03,5.114258100000000195e-05
1.652888459000000054e+01,3.654447000000000251e-02,4.470929999999999696e-03,5.011261720000000167e-05
1.661477809999999877e+01,3.609243000000000173e-02,4.388190000000000146e-03,4.900852919999999931e-05
1.670121909999999943e+01,3.565422000000000036e-02,4.311500000000000228e-03,4.774072310000000306e-05
1.678814411999999834e+01,3.523194999999999799e-02,4.242400000000000337e-03,4.634151240000000270e-05
1.687552288999999917e+01,3.481970999999999677e-02,4.176599999999999931e-03,4.704528450000000265e-05
1.696286136000000155e+01,3.440746000000000082e-02,4.111850000000000227e-03,4.774623120000000173e-05
1.705034434999999959e+01,3.399743999999999683e-02,4.048419999999999623e-03,4.707279859999999848e-05
1.713645822000000152e+01,3.361008000000000051e-02,3.986589999999999925e-03,4.533671489999999854e-05
1.722110430000000036e+01,3.325937000000000338e-02,3.926230000000000171e-03,4.085103300000000268e-05
1.730526254999999836e+01,3.296845999999999804e-02,3.867540000000000040e-03,4.053500160000000311e-05
1.738878764000000032e+01,3.272747000000000156e-02,3.812690000000000089e-03,4.167267729999999683e-05
1.747240346999999971e+01,3.251170999999999922e-02,3.761640000000000122e-03,4.107468810000000040e-05
1.755448146000000165e+01,3.232162000000000229e-02,3.713170000000000012e-03,4.232689099999999827e-05
1.763925246000000158e+01,3.213395000000000140e-02,3.663070000000000041e-03,4.371890450000000147e-05
1.772477865000000108e+01,3.193665999999999866e-02,3.612919999999999934e-03,4.379418669999999783e-05
1.781095957000000141e+01,3.172172000000000186e-02,3.562919999999999802e-03,4.409937400000000222e-05
1.789714199999999877e+01,3.148187999999999681e-02,3.513210000000000117e-03,4.439455140000000255e-05
1.798288932000000173e+01,3.121530999999999959e-02,3.466149999999999873e-03,4.319845659999999911e-05
1.806854952999999853e+01,3.093125999999999862e-02,3.424019999999999841e-03,4.226079269999999968e-05
1.815431158999999894e+01,3.063319000000000111e-02,3.387020000000000135e-03,4.307119099999999723e-05
1.824003075999999979e+01,3.030742000000000158e-02,3.353679999999999942e-03,4.220909319999999952e-05
1.832556091000000009e+01,2.995547999999999961e-02,3.321939999999999789e-03,3.674407219999999938e-05
1.841073689999999985e+01,2.962280999999999942e-02,3.290599999999999862e-03,3.410495679999999872e-05
1.849570096000000063e+01,2.932970000000000022e-02,3.257920000000000087e-03,3.726158979999999855e-05
1.858064481999999984e+01,2.904382999999999965e-02,3.223279999999999808e-03,3.834048219999999720e-05
1.866564370000000039e+01,2.875478999999999882e-02,3.187310000000000056e-03,3.710061200000000134e-05
1.875062838999999926e+01,2.847836999999999938e-02,3.150800000000000042e-03,3.667216430000000069e-05
1.883548702999999946e+01,2.822188999999999948e-02,3.115469999999999958e-03,3.566133610000000033e-05
1.892044386999999972e+01,2.798638999999999988e-02,3.081889999999999890e-03,3.529221700000000051e-05
1.900556951000000083e+01,2.776185999999999932e-02,3.049520000000000008e-03,3.606035150000000189e-05
1.909067048000000000e+01,2.752956000000000153e-02,3.017590000000000116e-03,3.561799949999999877e-05
1.917561410000000066e+01,2.728538999999999964e-02,2.983729999999999976e-03,3.402533350000000266e-05
1.926049967999999879e+01,2.704372000000000026e-02,2.946690000000000073e-03,3.177615459999999959e-05
1.934550172000000146e+01,2.682566999999999938e-02,2.907260000000000053e-03,3.146469000000000316e-05
1.943074365000000014e+01,2.662948000000000051e-02,2.866850000000000214e-03,3.365432920000000324e-05
1.951640550999999846e+01,2.643016000000000115e-02,2.827179999999999884e-03,3.521224020000000073e-05
1.960262144000000006e+01,2.620822000000000082e-02,2.788160000000000031e-03,3.600162380000000012e-05
1.968935817999999927e+01,2.595203000000000093e-02,2.748899999999999868e-03,3.560531729999999738e-05
1.977659394000000148e+01,2.565910999999999886e-02,2.710070000000000187e-03,3.477225780000000102e-05
1.986410760000000053e+01,2.533335999999999921e-02,2.673560000000000172e-03,3.249357030000000286e-05
1.995141356999999971e+01,2.499567000000000108e-02,2.638779999999999858e-03,2.825573960000000087e-05


==> figs/data/OpenSBLI_TENO6_N064.csv <==
t,ke,soldis,dildis
5.000000000000000278e-02,1.249893799999999972e-01,4.689499999999999875e-04,5.892842930000000019e-07
1.000000000000000056e-01,1.250036999999999954e-01,4.696999999999999786e-04,2.279694010000000041e-06
1.499999999999999944e-01,1.250408299999999917e-01,4.710299999999999947e-04,4.843881220000000390e-06
2.000000000000000111e-01,1.250975500000000018e-01,4.729499999999999763e-04,7.949941719999999618e-06
2.500000000000000000e-01,1.251700099999999982e-01,4.754700000000000267e-04,1.121668280000000082e-05
2.999999999999999889e-01,1.252543100000000076e-01,4.785899999999999833e-04,1.428158420000000005e-05
3.499999999999999778e-01,1.253470100000000087e-01,4.822900000000000190e-04,1.686975959999999981e-05
4.000000000000000222e-01,1.254456300000000024e-01,4.865199999999999972e-04,1.884681430000000033e-05
4.500000000000000111e-01,1.255489200000000083e-01,4.912200000000000030e-04,2.023834720000000081e-05
5.000000000000000000e-01,1.256567799999999957e-01,4.962799999999999850e-04,2.121071899999999867e-05
5.500000000000000444e-01,1.257699999999999929e-01,5.016200000000000389e-04,2.202097050000000072e-05
5.999999999999999778e-01,1.258895899999999957e-01,5.071500000000000487e-04,2.295576769999999896e-05
6.500000000000000222e-01,1.260160300000000011e-01,5.127800000000000066e-04,2.427163729999999919e-05
6.999999999999999556e-01,1.261484499999999953e-01,5.184900000000000316e-04,2.614601069999999863e-05
7.500000000000000000e-01,1.262841000000000102e-01,5.242299999999999868e-04,2.864172419999999942e-05
8.000000000000000444e-01,1.264181400000000122e-01,5.300300000000000194e-04,3.168960700000000147e-05
8.499999999999999778e-01,1.265441499999999941e-01,5.358999999999999615e-04,3.510032489999999675e-05
9.000000000000000222e-01,1.266551200000000099e-01,5.418899999999999498e-04,3.861117389999999780e-05
9.499999999999999556e-01,1.267449200000000109e-01,5.480100000000000336e-04,4.196295880000000257e-05
1.000000000000000000e+00,1.268096700000000132e-01,5.543300000000000137e-04,4.498501710000000190e-05
1.050000000000000044e+00,1.268486000000000058e-01,5.608699999999999884e-04,4.764735989999999952e-05
1.100000000000000089e+00,1.268640799999999902e-01,5.676499999999999472e-04,5.005769110000000049e-05
1.149999999999999911e+00,1.268607700000000116e-01,5.746899999999999882e-04,5.239785360000000301e-05
1.199999999999999956e+00,1.268444300000000080e-01,5.819799999999999539e-04,5.483511829999999687e-05
1.250000000000000000e+00,1.268207899999999888e-01,5.895100000000000123e-04,5.746153620000000035e-05
1.300000000000000044e+00,1.267954400000000093e-01,5.972500000000000161e-04,6.032346419999999739e-05
1.350000000000000089e+00,1.267737100000000117e-01,6.051700000000000352e-04,6.346423830000000007e-05
1.399999999999999911e+00,1.267608299999999910e-01,6.132099999999999921e-04,6.697747280000000334e-05
1.449999999999999956e+00,1.267612599999999867e-01,6.213199999999999669e-04,7.097674650000000490e-05
1.500000000000000000e+00,1.267785200000000057e-01,6.294700000000000295e-04,7.558054000000000194e-05
1.550000000000000044e+00,1.268138699999999952e-01,6.376100000000000430e-04,8.084716799999999985e-05
1.600000000000000089e+00,1.268684300000000043e-01,6.457200000000000179e-04,8.675034579999999775e-05
1.649999999999999911e+00,1.269391199999999886e-01,6.538100000000000031e-04,9.311136050000000635e-05
1.699999999999999956e+00,1.270205399999999873e-01,6.618999999999999884e-04,9.963622370000000414e-05
1.750000000000000000e+00,1.271047200000000044e-01,6.700299999999999529e-04,1.058799999999999959e-04
1.800000000000000044e+00,1.271821200000000096e-01,6.782399999999999844e-04,1.112600000000000020e-04
1.850000000000000089e+00,1.272445700000000013e-01,6.865800000000000028e-04,1.154400000000000060e-04
1.899999999999999911e+00,1.272924099999999947e-01,6.951600000000000053e-04,1.190000000000000058e-04
1.949999999999999956e+00,1.273270099999999905e-01,7.040899999999999893e-04,1.221399999999999927e-04
2.000000000000000000e+00,1.273451300000000008e-01,7.133600000000000141e-04,1.247499999999999965e-04
2.049999999999999822e+00,1.273462200000000100e-01,7.230199999999999995e-04,1.268099999999999870e-04
2.100000000000000089e+00,1.273308700000000127e-01,7.331199999999999739e-04,1.283199999999999911e-04
2.149999999999999911e+00,1.272993900000000123e-01,7.437599999999999940e-04,1.294900000000000087e-04
2.200000000000000178e+00,1.272512000000000087e-01,7.549899999999999797e-04,1.301399999999999974e-04
2.250000000000000000e+00,1.271878499999999912e-01,7.668799999999999489e-04,1.302200000000000102e-04
2.299999999999999822e+00,1.271109800000000123e-01,7.793999999999999713e-04,1.299499999999999874e-04
2.350000000000000089e+00,1.270181099999999896e-01,7.925500000000000470e-04,1.287999999999999865e-04
2.399999999999999911e+00,1.269116100000000080e-01,8.063400000000000081e-04,1.269700000000000125e-04
2.450000000000000178e+00,1.268047800000000058e-01,8.208399999999999811e-04,1.258999999999999974e-04
2.500000000000000000e+00,1.266997199999999879e-01,8.360699999999999556e-04,1.251699999999999959e-04
2.549999999999999822e+00,1.265963700000000136e-01,8.519699999999999626e-04,1.239799999999999887e-04
2.600000000000000089e+00,1.264995399999999937e-01,8.684199999999999559e-04,1.228400000000000097e-04
2.649999999999999911e+00,1.264111400000000052e-01,8.854000000000000542e-04,1.218800000000000054e-04
2.700000000000000178e+00,1.263328599999999913e-01,9.028900000000000510e-04,1.207600000000000025e-04
2.750000000000000000e+00,1.262659100000000090e-01,9.207100000000000397e-04,1.192700000000000016e-04
2.799999999999999822e+00,1.262124199999999918e-01,9.388299999999999814e-04,1.175100000000000049e-04
2.850000000000000089e+00,1.261741100000000060e-01,9.572699999999999742e-04,1.153599999999999933e-04
2.899999999999999911e+00,1.261458799999999880e-01,9.756399999999999491e-04,1.126500000000000006e-04
2.950000000000000178e+00,1.261427900000000046e-01,9.941399999999999109e-04,1.116500000000000034e-04
3.000000000000000000e+00,1.261666100000000124e-01,1.012909999999999896e-03,1.116399999999999950e-04
3.049999999999999822e+00,1.262126600000000043e-01,1.031900000000000091e-03,1.120400000000000047e-04
3.100000000000000089e+00,1.262743400000000127e-01,1.051159999999999985e-03,1.125100000000000053e-04
3.149999999999999911e+00,1.263502400000000025e-01,1.070739999999999930e-03,1.130699999999999999e-04
3.200000000000000178e+00,1.264393000000000045e-01,1.090760000000000080e-03,1.134800000000000045e-04
3.250000000000000000e+00,1.265368699999999957e-01,1.111339999999999941e-03,1.137200000000000022e-04
3.299999999999999822e+00,1.266402299999999925e-01,1.132549999999999963e-03,1.143400000000000064e-04
3.350000000000000089e+00,1.267623200000000117e-01,1.154670000000000002e-03,1.168000000000000066e-04
3.399999999999999911e+00,1.268934999999999924e-01,1.177920000000000052e-03,1.196699999999999977e-04
3.450000000000000178e+00,1.270252299999999890e-01,1.202340000000000093e-03,1.220400000000000038e-04
3.500000000000000000e+00,1.271549800000000008e-01,1.228120000000000080e-03,1.243499999999999868e-04
3.549999999999999822e+00,1.272786999999999946e-01,1.255059999999999900e-03,1.268399999999999985e-04
3.600000000000000089e+00,1.273891400000000118e-01,1.282829999999999995e-03,1.290300000000000030e-04
3.649999999999999911e+00,1.274837199999999948e-01,1.311190000000000055e-03,1.310700000000000038e-04
3.700000000000000178e+00,1.275601799999999952e-01,1.339850000000000069e-03,1.326400000000000040e-04
3.750000000000000000e+00,1.276109500000000008e-01,1.368319999999999910e-03,1.331100000000000046e-04
3.799999999999999822e+00,1.276361599999999985e-01,1.396419999999999996e-03,1.332100000000000070e-04
3.850000000000000089e+00,1.276320999999999983e-01,1.423730000000000004e-03,1.328099999999999973e-04
3.899999999999999911e+00,1.275978500000000126e-01,1.450319999999999951e-03,1.317299999999999873e-04
3.950000000000000178e+00,1.275323600000000113e-01,1.476209999999999935e-03,1.300899999999999962e-04
4.000000000000000000e+00,1.274391199999999891e-01,1.501570000000000031e-03,1.283900000000000091e-04
4.049999999999999822e+00,1.273195799999999878e-01,1.526500000000000079e-03,1.266999999999999897e-04
4.099999999999999645e+00,1.271776500000000032e-01,1.551290000000000091e-03,1.250400000000000090e-04
4.150000000000000355e+00,1.270198800000000017e-01,1.576259999999999901e-03,1.239900000000000106e-04
4.200000000000000178e+00,1.268522699999999892e-01,1.601739999999999935e-03,1.239400000000000094e-04
4.250000000000000000e+00,1.266806900000000125e-01,1.627769999999999955e-03,1.252199999999999971e-04
4.299999999999999822e+00,1.265068400000000093e-01,1.654459999999999958e-03,1.277799999999999997e-04
4.349999999999999645e+00,1.263315399999999922e-01,1.681820000000000103e-03,1.312300000000000022e-04
4.400000000000000355e+00,1.261551800000000056e-01,1.709809999999999976e-03,1.353399999999999883e-04
4.450000000000000178e+00,1.259748099999999926e-01,1.738329999999999953e-03,1.399799999999999981e-04
4.500000000000000000e+00,1.257867000000000013e-01,1.767230000000000060e-03,1.450900000000000085e-04
4.549999999999999822e+00,1.255866200000000099e-01,1.796450000000000000e-03,1.503999999999999966e-04
4.599999999999999645e+00,1.253710399999999892e-01,1.826130000000000028e-03,1.554899999999999902e-04
4.650000000000000355e+00,1.251380800000000126e-01,1.856339999999999943e-03,1.601800000000000012e-04
4.700000000000000178e+00,1.248864699999999994e-01,1.887039999999999985e-03,1.643700000000000000e-04
4.750000000000000000e+00,1.246167499999999984e-01,1.918439999999999989e-03,1.679899999999999959e-04
4.799999999999999822e+00,1.243320799999999976e-01,1.950899999999999987e-03,1.711600000000000079e-04
4.849999999999999645e+00,1.240327199999999991e-01,1.984370000000000057e-03,1.738300000000000077e-04
4.900000000000000355e+00,1.237219100000000044e-01,2.018649999999999872e-03,1.762199999999999899e-04
4.950000000000000178e+00,1.234029100000000045e-01,2.053409999999999871e-03,1.785699999999999928e-04
5.000000000000000000e+00,1.230754800000000010e-01,2.088529999999999900e-03,1.805300000000000080e-04
5.049999999999999822e+00,1.227401699999999957e-01,2.123850000000000043e-03,1.821000000000000082e-04
5.099999999999999645e+00,1.223971999999999977e-01,2.159400000000000121e-03,1.835600000000000111e-04
5.150000000000000355e+00,1.220475500000000046e-01,2.195229999999999838e-03,1.851099999999999946e-04
5.200000000000000178e+00,1.216893700000000050e-01,2.230869999999999815e-03,1.868299999999999985e-04
5.250000000000000000e+00,1.213248900000000047e-01,2.266540000000000048e-03,1.889799999999999965e-04
5.299999999999999822e+00,1.209560400000000008e-01,2.303040000000000122e-03,1.912899999999999930e-04
5.349999999999999645e+00,1.205822599999999967e-01,2.340319999999999900e-03,1.934700000000000026e-04
5.400000000000000355e+00,1.202071700000000021e-01,2.378159999999999823e-03,1.956700000000000019e-04
5.450000000000000178e+00,1.198295000000000055e-01,2.416339999999999894e-03,1.981100000000000124e-04
5.500000000000000000e+00,1.194498199999999982e-01,2.454299999999999971e-03,2.006599999999999931e-04
5.549999999999999822e+00,1.190697500000000020e-01,2.492359999999999888e-03,2.034399999999999902e-04
5.599999999999999645e+00,1.186884700000000042e-01,2.530679999999999995e-03,2.063599999999999961e-04
5.650000000000000355e+00,1.183069800000000060e-01,2.568910000000000204e-03,2.095499999999999978e-04
5.700000000000000178e+00,1.179275500000000060e-01,2.606750000000000126e-03,2.125999999999999906e-04
5.750000000000000000e+00,1.175532999999999995e-01,2.644160000000000000e-03,2.155500000000000081e-04
5.799999999999999822e+00,1.171862800000000038e-01,2.681240000000000099e-03,2.185499999999999997e-04
5.849999999999999645e+00,1.168289400000000061e-01,2.718190000000000103e-03,2.218400000000000038e-04
5.900000000000000355e+00,1.164818799999999960e-01,2.755210000000000124e-03,2.256199999999999981e-04
5.950000000000000178e+00,1.161427800000000010e-01,2.792569999999999861e-03,2.295599999999999908e-04
6.000000000000000000e+00,1.158103899999999992e-01,2.830189999999999789e-03,2.335899999999999912e-04
6.049999999999999822e+00,1.154844899999999952e-01,2.868229999999999825e-03,2.367699999999999980e-04
6.099999999999999645e+00,1.151651199999999958e-01,2.907959999999999798e-03,2.385099999999999915e-04
6.150000000000000355e+00,1.148541899999999949e-01,2.949980000000000050e-03,2.390799999999999946e-04
6.200000000000000178e+00,1.145505799999999991e-01,2.994010000000000074e-03,2.392399999999999930e-04
6.250000000000000000e+00,1.142556700000000036e-01,3.039909999999999834e-03,2.388099999999999988e-04
6.299999999999999822e+00,1.139678300000000061e-01,3.087659999999999884e-03,2.374499999999999983e-04
6.349999999999999645e+00,1.136841499999999977e-01,3.137210000000000085e-03,2.352300000000000094e-04
6.400000000000000355e+00,1.134011300000000028e-01,3.189110000000000208e-03,2.322299999999999907e-04
6.450000000000000178e+00,1.131169300000000044e-01,3.242339999999999806e-03,2.293399999999999963e-04
6.500000000000000000e+00,1.128274799999999939e-01,3.296260000000000075e-03,2.267299999999999925e-04
6.549999999999999822e+00,1.125289899999999954e-01,3.349959999999999917e-03,2.248100000000000109e-04
6.599999999999999645e+00,1.122173999999999949e-01,3.402710000000000196e-03,2.233100000000000016e-04
6.650000000000000355e+00,1.118898100000000062e-01,3.453719999999999967e-03,2.223899999999999900e-04
6.700000000000000178e+00,1.115439500000000028e-01,3.502540000000000167e-03,2.217900000000000026e-04
6.750000000000000000e+00,1.111763999999999947e-01,3.548790000000000017e-03,2.214999999999999901e-04
6.799999999999999822e+00,1.107855400000000018e-01,3.592660000000000124e-03,2.214999999999999901e-04
6.849999999999999645e+00,1.103684899999999997e-01,3.634119999999999798e-03,2.216900000000000001e-04
6.900000000000000355e+00,1.099253800000000031e-01,3.673159999999999967e-03,2.217700000000000129e-04
6.950000000000000178e+00,1.094592300000000046e-01,3.710909999999999990e-03,2.215800000000000029e-04
7.000000000000000000e+00,1.089724799999999966e-01,3.747630000000000058e-03,2.206499999999999965e-04
7.049999999999999822e+00,1.084658299999999992e-01,3.783130000000000000e-03,2.185599999999999945e-04
7.099999999999999645e+00,1.079413099999999986e-01,3.817329999999999855e-03,2.155899999999999874e-04
7.150000000000000355e+00,1.073983800000000016e-01,3.848569999999999942e-03,2.113299999999999977e-04
7.200000000000000178e+00,1.068495700000000048e-01,3.877530000000000126e-03,2.066799999999999931e-04
7.250000000000000000e+00,1.063005199999999956e-01,3.904700000000000098e-03,2.022299999999999933e-04
7.299999999999999822e+00,1.057548799999999956e-01,3.929679999999999632e-03,1.976900000000000131e-04
7.349999999999999645e+00,1.052142300000000058e-01,3.952090000000000117e-03,1.926200000000000091e-04
7.400000000000000355e+00,1.046823199999999954e-01,3.971129999999999799e-03,1.871499999999999954e-04
7.450000000000000178e+00,1.041650799999999932e-01,3.986339999999999675e-03,1.817800000000000112e-04
7.500000000000000000e+00,1.036659199999999947e-01,3.997269999999999816e-03,1.767899999999999929e-04
7.549999999999999822e+00,1.031834799999999941e-01,4.004930000000000295e-03,1.720799999999999923e-04
7.599999999999999645e+00,1.027196900000000024e-01,4.010210000000000163e-03,1.677200000000000002e-04
7.650000000000000355e+00,1.022738299999999961e-01,4.013730000000000075e-03,1.639699999999999903e-04
7.700000000000000178e+00,1.018459000000000031e-01,4.015959999999999842e-03,1.603900000000000009e-04
7.750000000000000000e+00,1.014319500000000068e-01,4.017630000000000333e-03,1.563900000000000121e-04
7.799999999999999822e+00,1.010297500000000015e-01,4.018609999999999717e-03,1.521399999999999901e-04
7.849999999999999645e+00,1.006330599999999964e-01,4.019009999999999944e-03,1.472699999999999910e-04
7.900000000000000355e+00,1.002403500000000058e-01,4.019459999999999873e-03,1.423399999999999958e-04
7.950000000000000178e+00,9.984793000000000140e-02,4.019670000000000361e-03,1.386299999999999924e-04
8.000000000000000000e+00,9.944923999999999431e-02,4.018569999999999955e-03,1.356300000000000008e-04
8.050000000000000711e+00,9.904385000000000272e-02,4.016709999999999725e-03,1.326699999999999885e-04
8.099999999999999645e+00,9.863020000000000120e-02,4.014720000000000268e-03,1.297000000000000084e-04
8.150000000000000355e+00,9.820629000000000164e-02,4.012530000000000263e-03,1.265899999999999925e-04
8.199999999999999289e+00,9.777511999999999315e-02,4.010930000000000224e-03,1.237599999999999941e-04
8.250000000000000000e+00,9.733775000000000066e-02,4.010770000000000307e-03,1.211300000000000007e-04
8.300000000000000711e+00,9.689097000000000681e-02,4.011999999999999941e-03,1.180799999999999943e-04
8.349999999999999645e+00,9.643630000000000257e-02,4.015789999999999985e-03,1.144200000000000056e-04
8.400000000000000355e+00,9.596991000000000549e-02,4.022630000000000129e-03,1.110700000000000055e-04
8.449999999999999289e+00,9.549193999999999738e-02,4.032149999999999970e-03,1.090300000000000047e-04
8.500000000000000000e+00,9.500063999999999731e-02,4.044139999999999888e-03,1.080799999999999952e-04
8.550000000000000711e+00,9.449562999999999713e-02,4.058479999999999727e-03,1.076200000000000030e-04
8.599999999999999645e+00,9.397961000000000509e-02,4.074330000000000139e-03,1.074300000000000065e-04
8.650000000000000355e+00,9.345285000000000397e-02,4.090279999999999958e-03,1.071500000000000024e-04
8.699999999999999289e+00,9.291702999999999768e-02,4.105100000000000415e-03,1.067000000000000050e-04
8.750000000000000000e+00,9.237871000000000277e-02,4.118669999999999623e-03,1.060099999999999964e-04
8.800000000000000711e+00,9.184733999999999954e-02,4.132199999999999936e-03,1.054399999999999934e-04
8.849999999999999645e+00,9.131891999999999787e-02,4.144160000000000031e-03,1.053299999999999961e-04
8.900000000000000355e+00,9.079341999999999968e-02,4.152890000000000227e-03,1.057699999999999987e-04
8.949999999999999289e+00,9.027804000000000384e-02,4.158639999999999906e-03,1.067199999999999947e-04
9.000000000000000000e+00,8.977032999999999541e-02,4.160089999999999968e-03,1.079499999999999947e-04
9.050000000000000711e+00,8.926847999999999728e-02,4.156840000000000188e-03,1.093700000000000049e-04
9.099999999999999645e+00,8.877559999999999618e-02,4.150799999999999629e-03,1.105300000000000005e-04
9.150000000000000355e+00,8.829507999999999801e-02,4.143860000000000078e-03,1.109799999999999979e-04
9.199999999999999289e+00,8.782995000000000385e-02,4.137779999999999757e-03,1.109499999999999999e-04
9.250000000000000000e+00,8.737904000000000504e-02,4.133760000000000212e-03,1.105800000000000018e-04
9.300000000000000711e+00,8.693426999999999405e-02,4.130570000000000075e-03,1.098599999999999951e-04
9.349999999999999645e+00,8.649619000000000058e-02,4.129120000000000013e-03,1.082000000000000008e-04
9.400000000000000355e+00,8.605938999999999950e-02,4.128719999999999786e-03,1.055099999999999978e-04
9.449999999999999289e+00,8.562585000000000335e-02,4.130739999999999933e-03,1.020299999999999972e-04
9.500000000000000000e+00,8.519651999999999781e-02,4.135080000000000179e-03,9.807254060000000578e-05
9.550000000000000711e+00,8.476880000000000526e-02,4.139910000000000118e-03,9.360509970000000120e-05
9.599999999999999645e+00,8.433933999999999875e-02,4.144209999999999734e-03,8.863821749999999903e-05
9.650000000000000355e+00,8.390327000000000202e-02,4.146849999999999668e-03,8.350273950000000069e-05
9.699999999999999289e+00,8.346159999999999690e-02,4.147920000000000253e-03,7.824983670000000395e-05
9.750000000000000000e+00,8.301382000000000205e-02,4.146689999999999751e-03,7.352580570000000161e-05
9.800000000000000711e+00,8.256328999999999751e-02,4.144039999999999876e-03,6.958975799999999408e-05
9.849999999999999645e+00,8.210958000000000145e-02,4.140239999999999893e-03,6.681746310000000568e-05
9.900000000000000355e+00,8.165732000000000546e-02,4.136339999999999635e-03,6.524456829999999595e-05
9.949999999999999289e+00,8.120455999999999508e-02,4.131980000000000375e-03,6.495026550000000285e-05
1.000000000000000000e+01,8.075250999999999957e-02,4.127620000000000247e-03,6.576739210000000636e-05
1.005000000000000071e+01,8.030297999999999603e-02,4.123500000000000429e-03,6.722352790000000273e-05
1.009999999999999964e+01,7.985333000000000014e-02,4.119349999999999921e-03,6.868471439999999451e-05
1.015000000000000036e+01,7.939682000000000683e-02,4.113659999999999886e-03,6.987640800000000259e-05
1.019999999999999929e+01,7.893094999999999972e-02,4.106590000000000240e-03,7.099205840000000580e-05
1.025000000000000000e+01,7.846085999999999339e-02,4.099580000000000238e-03,7.212994969999999726e-05
1.030000000000000071e+01,7.798280000000000489e-02,4.091619999999999806e-03,7.296410269999999490e-05
1.034999999999999964e+01,7.749847999999999459e-02,4.082770000000000322e-03,7.347540360000000248e-05
1.040000000000000036e+01,7.700901000000000274e-02,4.073249999999999614e-03,7.389939929999999799e-05
1.044999999999999929e+01,7.652109999999999468e-02,4.064049999999999607e-03,7.441729900000000045e-05
1.050000000000000000e+01,7.604705999999999966e-02,4.056920000000000318e-03,7.468497199999999737e-05
1.055000000000000071e+01,7.558513000000000037e-02,4.051130000000000009e-03,7.454847930000000364e-05
1.059999999999999964e+01,7.513082999999999567e-02,4.046550000000000320e-03,7.380313329999999656e-05
1.065000000000000036e+01,7.468270999999999937e-02,4.043500000000000219e-03,7.276053509999999634e-05
1.069999999999999929e+01,7.424216999999999622e-02,4.042620000000000241e-03,7.173566480000000611e-05
1.075000000000000000e+01,7.381110000000000448e-02,4.043849999999999875e-03,7.058583819999999815e-05
1.080000000000000071e+01,7.338537000000000532e-02,4.046779999999999822e-03,6.917733270000000134e-05
1.084999999999999964e+01,7.296001000000000569e-02,4.050699999999999960e-03,6.736135039999999814e-05
1.090000000000000036e+01,7.252981999999999485e-02,4.055040000000000207e-03,6.539569639999999679e-05
1.094999999999999929e+01,7.209097000000000421e-02,4.059420000000000216e-03,6.319346020000000453e-05
1.100000000000000000e+01,7.164447999999999650e-02,4.063240000000000081e-03,6.075394889999999689e-05
1.105000000000000071e+01,7.119735000000000646e-02,4.067089999999999768e-03,5.837449589999999899e-05
1.109999999999999964e+01,7.074990000000000445e-02,4.069739999999999643e-03,5.629132960000000327e-05
1.115000000000000036e+01,7.030376000000000680e-02,4.071049999999999669e-03,5.449867849999999832e-05
1.119999999999999929e+01,6.985819000000000056e-02,4.070849999999999989e-03,5.296347330000000304e-05
1.125000000000000000e+01,6.941268000000000438e-02,4.068539999999999830e-03,5.176549480000000076e-05
1.130000000000000071e+01,6.896449999999999803e-02,4.063459999999999642e-03,5.052800810000000157e-05
1.134999999999999964e+01,6.851293999999999440e-02,4.055770000000000208e-03,4.914286250000000081e-05
1.140000000000000036e+01,6.806004000000000220e-02,4.046010000000000058e-03,4.798478619999999999e-05
1.144999999999999929e+01,6.760766999999999471e-02,4.034610000000000106e-03,4.732355649999999970e-05
1.150000000000000000e+01,6.715398000000000200e-02,4.021620000000000056e-03,4.689578419999999859e-05
1.155000000000000071e+01,6.669978999999999492e-02,4.007779999999999850e-03,4.636352499999999924e-05
1.159999999999999964e+01,6.624599000000000459e-02,3.993589999999999987e-03,4.580772450000000225e-05
1.165000000000000036e+01,6.579553000000000484e-02,3.979159999999999815e-03,4.547581419999999734e-05
1.169999999999999929e+01,6.534955000000000624e-02,3.963959999999999879e-03,4.555426280000000080e-05
1.175000000000000000e+01,6.491020000000000123e-02,3.948160000000000038e-03,4.601804620000000127e-05
1.180000000000000071e+01,6.447498000000000118e-02,3.930999999999999599e-03,4.666250090000000035e-05
1.184999999999999964e+01,6.404037999999999398e-02,3.911869999999999584e-03,4.786345890000000302e-05
1.190000000000000036e+01,6.360098999999999614e-02,3.889899999999999955e-03,4.915623219999999948e-05
1.194999999999999929e+01,6.315265999999999935e-02,3.865470000000000191e-03,5.004974049999999698e-05
1.200000000000000000e+01,6.269597999999999838e-02,3.839350000000000054e-03,5.030953689999999963e-05
1.205000000000000071e+01,6.222801000000000027e-02,3.811399999999999944e-03,4.986625520000000073e-05
1.209999999999999964e+01,6.174609999999999821e-02,3.781179999999999871e-03,4.853977160000000270e-05
1.215000000000000036e+01,6.125252999999999948e-02,3.748899999999999889e-03,4.630330760000000317e-05
1.219999999999999929e+01,6.075293999999999833e-02,3.714840000000000069e-03,4.348785470000000294e-05
1.225000000000000000e+01,6.025314999999999838e-02,3.679430000000000027e-03,4.069590919999999893e-05
1.230000000000000071e+01,5.975798000000000221e-02,3.642789999999999917e-03,3.831512829999999989e-05
1.234999999999999964e+01,5.926900999999999697e-02,3.604589999999999964e-03,3.653320649999999890e-05
1.240000000000000036e+01,5.879169000000000062e-02,3.565039999999999789e-03,3.540499430000000245e-05
1.244999999999999929e+01,5.832956000000000252e-02,3.524170000000000080e-03,3.495531970000000045e-05
1.250000000000000000e+01,5.788142000000000287e-02,3.481740000000000095e-03,3.510296540000000325e-05
1.255000000000000071e+01,5.744657000000000235e-02,3.437780000000000089e-03,3.572814849999999696e-05
1.259999999999999964e+01,5.702378999999999781e-02,3.392860000000000147e-03,3.643667199999999970e-05
1.265000000000000036e+01,5.661204999999999710e-02,3.347329999999999924e-03,3.713437009999999758e-05
1.269999999999999929e+01,5.621315000000000339e-02,3.302339999999999963e-03,3.779545680000000006e-05
1.275000000000000000e+01,5.582555000000000156e-02,3.257949999999999909e-03,3.847078210000000006e-05
1.280000000000000071e+01,5.544679999999999748e-02,3.213950000000000140e-03,3.927307309999999952e-05
1.284999999999999964e+01,5.507618000000000236e-02,3.170829999999999916e-03,4.017101960000000040e-05
1.290000000000000036e+01,5.470980000000000287e-02,3.128689999999999943e-03,4.091873829999999714e-05
1.294999999999999929e+01,5.434249000000000024e-02,3.087139999999999936e-03,4.134062449999999889e-05
1.300000000000000000e+01,5.396966999999999737e-02,3.046089999999999996e-03,4.114291230000000310e-05
1.305000000000000071e+01,5.359023999999999732e-02,3.005680000000000157e-03,4.026225490000000104e-05
1.309999999999999964e+01,5.320463000000000275e-02,2.966149999999999863e-03,3.888417899999999870e-05
1.315000000000000036e+01,5.281659999999999827e-02,2.927840000000000130e-03,3.739245369999999750e-05
1.319999999999999929e+01,5.242933999999999789e-02,2.890859999999999871e-03,3.615896639999999728e-05
1.325000000000000000e+01,5.204566000000000053e-02,2.855390000000000185e-03,3.529484519999999924e-05
1.330000000000000071e+01,5.166869999999999796e-02,2.821779999999999861e-03,3.469969810000000200e-05
1.334999999999999964e+01,5.130057999999999840e-02,2.790079999999999904e-03,3.417159639999999872e-05
1.340000000000000036e+01,5.094391000000000197e-02,2.760560000000000010e-03,3.360604920000000037e-05
1.344999999999999929e+01,5.060172999999999754e-02,2.733580000000000211e-03,3.298626390000000290e-05
1.350000000000000000e+01,5.027418000000000164e-02,2.708139999999999940e-03,3.249823010000000033e-05
1.355000000000000071e+01,4.996438999999999742e-02,2.684220000000000182e-03,3.226256970000000154e-05
1.359999999999999964e+01,4.967125000000000012e-02,2.661680000000000035e-03,3.230175020000000278e-05
1.365000000000000036e+01,4.939419999999999922e-02,2.640480000000000171e-03,3.261956469999999794e-05
1.369999999999999929e+01,4.913068999999999770e-02,2.620100000000000207e-03,3.322741760000000257e-05
1.375000000000000000e+01,4.887829999999999953e-02,2.600499999999999947e-03,3.395595869999999781e-05
1.380000000000000071e+01,4.863371999999999834e-02,2.581570000000000045e-03,3.467739530000000223e-05
1.384999999999999964e+01,4.839389000000000191e-02,2.563179999999999972e-03,3.531196800000000255e-05
1.390000000000000036e+01,4.815458000000000238e-02,2.544740000000000196e-03,3.583427660000000078e-05
1.394999999999999929e+01,4.791229000000000321e-02,2.526249999999999850e-03,3.614600740000000145e-05
1.400000000000000000e+01,4.766520999999999952e-02,2.507829999999999955e-03,3.620944270000000213e-05
1.405000000000000071e+01,4.741186000000000011e-02,2.489550000000000096e-03,3.598586509999999967e-05
1.409999999999999964e+01,4.715123000000000231e-02,2.471520000000000054e-03,3.547103979999999924e-05
1.415000000000000036e+01,4.688396999999999704e-02,2.453729999999999887e-03,3.486480039999999839e-05
1.419999999999999929e+01,4.661252999999999924e-02,2.436489999999999923e-03,3.447923069999999675e-05
1.425000000000000000e+01,4.633749000000000201e-02,2.419720000000000204e-03,3.443623080000000235e-05
1.430000000000000071e+01,4.605908000000000224e-02,2.403469999999999999e-03,3.463098690000000047e-05
1.434999999999999964e+01,4.577761999999999804e-02,2.387929999999999914e-03,3.484461400000000004e-05
1.440000000000000036e+01,4.549223000000000156e-02,2.372910000000000210e-03,3.480366780000000281e-05
1.444999999999999929e+01,4.520260000000000250e-02,2.358059999999999930e-03,3.446472590000000175e-05
1.450000000000000000e+01,4.491190999999999933e-02,2.343570000000000115e-03,3.397847820000000311e-05
1.455000000000000071e+01,4.462308000000000247e-02,2.329420000000000015e-03,3.344300130000000241e-05
1.459999999999999964e+01,4.433813999999999811e-02,2.315499999999999850e-03,3.298761120000000242e-05
1.465000000000000036e+01,4.405892000000000142e-02,2.301790000000000173e-03,3.264845509999999938e-05
1.469999999999999929e+01,4.378714000000000217e-02,2.288469999999999914e-03,3.240447449999999806e-05
1.475000000000000000e+01,4.352373999999999826e-02,2.275660000000000096e-03,3.211654669999999693e-05
1.480000000000000071e+01,4.326906999999999975e-02,2.263359999999999851e-03,3.161388360000000217e-05
1.484999999999999964e+01,4.302327999999999708e-02,2.251470000000000207e-03,3.082159270000000255e-05
1.490000000000000036e+01,4.278759000000000035e-02,2.239969999999999982e-03,2.975361599999999963e-05
1.494999999999999929e+01,4.256308999999999787e-02,2.228690000000000185e-03,2.863341170000000067e-05
1.500000000000000000e+01,4.235110999999999737e-02,2.217699999999999966e-03,2.770297030000000167e-05
1.505000000000000071e+01,4.215126000000000289e-02,2.206899999999999921e-03,2.715757949999999957e-05
1.509999999999999964e+01,4.196198000000000289e-02,2.196210000000000089e-03,2.710183819999999910e-05
1.515000000000000036e+01,4.177973000000000103e-02,2.185620000000000097e-03,2.739728379999999908e-05
1.519999999999999929e+01,4.160051000000000027e-02,2.174950000000000147e-03,2.780027819999999846e-05
1.525000000000000000e+01,4.142023999999999706e-02,2.164119999999999846e-03,2.812685329999999959e-05
1.530000000000000071e+01,4.123617999999999728e-02,2.153309999999999860e-03,2.826415909999999897e-05
1.534999999999999964e+01,4.104630000000000084e-02,2.142600000000000147e-03,2.825936400000000071e-05
1.540000000000000036e+01,4.084956000000000004e-02,2.132010000000000155e-03,2.813916540000000057e-05
1.544999999999999929e+01,4.064609999999999751e-02,2.121710000000000176e-03,2.789226649999999893e-05
1.550000000000000000e+01,4.043611999999999901e-02,2.111689999999999835e-03,2.756502139999999836e-05
1.555000000000000071e+01,4.022014000000000145e-02,2.102000000000000136e-03,2.722067150000000049e-05
1.559999999999999964e+01,3.999939000000000272e-02,2.092529999999999998e-03,2.698727030000000105e-05
1.565000000000000036e+01,3.977532999999999763e-02,2.083400000000000009e-03,2.695064749999999902e-05
1.569999999999999929e+01,3.954850000000000032e-02,2.074639999999999991e-03,2.713571510000000107e-05
1.575000000000000000e+01,3.931874999999999953e-02,2.066169999999999986e-03,2.746874679999999878e-05
1.580000000000000071e+01,3.908491000000000049e-02,2.057820000000000135e-03,2.778775140000000089e-05
1.584999999999999964e+01,3.884606000000000170e-02,2.049459999999999910e-03,2.793631909999999907e-05
1.590000000000000036e+01,3.860165000000000124e-02,2.040890000000000065e-03,2.777130610000000093e-05
1.594999999999999929e+01,3.835186000000000150e-02,2.031890000000000172e-03,2.723255359999999850e-05
1.600000000000000000e+01,3.809880000000000211e-02,2.022480000000000111e-03,2.642861199999999917e-05
1.605000000000000071e+01,3.784562999999999816e-02,2.012729999999999901e-03,2.550519449999999930e-05
1.610000000000000142e+01,3.759603000000000250e-02,2.002709999999999994e-03,2.456829769999999960e-05
1.614999999999999858e+01,3.735407000000000310e-02,1.992589999999999813e-03,2.371439969999999966e-05
1.619999999999999929e+01,3.712151000000000339e-02,1.982170000000000112e-03,2.304260069999999983e-05
1.625000000000000000e+01,3.690104000000000301e-02,1.971689999999999901e-03,2.265657719999999951e-05
1.630000000000000071e+01,3.669328000000000173e-02,1.961259999999999826e-03,2.264225999999999893e-05
1.635000000000000142e+01,3.649855999999999934e-02,1.951279999999999898e-03,2.298787240000000042e-05
1.639999999999999858e+01,3.631477999999999789e-02,1.941910000000000034e-03,2.356998760000000040e-05
1.644999999999999929e+01,3.613862999999999798e-02,1.933100000000000096e-03,2.421629869999999965e-05
1.650000000000000000e+01,3.596610000000000085e-02,1.924750000000000029e-03,2.480227690000000017e-05
1.655000000000000071e+01,3.579464000000000257e-02,1.917000000000000084e-03,2.523502530000000136e-05
1.660000000000000142e+01,3.562215999999999994e-02,1.910000000000000022e-03,2.543658279999999998e-05
1.664999999999999858e+01,3.544677000000000244e-02,1.903579999999999986e-03,2.544962769999999951e-05
1.669999999999999929e+01,3.526768000000000264e-02,1.897639999999999917e-03,2.534243990000000098e-05
1.675000000000000000e+01,3.508464000000000027e-02,1.892129999999999897e-03,2.515009350000000054e-05
1.680000000000000071e+01,3.489750999999999964e-02,1.886859999999999970e-03,2.488656790000000075e-05
1.685000000000000142e+01,3.470641000000000004e-02,1.881639999999999962e-03,2.458709249999999993e-05
1.689999999999999858e+01,3.451198999999999933e-02,1.876379999999999975e-03,2.427674900000000157e-05
1.694999999999999929e+01,3.431482999999999756e-02,1.870899999999999994e-03,2.398182229999999967e-05
1.700000000000000000e+01,3.411581000000000335e-02,1.865219999999999899e-03,2.372822499999999930e-05
1.705000000000000071e+01,3.391552999999999929e-02,1.859409999999999926e-03,2.351534720000000010e-05
1.710000000000000142e+01,3.371434999999999710e-02,1.853550000000000033e-03,2.331303949999999995e-05
1.714999999999999858e+01,3.351264000000000326e-02,1.847660000000000101e-03,2.300836599999999844e-05
1.719999999999999929e+01,3.331072000000000199e-02,1.841619999999999976e-03,2.247706769999999963e-05
1.725000000000000000e+01,3.311068999999999818e-02,1.835590000000000008e-03,2.163629549999999919e-05
1.730000000000000071e+01,3.291543000000000246e-02,1.829499999999999963e-03,2.052835020000000129e-05
1.735000000000000142e+01,3.272898999999999947e-02,1.823420000000000075e-03,1.938804199999999959e-05
1.739999999999999858e+01,3.255527999999999894e-02,1.817260000000000012e-03,1.852265910000000084e-05
1.744999999999999929e+01,3.239770000000000150e-02,1.811069999999999911e-03,1.816874650000000160e-05
1.750000000000000000e+01,3.225677999999999879e-02,1.804830000000000106e-03,1.841240429999999918e-05
1.755000000000000071e+01,3.213147000000000225e-02,1.798640000000000004e-03,1.915913840000000131e-05
1.760000000000000142e+01,3.201836999999999739e-02,1.792519999999999921e-03,2.021428679999999844e-05
1.764999999999999858e+01,3.191216999999999665e-02,1.786480000000000012e-03,2.137962470000000134e-05
1.769999999999999929e+01,3.180767000000000316e-02,1.780480000000000083e-03,2.253968909999999853e-05
1.775000000000000000e+01,3.169977999999999685e-02,1.774570000000000054e-03,2.362121910000000035e-05
1.780000000000000071e+01,3.158435999999999882e-02,1.768819999999999941e-03,2.452941610000000138e-05
1.785000000000000142e+01,3.145690999999999765e-02,1.763070000000000045e-03,2.513689130000000004e-05
1.789999999999999858e+01,3.131463999999999775e-02,1.757359999999999912e-03,2.527663679999999919e-05
1.794999999999999929e+01,3.115588999999999859e-02,1.751600000000000075e-03,2.479641940000000037e-05
1.800000000000000000e+01,3.098149999999999862e-02,1.745580000000000048e-03,2.370523670000000105e-05
1.805000000000000071e+01,3.079468000000000136e-02,1.739169999999999952e-03,2.224843910000000026e-05
1.810000000000000142e+01,3.060070000000000151e-02,1.732449999999999962e-03,2.079040409999999923e-05
1.814999999999999858e+01,3.040462000000000026e-02,1.725399999999999981e-03,1.970903999999999994e-05
1.819999999999999929e+01,3.021054000000000100e-02,1.718099999999999966e-03,1.921760910000000001e-05
1.825000000000000000e+01,3.002031999999999964e-02,1.710499999999999998e-03,1.929968639999999900e-05
1.830000000000000071e+01,2.983438999999999883e-02,1.702750000000000053e-03,1.976799079999999996e-05
1.835000000000000142e+01,2.965152000000000065e-02,1.694909999999999993e-03,2.035886690000000064e-05
1.839999999999999858e+01,2.946997999999999979e-02,1.686940000000000054e-03,2.089811909999999927e-05
1.844999999999999929e+01,2.928853000000000012e-02,1.678870000000000058e-03,2.127169040000000073e-05
1.850000000000000000e+01,2.910700000000000093e-02,1.670800000000000063e-03,2.144753610000000099e-05
1.855000000000000071e+01,2.892561999999999911e-02,1.662760000000000106e-03,2.144803390000000004e-05
1.860000000000000142e+01,2.874449999999999922e-02,1.654630000000000033e-03,2.128244609999999882e-05
1.864999999999999858e+01,2.856438999999999853e-02,1.646260000000000084e-03,2.092522599999999859e-05
1.869999999999999929e+01,2.838600999999999971e-02,1.637510000000000007e-03,2.035605599999999943e-05
1.875000000000000000e+01,2.821113000000000093e-02,1.628440000000000096e-03,1.957548189999999832e-05
1.880000000000000071e+01,2.804219000000000156e-02,1.619070000000000014e-03,1.868154529999999851e-05
1.885000000000000142e+01,2.788144000000000039e-02,1.609469999999999998e-03,1.784265950000000033e-05
1.889999999999999858e+01,2.773108999999999991e-02,1.599640000000000046e-03,1.729478660000000051e-05
1.894999999999999929e+01,2.759218999999999908e-02,1.589619999999999922e-03,1.717305579999999971e-05
1.900000000000000000e+01,2.746341999999999881e-02,1.579330000000000100e-03,1.747364250000000115e-05
1.905000000000000071e+01,2.734326000000000118e-02,1.569000000000000082e-03,1.808862030000000113e-05
1.910000000000000142e+01,2.722816999999999946e-02,1.558579999999999948e-03,1.880201230000000157e-05
1.914999999999999858e+01,2.711471000000000020e-02,1.548139999999999933e-03,1.943761249999999922e-05
1.919999999999999929e+01,2.699978999999999921e-02,1.537769999999999936e-03,1.992901180000000141e-05
1.925000000000000000e+01,2.688085000000000127e-02,1.527499999999999995e-03,2.027483050000000121e-05
1.930000000000000071e+01,2.675645999999999927e-02,1.517490000000000028e-03,2.050056999999999945e-05
1.935000000000000142e+01,2.662497999999999948e-02,1.507709999999999996e-03,2.057424309999999953e-05
1.939999999999999858e+01,2.648570000000000091e-02,1.498140000000000019e-03,2.045905180000000083e-05
1.944999999999999929e+01,2.633904999999999927e-02,1.488849999999999896e-03,2.012654029999999872e-05
1.950000000000000000e+01,2.618612999999999844e-02,1.479770000000000044e-03,1.956898219999999913e-05
1.955000000000000071e+01,2.602884000000000100e-02,1.470940000000000008e-03,1.885410849999999953e-05
1.960000000000000142e+01,2.587011999999999992e-02,1.462360000000000005e-03,1.816528920000000017e-05
1.964999999999999858e+01,2.571270999999999973e-02,1.454049999999999917e-03,1.774218409999999880e-05
1.969999999999999929e+01,2.555804000000000062e-02,1.445950000000000100e-03,1.770432179999999951e-05
1.975000000000000000e+01,2.540606999999999935e-02,1.438049999999999962e-03,1.796893649999999987e-05
1.980000000000000071e+01,2.525615999999999972e-02,1.430449999999999994e-03,1.824626829999999905e-05
1.985000000000000142e+01,2.510702999999999893e-02,1.423070000000000021e-03,1.822911249999999885e-05
1.989999999999999858e+01,2.495852999999999960e-02,1.415840000000000024e-03,1.782204280000000089e-05
1.994999999999999929e+01,2.481256999999999907e-02,1.408769999999999944e-03,1.716890750000000143e-05
2.000000000000000000e+01,2.467193000000000164e-02,1.401820000000000019e-03,1.655019939999999990e-05


==> figs/data/OpenSBLI_TENO6_N128.csv <==
t,ke,soldis,dildis
5.000000000000000278e-02,1.249894200000000039e-01,4.689499999999999875e-04,5.905850139999999622e-07
1.000000000000000056e-01,1.250037900000000035e-01,4.696999999999999786e-04,2.284603670000000087e-06
1.499999999999999944e-01,1.250410000000000132e-01,4.710299999999999947e-04,4.853919819999999708e-06
2.000000000000000111e-01,1.250978000000000090e-01,4.729499999999999763e-04,7.965542260000000631e-06
2.500000000000000000e-01,1.251703600000000083e-01,4.754700000000000267e-04,1.123691349999999936e-05
2.999999999999999889e-01,1.252547499999999980e-01,4.785999999999999781e-04,1.430437559999999937e-05
3.499999999999999778e-01,1.253475699999999915e-01,4.823000000000000139e-04,1.689279290000000121e-05
4.000000000000000222e-01,1.254463200000000001e-01,4.865299999999999920e-04,1.886834500000000002e-05
4.500000000000000111e-01,1.255497299999999983e-01,4.912300000000000520e-04,2.025760089999999842e-05
5.000000000000000000e-01,1.256577100000000058e-01,4.962999999999999747e-04,2.122745610000000089e-05
5.500000000000000444e-01,1.257710300000000059e-01,5.016400000000000286e-04,2.203564229999999927e-05
5.999999999999999778e-01,1.258907200000000115e-01,5.071599999999999893e-04,2.296932260000000028e-05
6.500000000000000222e-01,1.260172599999999921e-01,5.127999999999999963e-04,2.428609250000000061e-05
6.999999999999999556e-01,1.261498100000000011e-01,5.184999999999999722e-04,2.616456919999999857e-05
7.500000000000000000e-01,1.262856099999999926e-01,5.242499999999999764e-04,2.866803749999999987e-05
8.000000000000000444e-01,1.264198199999999883e-01,5.300500000000000090e-04,3.172703149999999913e-05
8.499999999999999778e-01,1.265459899999999971e-01,5.359300000000000001e-04,3.515041350000000172e-05
9.000000000000000222e-01,1.266571099999999894e-01,5.419100000000000479e-04,3.867314639999999969e-05
9.499999999999999556e-01,1.267470400000000053e-01,5.480399999999999638e-04,4.203641440000000098e-05
1.000000000000000000e+00,1.268119199999999946e-01,5.543600000000000524e-04,4.507454319999999764e-05
1.050000000000000044e+00,1.268510200000000088e-01,5.609000000000000270e-04,4.776843210000000073e-05
1.100000000000000089e+00,1.268666999999999989e-01,5.676900000000000349e-04,5.023627820000000184e-05
1.149999999999999911e+00,1.268635999999999930e-01,5.747400000000000165e-04,5.266722149999999829e-05
1.199999999999999956e+00,1.268474500000000005e-01,5.820400000000000313e-04,5.523846450000000270e-05
1.250000000000000000e+00,1.268241599999999913e-01,5.895800000000000303e-04,5.806731229999999983e-05
1.300000000000000044e+00,1.267993199999999931e-01,5.973400000000000237e-04,6.122626879999999890e-05
1.350000000000000089e+00,1.267782299999999918e-01,6.052699999999999834e-04,6.480202729999999588e-05
1.399999999999999911e+00,1.267659700000000056e-01,6.133199999999999893e-04,6.894374570000000638e-05
1.449999999999999956e+00,1.267672300000000085e-01,6.214499999999999538e-04,7.387377669999999963e-05
1.500000000000000000e+00,1.267858299999999883e-01,6.296099999999999570e-04,7.985523320000000090e-05
1.550000000000000044e+00,1.268240200000000095e-01,6.377699999999999602e-04,8.712761429999999548e-05
1.600000000000000089e+00,1.268818499999999905e-01,6.459099999999999737e-04,9.591227059999999402e-05
1.649999999999999911e+00,1.269565699999999908e-01,6.540400000000000467e-04,1.061199999999999936e-04
1.699999999999999956e+00,1.270422400000000007e-01,6.621799999999999518e-04,1.170100000000000063e-04
1.750000000000000000e+00,1.271318700000000079e-01,6.703699999999999937e-04,1.280200000000000110e-04
1.800000000000000044e+00,1.272204899999999916e-01,6.786799999999999734e-04,1.390999999999999930e-04
1.850000000000000089e+00,1.272997399999999946e-01,6.871800000000000174e-04,1.491200000000000088e-04
1.899999999999999911e+00,1.273622699999999996e-01,6.959099999999999965e-04,1.572699999999999901e-04
1.949999999999999956e+00,1.274048700000000034e-01,7.048999999999999494e-04,1.643100000000000040e-04
2.000000000000000000e+00,1.274292700000000111e-01,7.143100000000000100e-04,1.710899999999999899e-04
2.049999999999999822e+00,1.274342199999999869e-01,7.241500000000000107e-04,1.769899999999999978e-04
2.100000000000000089e+00,1.274204999999999921e-01,7.344400000000000494e-04,1.817800000000000112e-04
2.149999999999999911e+00,1.273866899999999969e-01,7.452599999999999763e-04,1.847499999999999913e-04
2.200000000000000178e+00,1.273318999999999979e-01,7.566199999999999488e-04,1.858999999999999921e-04
2.250000000000000000e+00,1.272665500000000061e-01,7.686499999999999539e-04,1.882800000000000066e-04
2.299999999999999822e+00,1.271928900000000029e-01,7.813899999999999709e-04,1.902200000000000050e-04
2.350000000000000089e+00,1.271129300000000129e-01,7.948599999999999893e-04,1.920699999999999957e-04
2.399999999999999911e+00,1.270237700000000081e-01,8.090999999999999885e-04,1.927200000000000115e-04
2.450000000000000178e+00,1.269227300000000114e-01,8.240699999999999891e-04,1.911100000000000049e-04
2.500000000000000000e+00,1.268140500000000115e-01,8.396200000000000148e-04,1.886900000000000111e-04
2.549999999999999822e+00,1.267105400000000104e-01,8.559800000000000004e-04,1.880100000000000109e-04
2.600000000000000089e+00,1.266123500000000124e-01,8.729799999999999800e-04,1.871400000000000006e-04
2.649999999999999911e+00,1.265213599999999994e-01,8.905900000000000231e-04,1.860099999999999894e-04
2.700000000000000178e+00,1.264371499999999982e-01,9.087000000000000242e-04,1.835600000000000111e-04
2.750000000000000000e+00,1.263604500000000130e-01,9.270300000000000198e-04,1.795400000000000056e-04
2.799999999999999822e+00,1.263031099999999962e-01,9.457699999999999657e-04,1.773599999999999960e-04
2.850000000000000089e+00,1.262693799999999866e-01,9.649599999999999497e-04,1.759099999999999878e-04
2.899999999999999911e+00,1.262575300000000067e-01,9.844100000000000159e-04,1.753900000000000131e-04
2.950000000000000178e+00,1.262595499999999982e-01,1.004040000000000097e-03,1.724999999999999917e-04
3.000000000000000000e+00,1.262777700000000114e-01,1.023779999999999959e-03,1.700299999999999967e-04
3.049999999999999822e+00,1.263201899999999989e-01,1.044000000000000006e-03,1.689600000000000086e-04
3.100000000000000089e+00,1.263819499999999929e-01,1.064609999999999905e-03,1.689499999999999867e-04
3.149999999999999911e+00,1.264514099999999863e-01,1.085610000000000091e-03,1.662900000000000088e-04
3.200000000000000178e+00,1.265360299999999938e-01,1.107219999999999906e-03,1.648300000000000058e-04
3.250000000000000000e+00,1.266423000000000132e-01,1.129669999999999936e-03,1.662799999999999868e-04
3.299999999999999822e+00,1.267574700000000110e-01,1.153120000000000100e-03,1.667299999999999978e-04
3.350000000000000089e+00,1.268755900000000103e-01,1.177649999999999921e-03,1.664699999999999969e-04
3.399999999999999911e+00,1.270100299999999960e-01,1.203410000000000027e-03,1.692999999999999952e-04
3.450000000000000178e+00,1.271486500000000019e-01,1.230629999999999918e-03,1.731500000000000075e-04
3.500000000000000000e+00,1.272773799999999955e-01,1.259249999999999953e-03,1.752400000000000095e-04
3.549999999999999822e+00,1.274060399999999982e-01,1.289240000000000091e-03,1.793200000000000111e-04
3.600000000000000089e+00,1.275258200000000119e-01,1.320720000000000054e-03,1.838900000000000029e-04
3.649999999999999911e+00,1.276269499999999890e-01,1.353309999999999930e-03,1.870200000000000085e-04
3.700000000000000178e+00,1.277082200000000112e-01,1.386529999999999967e-03,1.898600000000000016e-04
3.750000000000000000e+00,1.277687999999999879e-01,1.420370000000000009e-03,1.927999999999999972e-04
3.799999999999999822e+00,1.278029400000000038e-01,1.454339999999999930e-03,1.943400000000000130e-04
3.850000000000000089e+00,1.278053899999999909e-01,1.487849999999999980e-03,1.938800000000000072e-04
3.899999999999999911e+00,1.277776399999999979e-01,1.520880000000000062e-03,1.929900000000000072e-04
3.950000000000000178e+00,1.277189999999999992e-01,1.553590000000000092e-03,1.908500000000000040e-04
4.000000000000000000e+00,1.276324100000000017e-01,1.586200000000000066e-03,1.882200000000000106e-04
4.049999999999999822e+00,1.275225600000000070e-01,1.618810000000000041e-03,1.859099999999999869e-04
4.099999999999999645e+00,1.273948699999999934e-01,1.651549999999999893e-03,1.841699999999999934e-04
4.150000000000000355e+00,1.272552600000000089e-01,1.684600000000000073e-03,1.831600000000000014e-04
4.200000000000000178e+00,1.271079099999999906e-01,1.718050000000000046e-03,1.828400000000000045e-04
4.250000000000000000e+00,1.269575000000000009e-01,1.752099999999999925e-03,1.835700000000000060e-04
4.299999999999999822e+00,1.268067700000000131e-01,1.786990000000000019e-03,1.854500000000000083e-04
4.349999999999999645e+00,1.266565099999999999e-01,1.822800000000000071e-03,1.885599999999999971e-04
4.400000000000000355e+00,1.265064200000000083e-01,1.859500000000000042e-03,1.931500000000000057e-04
4.450000000000000178e+00,1.263536600000000065e-01,1.897049999999999952e-03,1.989399999999999892e-04
4.500000000000000000e+00,1.261943199999999987e-01,1.935190000000000044e-03,2.056700000000000010e-04
4.549999999999999822e+00,1.260250199999999876e-01,1.973819999999999828e-03,2.134199999999999997e-04
4.599999999999999645e+00,1.258410199999999979e-01,2.012760000000000157e-03,2.214600000000000108e-04
4.650000000000000355e+00,1.256391500000000050e-01,2.052120000000000159e-03,2.289899999999999878e-04
4.700000000000000178e+00,1.254180500000000031e-01,2.091860000000000074e-03,2.362099999999999899e-04
4.750000000000000000e+00,1.251782100000000120e-01,2.132220000000000209e-03,2.428300000000000044e-04
4.799999999999999822e+00,1.249201900000000004e-01,2.173190000000000191e-03,2.487599999999999967e-04
4.849999999999999645e+00,1.246455999999999953e-01,2.214980000000000074e-03,2.542099999999999937e-04
4.900000000000000355e+00,1.243573099999999987e-01,2.257850000000000048e-03,2.588399999999999816e-04
4.950000000000000178e+00,1.240576899999999982e-01,2.301779999999999798e-03,2.628299999999999755e-04
5.000000000000000000e+00,1.237488100000000008e-01,2.346640000000000097e-03,2.669099999999999771e-04
5.049999999999999822e+00,1.234317800000000048e-01,2.392150000000000006e-03,2.709799999999999839e-04
5.099999999999999645e+00,1.231074199999999952e-01,2.438819999999999964e-03,2.739700000000000078e-04
5.150000000000000355e+00,1.227776299999999987e-01,2.487099999999999901e-03,2.762800000000000043e-04
5.200000000000000178e+00,1.224438500000000069e-01,2.536950000000000056e-03,2.781500000000000118e-04
5.250000000000000000e+00,1.221060000000000062e-01,2.587930000000000005e-03,2.808500000000000232e-04
5.299999999999999822e+00,1.217634499999999953e-01,2.640079999999999944e-03,2.835399999999999856e-04
5.349999999999999645e+00,1.214142599999999961e-01,2.693000000000000081e-03,2.855800000000000135e-04
5.400000000000000355e+00,1.210586500000000038e-01,2.746649999999999786e-03,2.880499999999999814e-04
5.450000000000000178e+00,1.206971599999999978e-01,2.800509999999999979e-03,2.912599999999999998e-04
5.500000000000000000e+00,1.203303800000000007e-01,2.854810000000000160e-03,2.951499999999999914e-04
5.549999999999999822e+00,1.199602399999999958e-01,2.910460000000000130e-03,2.997399999999999999e-04
5.599999999999999645e+00,1.195887499999999937e-01,2.967730000000000021e-03,3.050300000000000255e-04
5.650000000000000355e+00,1.192176100000000016e-01,3.026150000000000020e-03,3.107900000000000246e-04
5.700000000000000178e+00,1.188502399999999959e-01,3.085000000000000069e-03,3.175699999999999834e-04
5.750000000000000000e+00,1.184893499999999933e-01,3.143539999999999789e-03,3.251700000000000055e-04
5.799999999999999822e+00,1.181365199999999949e-01,3.201439999999999841e-03,3.322700000000000154e-04
5.849999999999999645e+00,1.177941899999999931e-01,3.259070000000000196e-03,3.392700000000000229e-04
5.900000000000000355e+00,1.174626500000000018e-01,3.316690000000000176e-03,3.462000000000000125e-04
5.950000000000000178e+00,1.171417899999999956e-01,3.374700000000000009e-03,3.515500000000000070e-04
6.000000000000000000e+00,1.168322700000000020e-01,3.432839999999999937e-03,3.543700000000000105e-04
6.049999999999999822e+00,1.165368799999999955e-01,3.493019999999999892e-03,3.578000000000000234e-04
6.099999999999999645e+00,1.162572600000000012e-01,3.555689999999999806e-03,3.622499999999999960e-04
6.150000000000000355e+00,1.159944499999999989e-01,3.620850000000000110e-03,3.669599999999999967e-04
6.200000000000000178e+00,1.157495099999999999e-01,3.688879999999999850e-03,3.723900000000000040e-04
6.250000000000000000e+00,1.155213199999999968e-01,3.759440000000000177e-03,3.782600000000000003e-04
6.299999999999999822e+00,1.153066799999999947e-01,3.832379999999999814e-03,3.826899999999999833e-04
6.349999999999999645e+00,1.151014800000000060e-01,3.906490000000000309e-03,3.850500000000000081e-04
6.400000000000000355e+00,1.149004500000000012e-01,3.981079999999999688e-03,3.849300000000000161e-04
6.450000000000000178e+00,1.146989399999999992e-01,4.056380000000000055e-03,3.827300000000000168e-04
6.500000000000000000e+00,1.144919900000000018e-01,4.132209999999999876e-03,3.789800000000000070e-04
6.549999999999999822e+00,1.142753900000000045e-01,4.208599999999999841e-03,3.743400000000000243e-04
6.599999999999999645e+00,1.140447500000000003e-01,4.285340000000000329e-03,3.705299999999999913e-04
6.650000000000000355e+00,1.137963899999999973e-01,4.362579999999999583e-03,3.661199999999999980e-04
6.700000000000000178e+00,1.135280399999999967e-01,4.439069999999999822e-03,3.603899999999999834e-04
6.750000000000000000e+00,1.132383299999999982e-01,4.513429999999999699e-03,3.553200000000000065e-04
6.799999999999999822e+00,1.129248900000000000e-01,4.585370000000000071e-03,3.507000000000000135e-04
6.849999999999999645e+00,1.125848900000000069e-01,4.653000000000000018e-03,3.460399999999999869e-04
6.900000000000000355e+00,1.122194200000000003e-01,4.717709999999999959e-03,3.400499999999999985e-04
6.950000000000000178e+00,1.118317600000000023e-01,4.781849999999999816e-03,3.320400000000000261e-04
7.000000000000000000e+00,1.114253099999999996e-01,4.846249999999999863e-03,3.220499999999999947e-04
7.049999999999999822e+00,1.110069600000000017e-01,4.911989999999999759e-03,3.111500000000000008e-04
7.099999999999999645e+00,1.105842799999999931e-01,4.980700000000000231e-03,2.998000000000000231e-04
7.150000000000000355e+00,1.101634400000000014e-01,5.052300000000000020e-03,2.886100000000000167e-04
7.200000000000000178e+00,1.097488100000000022e-01,5.125430000000000264e-03,2.789900000000000106e-04
7.250000000000000000e+00,1.093416700000000019e-01,5.199139999999999665e-03,2.703900000000000184e-04
7.299999999999999822e+00,1.089422399999999957e-01,5.273139999999999945e-03,2.632399999999999801e-04
7.349999999999999645e+00,1.085480800000000051e-01,5.347410000000000357e-03,2.573300000000000045e-04
7.400000000000000355e+00,1.081565200000000060e-01,5.419840000000000421e-03,2.526000000000000142e-04
7.450000000000000178e+00,1.077666899999999983e-01,5.488530000000000145e-03,2.487699999999999916e-04
7.500000000000000000e+00,1.073763699999999988e-01,5.552070000000000095e-03,2.436299999999999967e-04
7.549999999999999822e+00,1.069886099999999979e-01,5.611719999999999729e-03,2.384200000000000110e-04
7.599999999999999645e+00,1.066110299999999955e-01,5.669869999999999598e-03,2.340400000000000022e-04
7.650000000000000355e+00,1.062486799999999981e-01,5.728030000000000274e-03,2.315700000000000072e-04
7.700000000000000178e+00,1.059012700000000057e-01,5.785140000000000247e-03,2.300500000000000082e-04
7.750000000000000000e+00,1.055660600000000032e-01,5.839559999999999716e-03,2.270999999999999907e-04
7.799999999999999822e+00,1.052428900000000056e-01,5.890590000000000236e-03,2.229800000000000098e-04
7.849999999999999645e+00,1.049317300000000008e-01,5.938879999999999680e-03,2.197800000000000133e-04
7.900000000000000355e+00,1.046298400000000017e-01,5.984520000000000117e-03,2.176400000000000101e-04
7.950000000000000178e+00,1.043326499999999990e-01,6.029950000000000067e-03,2.155199999999999965e-04
8.000000000000000000e+00,1.040343499999999977e-01,6.075230000000000040e-03,2.139099999999999899e-04
8.050000000000000711e+00,1.037260500000000002e-01,6.116729999999999910e-03,2.135799999999999981e-04
8.099999999999999645e+00,1.033965000000000023e-01,6.152280000000000422e-03,2.135299999999999969e-04
8.150000000000000355e+00,1.030362900000000026e-01,6.182879999999999973e-03,2.128099999999999903e-04
8.199999999999999289e+00,1.026425200000000010e-01,6.208850000000000133e-03,2.123000000000000104e-04
8.250000000000000000e+00,1.022125700000000026e-01,6.229700000000000341e-03,2.124299999999999973e-04
8.300000000000000711e+00,1.017471300000000051e-01,6.245910000000000351e-03,2.124600000000000089e-04
8.349999999999999645e+00,1.012506700000000009e-01,6.259550000000000010e-03,2.130099999999999951e-04
8.400000000000000355e+00,1.007276000000000005e-01,6.272340000000000380e-03,2.143799999999999905e-04
8.449999999999999289e+00,1.001851400000000059e-01,6.287479999999999805e-03,2.165799999999999898e-04
8.500000000000000000e+00,9.963001999999999969e-02,6.307570000000000190e-03,2.193300000000000024e-04
8.550000000000000711e+00,9.907019999999999715e-02,6.335020000000000234e-03,2.221400000000000111e-04
8.599999999999999645e+00,9.851126000000000327e-02,6.370279999999999866e-03,2.232799999999999900e-04
8.650000000000000355e+00,9.795861999999999625e-02,6.413649999999999907e-03,2.227800000000000049e-04
8.699999999999999289e+00,9.741629000000000260e-02,6.464450000000000057e-03,2.204100000000000124e-04
8.750000000000000000e+00,9.688668999999999754e-02,6.523450000000000082e-03,2.161599999999999904e-04
8.800000000000000711e+00,9.636753000000000680e-02,6.590549999999999707e-03,2.113600000000000092e-04
8.849999999999999645e+00,9.585554000000000296e-02,6.665830000000000193e-03,2.076000000000000046e-04
8.900000000000000355e+00,9.534507999999999872e-02,6.744329999999999770e-03,2.054699999999999962e-04
8.949999999999999289e+00,9.482901999999999998e-02,6.813519999999999993e-03,2.045500000000000118e-04
9.000000000000000000e+00,9.431005000000000638e-02,6.865249999999999825e-03,2.039300000000000075e-04
9.050000000000000711e+00,9.379398999999999376e-02,6.895069999999999671e-03,2.033500000000000097e-04
9.099999999999999645e+00,9.328567999999999583e-02,6.906749999999999695e-03,2.021100000000000012e-04
9.150000000000000355e+00,9.279115999999999753e-02,6.906879999999999790e-03,2.003300000000000013e-04
9.199999999999999289e+00,9.230628000000000444e-02,6.898849999999999774e-03,1.978600000000000064e-04
9.250000000000000000e+00,9.182754999999999390e-02,6.886620000000000415e-03,1.959399999999999976e-04
9.300000000000000711e+00,9.135052000000000449e-02,6.875840000000000250e-03,1.943299999999999910e-04
9.349999999999999645e+00,9.087455999999999312e-02,6.870740000000000181e-03,1.929699999999999905e-04
9.400000000000000355e+00,9.040731999999999935e-02,6.875230000000000403e-03,1.928499999999999984e-04
9.449999999999999289e+00,8.995006999999999309e-02,6.885719999999999688e-03,1.944299999999999935e-04
9.500000000000000000e+00,8.950086999999999626e-02,6.897620000000000140e-03,1.959499999999999925e-04
9.550000000000000711e+00,8.905319999999999903e-02,6.908049999999999781e-03,1.949300000000000056e-04
9.599999999999999645e+00,8.860033999999999965e-02,6.911810000000000002e-03,1.898799999999999913e-04
9.650000000000000355e+00,8.814168000000000003e-02,6.907850000000000101e-03,1.811200000000000006e-04
9.699999999999999289e+00,8.768288999999999944e-02,6.898239999999999927e-03,1.710100000000000042e-04
9.750000000000000000e+00,8.722602000000000133e-02,6.885490000000000187e-03,1.605699999999999890e-04
9.800000000000000711e+00,8.677068000000000281e-02,6.872099999999999910e-03,1.503599999999999902e-04
9.849999999999999645e+00,8.631150999999999407e-02,6.858089999999999846e-03,1.433899999999999942e-04
9.900000000000000355e+00,8.584517999999999316e-02,6.845310000000000283e-03,1.374199999999999955e-04
9.949999999999999289e+00,8.537269000000000108e-02,6.838040000000000090e-03,1.328900000000000101e-04
1.000000000000000000e+01,8.490683000000000258e-02,6.841640000000000395e-03,1.317500000000000040e-04
1.005000000000000071e+01,8.445494000000000612e-02,6.852190000000000190e-03,1.335900000000000000e-04
1.009999999999999964e+01,8.402099999999999846e-02,6.867879999999999818e-03,1.358200000000000108e-04
1.015000000000000036e+01,8.360178000000000054e-02,6.882560000000000240e-03,1.358900000000000017e-04
1.019999999999999929e+01,8.319716000000000611e-02,6.895619999999999875e-03,1.354399999999999907e-04
1.025000000000000000e+01,8.280241000000000684e-02,6.903199999999999961e-03,1.366200000000000032e-04
1.030000000000000071e+01,8.241661000000000126e-02,6.906810000000000206e-03,1.384199999999999927e-04
1.034999999999999964e+01,8.203920000000000656e-02,6.908189999999999817e-03,1.392800000000000082e-04
1.040000000000000036e+01,8.166431000000000384e-02,6.905810000000000073e-03,1.393199999999999875e-04
1.044999999999999929e+01,8.129324000000000272e-02,6.901410000000000183e-03,1.383400000000000070e-04
1.050000000000000000e+01,8.092410999999999355e-02,6.895609999999999934e-03,1.365299999999999955e-04
1.055000000000000071e+01,8.055481999999999920e-02,6.892409999999999856e-03,1.355399999999999932e-04
1.059999999999999964e+01,8.018342000000000525e-02,6.897330000000000128e-03,1.355399999999999932e-04
1.065000000000000036e+01,7.980028999999999595e-02,6.911379999999999954e-03,1.347099999999999893e-04
1.069999999999999929e+01,7.939960999999999547e-02,6.935819999999999659e-03,1.321899999999999931e-04
1.075000000000000000e+01,7.897819000000000367e-02,6.969809999999999894e-03,1.283000000000000015e-04
1.080000000000000071e+01,7.853672999999999904e-02,7.011800000000000324e-03,1.241699999999999987e-04
1.084999999999999964e+01,7.807989999999999375e-02,7.061470000000000247e-03,1.210000000000000002e-04
1.090000000000000036e+01,7.760736000000000023e-02,7.116260000000000120e-03,1.181200000000000007e-04
1.094999999999999929e+01,7.712024000000000656e-02,7.174380000000000167e-03,1.153700000000000016e-04
1.100000000000000000e+01,7.662244999999999473e-02,7.234270000000000110e-03,1.137500000000000002e-04
1.105000000000000071e+01,7.611621999999999832e-02,7.292879999999999849e-03,1.135999999999999966e-04
1.109999999999999964e+01,7.560327000000000019e-02,7.347420000000000340e-03,1.140600000000000023e-04
1.115000000000000036e+01,7.508492999999999418e-02,7.397199999999999609e-03,1.134999999999999941e-04
1.119999999999999929e+01,7.456189000000000566e-02,7.442319999999999665e-03,1.112999999999999949e-04
1.125000000000000000e+01,7.403875000000000040e-02,7.483840000000000284e-03,1.079600000000000031e-04
1.130000000000000071e+01,7.351992999999999723e-02,7.521759999999999731e-03,1.048400000000000059e-04
1.134999999999999964e+01,7.300526999999999711e-02,7.554889999999999869e-03,1.024699999999999998e-04
1.140000000000000036e+01,7.249448000000000003e-02,7.583499999999999963e-03,1.006699999999999967e-04
1.144999999999999929e+01,7.198997999999999509e-02,7.609269999999999576e-03,9.922650210000000660e-05
1.150000000000000000e+01,7.149440999999999435e-02,7.632589999999999861e-03,9.763914220000000316e-05
1.155000000000000071e+01,7.101093999999999462e-02,7.652909999999999748e-03,9.593440040000000065e-05
1.159999999999999964e+01,7.054293000000000369e-02,7.669750000000000352e-03,9.499351390000000455e-05
1.165000000000000036e+01,7.008925000000000571e-02,7.681249999999999710e-03,9.561894659999999567e-05
1.169999999999999929e+01,6.964612000000000580e-02,7.687740000000000198e-03,9.771510149999999633e-05
1.175000000000000000e+01,6.920605000000000506e-02,7.688379999999999867e-03,1.000699999999999957e-04
1.180000000000000071e+01,6.876156999999999409e-02,7.682050000000000163e-03,1.013299999999999938e-04
1.184999999999999964e+01,6.831065999999999527e-02,7.670800000000000188e-03,1.015799999999999998e-04
1.190000000000000036e+01,6.785431000000000101e-02,7.656149999999999588e-03,1.012199999999999965e-04
1.194999999999999929e+01,6.739406000000000563e-02,7.638840000000000040e-03,1.002100000000000045e-04
1.200000000000000000e+01,6.693174999999999819e-02,7.618589999999999737e-03,9.844381640000000454e-05
1.205000000000000071e+01,6.646913000000000127e-02,7.594659999999999606e-03,9.623758960000000119e-05
1.209999999999999964e+01,6.600744999999999529e-02,7.567840000000000157e-03,9.433782149999999874e-05
1.215000000000000036e+01,6.554556000000000271e-02,7.538730000000000431e-03,9.264966629999999673e-05
1.219999999999999929e+01,6.507944000000000229e-02,7.505910000000000186e-03,9.110648749999999496e-05
1.225000000000000000e+01,6.460452999999999335e-02,7.466689999999999786e-03,8.967514809999999417e-05
1.230000000000000071e+01,6.411809999999999732e-02,7.418890000000000033e-03,8.870240780000000509e-05
1.234999999999999964e+01,6.362107999999999652e-02,7.363100000000000027e-03,8.843046859999999514e-05
1.240000000000000036e+01,6.311569000000000207e-02,7.301049999999999901e-03,8.864933480000000438e-05
1.244999999999999929e+01,6.260422000000000209e-02,7.234070000000000430e-03,8.910883590000000330e-05
1.250000000000000000e+01,6.208988000000000007e-02,7.163860000000000193e-03,8.916595279999999456e-05
1.255000000000000071e+01,6.157793000000000294e-02,7.092349999999999870e-03,8.883353320000000268e-05
1.259999999999999964e+01,6.107284999999999797e-02,7.021640000000000000e-03,8.815677490000000272e-05
1.265000000000000036e+01,6.057578000000000268e-02,6.952490000000000406e-03,8.663923180000000660e-05
1.269999999999999929e+01,6.008608000000000005e-02,6.884320000000000196e-03,8.440413580000000247e-05
1.275000000000000000e+01,5.960271000000000319e-02,6.816049999999999713e-03,8.210819629999999820e-05
1.280000000000000071e+01,5.912454000000000320e-02,6.747419999999999633e-03,8.006650420000000412e-05
1.284999999999999964e+01,5.865027999999999908e-02,6.679189999999999780e-03,7.844459949999999968e-05
1.290000000000000036e+01,5.817814999999999792e-02,6.612559999999999966e-03,7.781215959999999759e-05
1.294999999999999929e+01,5.770534000000000080e-02,6.548919999999999741e-03,7.819071059999999356e-05
1.300000000000000000e+01,5.722688000000000080e-02,6.488360000000000308e-03,7.921875040000000425e-05
1.305000000000000071e+01,5.673838999999999966e-02,6.429940000000000308e-03,8.055966659999999710e-05
1.309999999999999964e+01,5.623736000000000013e-02,6.372209999999999680e-03,8.162333420000000459e-05
1.315000000000000036e+01,5.572459999999999913e-02,6.313850000000000191e-03,8.182923819999999963e-05
1.319999999999999929e+01,5.520513999999999977e-02,6.254149999999999987e-03,8.119479980000000072e-05
1.325000000000000000e+01,5.468643000000000115e-02,6.192630000000000183e-03,8.028330299999999911e-05
1.330000000000000071e+01,5.417601999999999834e-02,6.129510000000000340e-03,7.917961159999999630e-05
1.334999999999999964e+01,5.368150000000000005e-02,6.065229999999999580e-03,7.793758640000000555e-05
1.340000000000000036e+01,5.321150000000000185e-02,6.000819999999999592e-03,7.743995490000000256e-05
1.344999999999999929e+01,5.277097000000000038e-02,5.937269999999999701e-03,7.852121819999999535e-05
1.350000000000000000e+01,5.235830999999999819e-02,5.875230000000000383e-03,8.029939360000000286e-05
1.355000000000000071e+01,5.196748000000000339e-02,5.814930000000000272e-03,8.095034040000000574e-05
1.359999999999999964e+01,5.159462000000000076e-02,5.756380000000000177e-03,7.979996859999999705e-05
1.365000000000000036e+01,5.124014999999999820e-02,5.699609999999999919e-03,7.768522159999999993e-05
1.369999999999999929e+01,5.090578999999999937e-02,5.644230000000000080e-03,7.567311280000000467e-05
1.375000000000000000e+01,5.059206000000000120e-02,5.589939999999999840e-03,7.437547330000000064e-05
1.380000000000000071e+01,5.029691000000000023e-02,5.536039999999999885e-03,7.400042070000000655e-05
1.384999999999999964e+01,5.001578999999999747e-02,5.482029999999999716e-03,7.448262760000000089e-05
1.390000000000000036e+01,4.974246999999999697e-02,5.427679999999999831e-03,7.489200710000000472e-05
1.394999999999999929e+01,4.947283999999999710e-02,5.373450000000000101e-03,7.434846670000000305e-05
1.400000000000000000e+01,4.920766000000000029e-02,5.320039999999999838e-03,7.316517290000000334e-05
1.405000000000000071e+01,4.895048999999999928e-02,5.267939999999999602e-03,7.250135840000000167e-05
1.409999999999999964e+01,4.870370000000000255e-02,5.217420000000000391e-03,7.306780580000000525e-05
1.415000000000000036e+01,4.846547999999999828e-02,5.168650000000000327e-03,7.451320239999999521e-05
1.419999999999999929e+01,4.823104999999999754e-02,5.121589999999999650e-03,7.564389510000000053e-05
1.425000000000000000e+01,4.799578000000000177e-02,5.075399999999999877e-03,7.603492349999999358e-05
1.430000000000000071e+01,4.775766000000000039e-02,5.029630000000000212e-03,7.630664600000000477e-05
1.434999999999999964e+01,4.751418999999999782e-02,4.983689999999999821e-03,7.672727890000000410e-05
1.440000000000000036e+01,4.726204999999999989e-02,4.937279999999999620e-03,7.696166220000000475e-05
1.444999999999999929e+01,4.699848000000000220e-02,4.890580000000000274e-03,7.656843109999999326e-05
1.450000000000000000e+01,4.672318000000000304e-02,4.844249999999999598e-03,7.540618529999999688e-05
1.455000000000000071e+01,4.643826999999999677e-02,4.799059999999999958e-03,7.370365849999999347e-05
1.459999999999999964e+01,4.614752999999999911e-02,4.755500000000000178e-03,7.202370949999999550e-05
1.465000000000000036e+01,4.585423000000000276e-02,4.713539999999999570e-03,7.069038929999999464e-05
1.469999999999999929e+01,4.556046999999999875e-02,4.672990000000000130e-03,6.972780759999999548e-05
1.475000000000000000e+01,4.526728000000000002e-02,4.633550000000000169e-03,6.934798879999999404e-05
1.480000000000000071e+01,4.497410000000000296e-02,4.595049999999999829e-03,6.957414370000000075e-05
1.484999999999999964e+01,4.467912000000000272e-02,4.557359999999999883e-03,6.969363780000000039e-05
1.490000000000000036e+01,4.438137000000000332e-02,4.520370000000000117e-03,6.894518800000000577e-05
1.494999999999999929e+01,4.408336999999999672e-02,4.484069999999999723e-03,6.740582120000000504e-05
1.500000000000000000e+01,4.378968999999999917e-02,4.448429999999999745e-03,6.598091449999999333e-05
1.505000000000000071e+01,4.350330000000000169e-02,4.413270000000000387e-03,6.518267219999999507e-05
1.509999999999999964e+01,4.322412999999999950e-02,4.378650000000000424e-03,6.491810569999999930e-05
1.515000000000000036e+01,4.294929000000000108e-02,4.344920000000000379e-03,6.491758799999999710e-05
1.519999999999999929e+01,4.267405999999999977e-02,4.312350000000000384e-03,6.459264950000000096e-05
1.525000000000000000e+01,4.239455999999999780e-02,4.280889999999999869e-03,6.348672540000000473e-05
1.530000000000000071e+01,4.211004000000000136e-02,4.250280000000000377e-03,6.173030119999999336e-05
1.534999999999999964e+01,4.182280000000000025e-02,4.220110000000000007e-03,5.968500860000000016e-05
1.540000000000000036e+01,4.153712999999999850e-02,4.190079999999999673e-03,5.748338400000000217e-05
1.544999999999999929e+01,4.125849000000000183e-02,4.159989999999999695e-03,5.523939750000000156e-05
1.550000000000000000e+01,4.099248999999999948e-02,4.129709999999999978e-03,5.365860939999999923e-05
1.555000000000000071e+01,4.074185000000000306e-02,4.099280000000000285e-03,5.323517880000000084e-05
1.559999999999999964e+01,4.050477999999999718e-02,4.068959999999999938e-03,5.345458100000000286e-05
1.565000000000000036e+01,4.027642000000000028e-02,4.038919999999999663e-03,5.365392669999999705e-05
1.569999999999999929e+01,4.005103000000000135e-02,4.008969999999999721e-03,5.366806399999999683e-05
1.575000000000000000e+01,3.982341999999999826e-02,3.979019999999999779e-03,5.333179609999999716e-05
1.580000000000000071e+01,3.959022999999999709e-02,3.949239999999999695e-03,5.237701980000000166e-05
1.584999999999999964e+01,3.935055999999999971e-02,3.919760000000000431e-03,5.112273819999999810e-05
1.590000000000000036e+01,3.910479000000000038e-02,3.890590000000000194e-03,5.019966919999999821e-05
1.594999999999999929e+01,3.885264000000000079e-02,3.862029999999999803e-03,4.955172609999999796e-05
1.600000000000000000e+01,3.859278000000000014e-02,3.833979999999999853e-03,4.840828119999999990e-05
1.605000000000000071e+01,3.832648000000000305e-02,3.806309999999999815e-03,4.615769749999999667e-05
1.610000000000000142e+01,3.805998000000000020e-02,3.778740000000000050e-03,4.356320270000000336e-05
1.614999999999999858e+01,3.780131999999999937e-02,3.750850000000000017e-03,4.225989830000000108e-05
1.619999999999999929e+01,3.755436000000000191e-02,3.722350000000000138e-03,4.237056500000000147e-05
1.625000000000000000e+01,3.731811000000000156e-02,3.693179999999999900e-03,4.305154599999999853e-05
1.630000000000000071e+01,3.708982999999999725e-02,3.663549999999999793e-03,4.399885809999999988e-05
1.635000000000000142e+01,3.686596999999999791e-02,3.633729999999999946e-03,4.491594119999999668e-05
1.639999999999999858e+01,3.664309000000000316e-02,3.604050000000000135e-03,4.540223340000000047e-05
1.644999999999999929e+01,3.641902000000000333e-02,3.574900000000000213e-03,4.569499589999999952e-05
1.650000000000000000e+01,3.619143999999999833e-02,3.546380000000000018e-03,4.627120760000000055e-05
1.655000000000000071e+01,3.595647999999999900e-02,3.518470000000000104e-03,4.699651600000000017e-05
1.660000000000000142e+01,3.570972000000000035e-02,3.491109999999999960e-03,4.716623170000000190e-05
1.664999999999999858e+01,3.544880000000000253e-02,3.464169999999999923e-03,4.618947720000000251e-05
1.669999999999999929e+01,3.517585000000000156e-02,3.437529999999999839e-03,4.410395460000000038e-05
1.675000000000000000e+01,3.489736000000000227e-02,3.411019999999999851e-03,4.172625250000000068e-05
1.680000000000000071e+01,3.462145999999999973e-02,3.384639999999999958e-03,4.000494850000000318e-05
1.685000000000000142e+01,3.435420000000000140e-02,3.358449999999999804e-03,3.927346739999999878e-05
1.689999999999999858e+01,3.409791999999999684e-02,3.332449999999999822e-03,3.925503440000000221e-05
1.694999999999999929e+01,3.385202999999999823e-02,3.306550000000000114e-03,3.961531110000000172e-05
1.700000000000000000e+01,3.361433999999999950e-02,3.280729999999999931e-03,4.018688149999999912e-05
1.705000000000000071e+01,3.338170000000000026e-02,3.255019999999999962e-03,4.083824059999999710e-05
1.710000000000000142e+01,3.315056000000000253e-02,3.229570000000000184e-03,4.109439750000000062e-05
1.714999999999999858e+01,3.291896999999999879e-02,3.204579999999999842e-03,3.989002990000000310e-05
1.719999999999999929e+01,3.269053000000000236e-02,3.180119999999999822e-03,3.678548159999999974e-05
1.725000000000000000e+01,3.247610000000000080e-02,3.156099999999999791e-03,3.344017489999999876e-05
1.730000000000000071e+01,3.228749999999999676e-02,3.132439999999999791e-03,3.192257919999999733e-05
1.735000000000000142e+01,3.212911000000000239e-02,3.109039999999999981e-03,3.233503989999999905e-05
1.739999999999999858e+01,3.199729999999999935e-02,3.085899999999999928e-03,3.377086989999999848e-05
1.744999999999999929e+01,3.188417000000000334e-02,3.062969999999999929e-03,3.548228219999999803e-05
1.750000000000000000e+01,3.178088999999999914e-02,3.040160000000000085e-03,3.698093199999999777e-05
1.755000000000000071e+01,3.167989999999999695e-02,3.017360000000000181e-03,3.809722119999999905e-05
1.760000000000000142e+01,3.157557999999999893e-02,2.994479999999999885e-03,3.887928389999999683e-05
1.764999999999999858e+01,3.146401000000000059e-02,2.971520000000000064e-03,3.943841520000000267e-05
1.769999999999999929e+01,3.134258000000000183e-02,2.948609999999999946e-03,3.978659820000000062e-05
1.775000000000000000e+01,3.120987000000000067e-02,2.926000000000000215e-03,3.985903829999999778e-05
1.780000000000000071e+01,3.106599999999999986e-02,2.903929999999999879e-03,3.977126140000000298e-05
1.785000000000000142e+01,3.091195999999999874e-02,2.882640000000000115e-03,3.971580719999999914e-05
1.789999999999999858e+01,3.074868999999999866e-02,2.862159999999999878e-03,3.947055630000000234e-05
1.794999999999999929e+01,3.057783000000000029e-02,2.842509999999999915e-03,3.870407769999999930e-05
1.800000000000000000e+01,3.040255000000000041e-02,2.823580000000000013e-03,3.768048830000000150e-05
1.805000000000000071e+01,3.022649999999999990e-02,2.805209999999999822e-03,3.693211030000000052e-05
1.810000000000000142e+01,3.005214999999999970e-02,2.787330000000000189e-03,3.666404149999999678e-05
1.814999999999999858e+01,2.988015999999999936e-02,2.769999999999999893e-03,3.676595489999999862e-05
1.819999999999999929e+01,2.970961000000000088e-02,2.753199999999999918e-03,3.704132449999999755e-05
1.825000000000000000e+01,2.953893999999999964e-02,2.736849999999999873e-03,3.720286269999999981e-05
1.830000000000000071e+01,2.936721000000000123e-02,2.720869999999999799e-03,3.690652010000000280e-05
1.835000000000000142e+01,2.919524000000000077e-02,2.705229999999999874e-03,3.619110669999999743e-05
1.839999999999999858e+01,2.902539000000000161e-02,2.689850000000000140e-03,3.575901240000000026e-05
1.844999999999999929e+01,2.885911999999999852e-02,2.674639999999999830e-03,3.617475340000000255e-05
1.850000000000000000e+01,2.869464000000000042e-02,2.659429999999999954e-03,3.704988799999999963e-05
1.855000000000000071e+01,2.852827999999999961e-02,2.644060000000000160e-03,3.759431450000000325e-05
1.860000000000000142e+01,2.835746999999999921e-02,2.628459999999999998e-03,3.742950060000000101e-05
1.864999999999999858e+01,2.818224000000000076e-02,2.612650000000000215e-03,3.666195570000000049e-05
1.869999999999999929e+01,2.800458999999999934e-02,2.596569999999999868e-03,3.569536739999999996e-05
1.875000000000000000e+01,2.782710000000000045e-02,2.580240000000000138e-03,3.474029710000000015e-05
1.880000000000000071e+01,2.765199999999999950e-02,2.563600000000000080e-03,3.380323240000000253e-05
1.885000000000000142e+01,2.748133000000000173e-02,2.546679999999999951e-03,3.307475819999999882e-05
1.889999999999999858e+01,2.731650000000000050e-02,2.529580000000000023e-03,3.279476970000000298e-05
1.894999999999999929e+01,2.715752999999999917e-02,2.512449999999999840e-03,3.278441720000000044e-05
1.900000000000000000e+01,2.700351000000000140e-02,2.495380000000000167e-03,3.265708789999999831e-05
1.905000000000000071e+01,2.685384000000000035e-02,2.478349999999999824e-03,3.231784380000000132e-05
1.910000000000000142e+01,2.670836999999999864e-02,2.461259999999999837e-03,3.206432769999999904e-05
1.914999999999999858e+01,2.656655999999999948e-02,2.444040000000000188e-03,3.215694650000000093e-05
1.919999999999999929e+01,2.642674000000000065e-02,2.426579999999999796e-03,3.230249269999999713e-05
1.925000000000000000e+01,2.628747000000000028e-02,2.408909999999999784e-03,3.196052350000000100e-05
1.930000000000000071e+01,2.614943000000000128e-02,2.391149999999999873e-03,3.111779460000000205e-05
1.935000000000000142e+01,2.601505000000000137e-02,2.373380000000000021e-03,3.023822860000000085e-05
1.939999999999999858e+01,2.588678999999999980e-02,2.355620000000000110e-03,2.968831880000000043e-05
1.944999999999999929e+01,2.576571999999999890e-02,2.337890000000000020e-03,2.958246310000000050e-05
1.950000000000000000e+01,2.565111000000000127e-02,2.320220000000000008e-03,2.990269639999999966e-05
1.955000000000000071e+01,2.554058999999999843e-02,2.302670000000000151e-03,3.052712320000000064e-05
1.960000000000000142e+01,2.543083000000000149e-02,2.285380000000000050e-03,3.123019179999999949e-05
1.964999999999999858e+01,2.531834999999999988e-02,2.268409999999999784e-03,3.176801769999999917e-05
1.969999999999999929e+01,2.520054000000000044e-02,2.251850000000000119e-03,3.200601720000000126e-05
1.975000000000000000e+01,2.507606000000000071e-02,2.235720000000000068e-03,3.197890650000000085e-05
1.980000000000000071e+01,2.494458999999999912e-02,2.219950000000000048e-03,3.180023649999999736e-05
1.985000000000000142e+01,2.480645999999999893e-02,2.204479999999999981e-03,3.155989390000000117e-05
1.989999999999999858e+01,2.466228000000000170e-02,2.189270000000000105e-03,3.122432800000000182e-05
1.994999999999999929e+01,2.451313999999999924e-02,2.174279999999999789e-03,3.065658640000000203e-05
2.000000000000000000e+01,2.436092000000000118e-02,2.159410000000000062e-03,2.976686479999999892e-05


==> figs/data/OpenSBLI_TENO6_N2048_M125_Re1600.csv <==
t,ke,soldis,dildis
2.50E-02,1.25E-01,4.69E-04,6.69E-07
5.00E-02,1.25E-01,4.69E-04,1.12E-06
7.50E-02,1.25E-01,4.69E-04,2.08E-06
1.00E-01,1.25E-01,4.69E-04,3.29E-06
1.25E-01,1.25E-01,4.70E-04,4.64E-06
1.50E-01,1.25E-01,4.71E-04,6.07E-06
1.75E-01,1.25E-01,4.72E-04,7.53E-06
2.00E-01,1.25E-01,4.73E-04,9.06E-06
2.25E-01,1.25E-01,4.74E-04,1.07E-05
2.50E-01,1.25E-01,4.75E-04,1.24E-05
2.75E-01,1.25E-01,4.77E-04,1.41E-05
3.00E-01,1.25E-01,4.78E-04,1.56E-05
3.25E-01,1.25E-01,4.80E-04,1.70E-05
3.50E-01,1.25E-01,4.82E-04,1.81E-05
3.75E-01,1.25E-01,4.84E-04,1.91E-05
4.00E-01,1.25E-01,4.86E-04,2.00E-05
4.25E-01,1.26E-01,4.89E-04,2.06E-05
4.50E-01,1.26E-01,4.91E-04,2.12E-05
4.75E-01,1.26E-01,4.94E-04,2.17E-05
5.00E-01,1.26E-01,4.96E-04,2.21E-05
5.25E-01,1.26E-01,4.99E-04,2.24E-05
5.50E-01,1.26E-01,5.02E-04,2.28E-05
5.75E-01,1.26E-01,5.04E-04,2.32E-05
6.00E-01,1.26E-01,5.07E-04,2.37E-05
6.25E-01,1.26E-01,5.10E-04,2.43E-05
6.50E-01,1.26E-01,5.13E-04,2.50E-05
6.75E-01,1.26E-01,5.16E-04,2.59E-05
7.00E-01,1.26E-01,5.19E-04,2.69E-05
7.25E-01,1.26E-01,5.21E-04,2.80E-05
7.50E-01,1.26E-01,5.24E-04,2.93E-05
7.75E-01,1.26E-01,5.27E-04,3.08E-05
8.00E-01,1.26E-01,5.30E-04,3.24E-05
8.25E-01,1.26E-01,5.33E-04,3.40E-05
8.50E-01,1.27E-01,5.36E-04,3.58E-05
8.75E-01,1.27E-01,5.39E-04,3.75E-05
9.00E-01,1.27E-01,5.42E-04,3.93E-05
9.25E-01,1.27E-01,5.45E-04,4.10E-05
9.50E-01,1.27E-01,5.48E-04,4.26E-05
9.75E-01,1.27E-01,5.51E-04,4.42E-05
1.00E+00,1.27E-01,5.54E-04,4.56E-05
1.02E+00,1.27E-01,5.58E-04,4.70E-05
1.05E+00,1.27E-01,5.61E-04,4.83E-05
1.07E+00,1.27E-01,5.64E-04,4.96E-05
1.10E+00,1.27E-01,5.68E-04,5.08E-05
1.13E+00,1.27E-01,5.71E-04,5.20E-05
1.15E+00,1.27E-01,5.75E-04,5.32E-05
1.18E+00,1.27E-01,5.79E-04,5.45E-05
1.20E+00,1.27E-01,5.82E-04,5.58E-05
1.23E+00,1.27E-01,5.86E-04,5.72E-05
1.25E+00,1.27E-01,5.90E-04,5.86E-05
1.27E+00,1.27E-01,5.94E-04,6.02E-05
1.30E+00,1.27E-01,5.98E-04,6.18E-05
1.32E+00,1.27E-01,6.02E-04,6.36E-05
1.35E+00,1.27E-01,6.05E-04,6.54E-05
1.38E+00,1.27E-01,6.10E-04,6.75E-05
1.40E+00,1.27E-01,6.14E-04,6.97E-05
1.43E+00,1.27E-01,6.18E-04,7.21E-05
1.45E+00,1.27E-01,6.22E-04,7.48E-05
1.48E+00,1.27E-01,6.26E-04,7.79E-05
1.50E+00,1.27E-01,6.30E-04,8.13E-05
1.52E+00,1.27E-01,6.34E-04,8.52E-05
1.55E+00,1.27E-01,6.38E-04,8.96E-05
1.57E+00,1.27E-01,6.42E-04,9.46E-05
1.60E+00,1.27E-01,6.46E-04,1.00E-04
1.63E+00,1.27E-01,6.50E-04,1.07E-04
1.65E+00,1.27E-01,6.54E-04,1.15E-04
1.68E+00,1.27E-01,6.58E-04,1.25E-04
1.70E+00,1.27E-01,6.62E-04,1.37E-04
1.73E+00,1.27E-01,6.67E-04,1.52E-04
1.75E+00,1.27E-01,6.71E-04,1.71E-04
1.77E+00,1.27E-01,6.75E-04,1.96E-04
1.80E+00,1.27E-01,6.79E-04,2.26E-04
1.82E+00,1.27E-01,6.83E-04,2.64E-04
1.85E+00,1.27E-01,6.88E-04,3.08E-04
1.88E+00,1.27E-01,6.92E-04,3.55E-04
1.90E+00,1.27E-01,6.96E-04,4.06E-04
1.93E+00,1.27E-01,7.01E-04,4.58E-04
1.95E+00,1.27E-01,7.05E-04,5.09E-04
1.98E+00,1.27E-01,7.10E-04,5.61E-04
2.00E+00,1.28E-01,7.15E-04,6.11E-04
2.02E+00,1.28E-01,7.20E-04,6.60E-04
2.05E+00,1.28E-01,7.24E-04,7.06E-04
2.08E+00,1.28E-01,7.30E-04,7.50E-04
2.10E+00,1.28E-01,7.35E-04,7.93E-04
2.13E+00,1.27E-01,7.40E-04,8.31E-04
2.15E+00,1.27E-01,7.46E-04,8.69E-04
2.17E+00,1.27E-01,7.51E-04,9.02E-04
2.20E+00,1.27E-01,7.57E-04,9.35E-04
2.23E+00,1.27E-01,7.63E-04,9.63E-04
2.25E+00,1.27E-01,7.69E-04,9.91E-04
2.27E+00,1.27E-01,7.75E-04,1.01E-03
2.30E+00,1.27E-01,7.82E-04,1.04E-03
2.33E+00,1.27E-01,7.88E-04,1.06E-03
2.35E+00,1.27E-01,7.95E-04,1.07E-03
2.38E+00,1.27E-01,8.02E-04,1.09E-03
2.40E+00,1.27E-01,8.09E-04,1.10E-03
2.42E+00,1.27E-01,8.17E-04,1.12E-03
2.45E+00,1.27E-01,8.24E-04,1.12E-03
2.48E+00,1.27E-01,8.32E-04,1.13E-03
2.50E+00,1.27E-01,8.40E-04,1.14E-03
2.52E+00,1.27E-01,8.48E-04,1.14E-03
2.55E+00,1.27E-01,8.57E-04,1.14E-03
2.58E+00,1.27E-01,8.65E-04,1.15E-03
2.60E+00,1.27E-01,8.74E-04,1.14E-03
2.63E+00,1.27E-01,8.83E-04,1.14E-03
2.65E+00,1.27E-01,8.92E-04,1.14E-03
2.67E+00,1.27E-01,9.01E-04,1.13E-03
2.70E+00,1.27E-01,9.10E-04,1.13E-03
2.73E+00,1.26E-01,9.19E-04,1.12E-03
2.75E+00,1.26E-01,9.28E-04,1.11E-03
2.77E+00,1.26E-01,9.38E-04,1.10E-03
2.80E+00,1.26E-01,9.48E-04,1.09E-03
2.83E+00,1.26E-01,9.57E-04,1.08E-03
2.85E+00,1.26E-01,9.67E-04,1.07E-03
2.88E+00,1.26E-01,9.77E-04,1.05E-03
2.90E+00,1.26E-01,9.87E-04,1.04E-03
2.92E+00,1.26E-01,9.97E-04,1.03E-03
2.95E+00,1.26E-01,1.01E-03,1.01E-03
2.98E+00,1.26E-01,1.02E-03,9.95E-04
3.00E+00,1.26E-01,1.03E-03,9.80E-04
3.02E+00,1.26E-01,1.04E-03,9.64E-04
3.05E+00,1.26E-01,1.05E-03,9.47E-04
3.08E+00,1.26E-01,1.06E-03,9.29E-04
3.10E+00,1.26E-01,1.07E-03,9.11E-04
3.13E+00,1.26E-01,1.08E-03,8.94E-04
3.15E+00,1.27E-01,1.09E-03,8.75E-04
3.17E+00,1.27E-01,1.10E-03,8.56E-04
3.20E+00,1.27E-01,1.11E-03,8.38E-04
3.23E+00,1.27E-01,1.12E-03,8.20E-04
3.25E+00,1.27E-01,1.14E-03,8.03E-04
3.27E+00,1.27E-01,1.15E-03,7.84E-04
3.30E+00,1.27E-01,1.16E-03,7.68E-04
3.33E+00,1.27E-01,1.17E-03,7.51E-04
3.35E+00,1.27E-01,1.18E-03,7.36E-04
3.38E+00,1.27E-01,1.20E-03,7.22E-04
3.40E+00,1.27E-01,1.21E-03,7.08E-04
3.42E+00,1.27E-01,1.23E-03,6.96E-04
3.45E+00,1.27E-01,1.24E-03,6.84E-04
3.48E+00,1.27E-01,1.25E-03,6.75E-04
3.50E+00,1.27E-01,1.27E-03,6.63E-04
3.52E+00,1.27E-01,1.28E-03,6.55E-04
3.55E+00,1.27E-01,1.30E-03,6.46E-04
3.58E+00,1.28E-01,1.32E-03,6.37E-04
3.60E+00,1.28E-01,1.33E-03,6.30E-04
3.63E+00,1.28E-01,1.35E-03,6.21E-04
3.65E+00,1.28E-01,1.37E-03,6.14E-04
3.67E+00,1.28E-01,1.38E-03,6.07E-04
3.70E+00,1.28E-01,1.40E-03,6.00E-04
3.73E+00,1.28E-01,1.42E-03,5.93E-04
3.75E+00,1.28E-01,1.44E-03,5.86E-04
3.77E+00,1.28E-01,1.45E-03,5.79E-04
3.80E+00,1.28E-01,1.47E-03,5.72E-04
3.83E+00,1.28E-01,1.49E-03,5.64E-04
3.85E+00,1.28E-01,1.51E-03,5.56E-04
3.88E+00,1.28E-01,1.52E-03,5.48E-04
3.90E+00,1.28E-01,1.54E-03,5.39E-04
3.92E+00,1.28E-01,1.56E-03,5.29E-04
3.95E+00,1.28E-01,1.58E-03,5.19E-04
3.98E+00,1.28E-01,1.60E-03,5.09E-04
4.00E+00,1.28E-01,1.61E-03,4.99E-04
4.03E+00,1.28E-01,1.63E-03,4.89E-04
4.05E+00,1.28E-01,1.65E-03,4.78E-04
4.08E+00,1.27E-01,1.67E-03,4.68E-04
4.10E+00,1.27E-01,1.69E-03,4.58E-04
4.13E+00,1.27E-01,1.70E-03,4.48E-04
4.15E+00,1.27E-01,1.72E-03,4.38E-04
4.17E+00,1.27E-01,1.74E-03,4.28E-04
4.20E+00,1.27E-01,1.76E-03,4.19E-04
4.22E+00,1.27E-01,1.78E-03,4.11E-04
4.25E+00,1.27E-01,1.80E-03,4.03E-04
4.28E+00,1.27E-01,1.82E-03,3.95E-04
4.30E+00,1.27E-01,1.84E-03,3.88E-04
4.33E+00,1.27E-01,1.86E-03,3.82E-04
4.35E+00,1.27E-01,1.88E-03,3.77E-04
4.38E+00,1.27E-01,1.91E-03,3.72E-04
4.40E+00,1.27E-01,1.93E-03,3.68E-04
4.42E+00,1.26E-01,1.95E-03,3.64E-04
4.45E+00,1.26E-01,1.97E-03,3.62E-04
4.47E+00,1.26E-01,1.99E-03,3.60E-04
4.50E+00,1.26E-01,2.02E-03,3.59E-04
4.53E+00,1.26E-01,2.04E-03,3.58E-04
4.55E+00,1.26E-01,2.06E-03,3.59E-04
4.58E+00,1.26E-01,2.09E-03,3.61E-04
4.60E+00,1.26E-01,2.11E-03,3.63E-04
4.63E+00,1.26E-01,2.13E-03,3.67E-04
4.65E+00,1.26E-01,2.16E-03,3.73E-04
4.67E+00,1.26E-01,2.18E-03,3.80E-04
4.70E+00,1.25E-01,2.20E-03,3.89E-04
4.72E+00,1.25E-01,2.23E-03,4.00E-04
4.75E+00,1.25E-01,2.25E-03,4.12E-04
4.78E+00,1.25E-01,2.28E-03,4.26E-04
4.80E+00,1.25E-01,2.30E-03,4.42E-04
4.83E+00,1.25E-01,2.32E-03,4.58E-04
4.85E+00,1.25E-01,2.35E-03,4.73E-04
4.88E+00,1.25E-01,2.37E-03,4.89E-04
4.90E+00,1.24E-01,2.40E-03,5.04E-04
4.92E+00,1.24E-01,2.42E-03,5.18E-04
4.95E+00,1.24E-01,2.45E-03,5.32E-04
4.97E+00,1.24E-01,2.47E-03,5.45E-04
5.00E+00,1.24E-01,2.50E-03,5.57E-04
5.03E+00,1.24E-01,2.52E-03,5.68E-04
5.05E+00,1.24E-01,2.55E-03,5.79E-04
5.08E+00,1.23E-01,2.57E-03,5.89E-04
5.10E+00,1.23E-01,2.60E-03,5.98E-04
5.13E+00,1.23E-01,2.62E-03,6.07E-04
5.15E+00,1.23E-01,2.65E-03,6.15E-04
5.17E+00,1.23E-01,2.68E-03,6.22E-04
5.20E+00,1.23E-01,2.70E-03,6.29E-04
5.22E+00,1.22E-01,2.73E-03,6.36E-04
5.25E+00,1.22E-01,2.76E-03,6.42E-04
5.28E+00,1.22E-01,2.79E-03,6.48E-04
5.30E+00,1.22E-01,2.81E-03,6.53E-04
5.33E+00,1.22E-01,2.84E-03,6.59E-04
5.35E+00,1.22E-01,2.87E-03,6.64E-04
5.38E+00,1.21E-01,2.90E-03,6.69E-04
5.40E+00,1.21E-01,2.93E-03,6.74E-04
5.42E+00,1.21E-01,2.96E-03,6.79E-04
5.45E+00,1.21E-01,2.99E-03,6.85E-04
5.47E+00,1.21E-01,3.02E-03,6.91E-04
5.50E+00,1.20E-01,3.05E-03,6.97E-04
5.53E+00,1.20E-01,3.09E-03,7.04E-04
5.55E+00,1.20E-01,3.12E-03,7.11E-04
5.58E+00,1.20E-01,3.15E-03,7.19E-04
5.60E+00,1.20E-01,3.19E-03,7.27E-04
5.63E+00,1.20E-01,3.22E-03,7.36E-04
5.65E+00,1.19E-01,3.25E-03,7.45E-04
5.67E+00,1.19E-01,3.29E-03,7.55E-04
5.70E+00,1.19E-01,3.32E-03,7.65E-04
5.72E+00,1.19E-01,3.36E-03,7.75E-04
5.75E+00,1.19E-01,3.39E-03,7.86E-04
5.78E+00,1.18E-01,3.43E-03,7.98E-04
5.80E+00,1.18E-01,3.46E-03,8.10E-04
5.83E+00,1.18E-01,3.50E-03,8.23E-04
5.85E+00,1.18E-01,3.53E-03,8.36E-04
5.88E+00,1.18E-01,3.57E-03,8.50E-04
5.90E+00,1.18E-01,3.61E-03,8.64E-04
5.92E+00,1.17E-01,3.64E-03,8.79E-04
5.95E+00,1.17E-01,3.68E-03,8.94E-04
5.97E+00,1.17E-01,3.72E-03,9.09E-04
6.00E+00,1.17E-01,3.76E-03,9.24E-04
6.03E+00,1.17E-01,3.80E-03,9.39E-04
6.05E+00,1.17E-01,3.84E-03,9.54E-04
6.08E+00,1.17E-01,3.88E-03,9.69E-04
6.10E+00,1.16E-01,3.92E-03,9.82E-04
6.13E+00,1.16E-01,3.97E-03,9.95E-04
6.15E+00,1.16E-01,4.01E-03,1.01E-03
6.17E+00,1.16E-01,4.06E-03,1.02E-03
6.20E+00,1.16E-01,4.11E-03,1.03E-03
6.22E+00,1.16E-01,4.16E-03,1.03E-03
6.25E+00,1.16E-01,4.21E-03,1.04E-03
6.28E+00,1.16E-01,4.26E-03,1.04E-03
6.30E+00,1.16E-01,4.31E-03,1.04E-03
6.33E+00,1.15E-01,4.36E-03,1.04E-03
6.35E+00,1.15E-01,4.41E-03,1.04E-03
6.38E+00,1.15E-01,4.47E-03,1.03E-03
6.40E+00,1.15E-01,4.52E-03,1.03E-03
6.42E+00,1.15E-01,4.57E-03,1.03E-03
6.45E+00,1.15E-01,4.61E-03,1.02E-03
6.47E+00,1.15E-01,4.66E-03,1.02E-03
6.50E+00,1.15E-01,4.71E-03,1.01E-03
6.53E+00,1.15E-01,4.76E-03,1.01E-03
6.55E+00,1.15E-01,4.80E-03,1.00E-03
6.58E+00,1.15E-01,4.85E-03,1.00E-03
6.60E+00,1.15E-01,4.89E-03,1.01E-03
6.63E+00,1.14E-01,4.93E-03,1.01E-03
6.65E+00,1.14E-01,4.98E-03,1.01E-03
6.67E+00,1.14E-01,5.02E-03,1.02E-03
6.70E+00,1.14E-01,5.06E-03,1.02E-03
6.72E+00,1.14E-01,5.10E-03,1.03E-03
6.75E+00,1.14E-01,5.13E-03,1.03E-03
6.78E+00,1.14E-01,5.17E-03,1.04E-03
6.80E+00,1.13E-01,5.21E-03,1.04E-03
6.83E+00,1.13E-01,5.24E-03,1.04E-03
6.85E+00,1.13E-01,5.27E-03,1.04E-03
6.88E+00,1.13E-01,5.30E-03,1.03E-03
6.90E+00,1.13E-01,5.33E-03,1.03E-03
6.92E+00,1.13E-01,5.36E-03,1.02E-03
6.95E+00,1.12E-01,5.39E-03,1.01E-03
6.97E+00,1.12E-01,5.42E-03,1.00E-03
7.00E+00,1.12E-01,5.46E-03,9.95E-04
7.03E+00,1.12E-01,5.49E-03,9.85E-04
7.05E+00,1.12E-01,5.52E-03,9.73E-04
7.08E+00,1.11E-01,5.55E-03,9.61E-04
7.10E+00,1.11E-01,5.59E-03,9.47E-04
7.13E+00,1.11E-01,5.63E-03,9.32E-04
7.15E+00,1.11E-01,5.67E-03,9.15E-04
7.17E+00,1.11E-01,5.71E-03,8.97E-04
7.20E+00,1.10E-01,5.75E-03,8.78E-04
7.22E+00,1.10E-01,5.80E-03,8.56E-04
7.25E+00,1.10E-01,5.84E-03,8.33E-04
7.28E+00,1.10E-01,5.89E-03,8.08E-04
7.30E+00,1.10E-01,5.94E-03,7.81E-04
7.33E+00,1.09E-01,5.99E-03,7.54E-04
7.35E+00,1.09E-01,6.04E-03,7.26E-04
7.38E+00,1.09E-01,6.10E-03,6.99E-04
7.40E+00,1.09E-01,6.15E-03,6.73E-04
7.42E+00,1.09E-01,6.21E-03,6.50E-04
7.45E+00,1.09E-01,6.26E-03,6.29E-04
7.47E+00,1.08E-01,6.32E-03,6.10E-04
7.50E+00,1.08E-01,6.37E-03,5.95E-04
7.53E+00,1.08E-01,6.43E-03,5.82E-04
7.55E+00,1.08E-01,6.49E-03,5.72E-04
7.58E+00,1.08E-01,6.55E-03,5.63E-04
7.60E+00,1.08E-01,6.61E-03,5.56E-04
7.63E+00,1.07E-01,6.67E-03,5.49E-04
7.65E+00,1.07E-01,6.73E-03,5.41E-04
7.67E+00,1.07E-01,6.80E-03,5.34E-04
7.70E+00,1.07E-01,6.86E-03,5.26E-04
7.72E+00,1.07E-01,6.92E-03,5.18E-04
7.75E+00,1.07E-01,6.98E-03,5.10E-04
7.78E+00,1.06E-01,7.04E-03,5.02E-04
7.80E+00,1.06E-01,7.10E-03,4.94E-04
7.83E+00,1.06E-01,7.16E-03,4.86E-04
7.85E+00,1.06E-01,7.22E-03,4.79E-04
7.88E+00,1.06E-01,7.28E-03,4.72E-04
7.90E+00,1.06E-01,7.35E-03,4.66E-04
7.92E+00,1.06E-01,7.41E-03,4.60E-04
7.95E+00,1.05E-01,7.47E-03,4.55E-04
7.97E+00,1.05E-01,7.53E-03,4.49E-04
8.00E+00,1.05E-01,7.59E-03,4.44E-04
8.03E+00,1.05E-01,7.64E-03,4.39E-04
8.05E+00,1.05E-01,7.69E-03,4.35E-04
8.07E+00,1.05E-01,7.72E-03,4.30E-04
8.10E+00,1.05E-01,7.75E-03,4.26E-04
8.13E+00,1.04E-01,7.77E-03,4.21E-04
8.15E+00,1.04E-01,7.78E-03,4.16E-04
8.18E+00,1.04E-01,7.79E-03,4.10E-04
8.20E+00,1.04E-01,7.80E-03,4.04E-04
8.22E+00,1.04E-01,7.82E-03,3.97E-04
8.25E+00,1.03E-01,7.83E-03,3.90E-04
8.28E+00,1.03E-01,7.85E-03,3.84E-04
8.30E+00,1.03E-01,7.86E-03,3.78E-04
8.32E+00,1.03E-01,7.88E-03,3.73E-04
8.35E+00,1.02E-01,7.90E-03,3.69E-04
8.38E+00,1.02E-01,7.91E-03,3.65E-04
8.40E+00,1.02E-01,7.93E-03,3.62E-04
8.43E+00,1.02E-01,7.94E-03,3.61E-04
8.45E+00,1.01E-01,7.95E-03,3.61E-04
8.47E+00,1.01E-01,7.97E-03,3.62E-04
8.50E+00,1.01E-01,7.98E-03,3.63E-04
8.53E+00,1.01E-01,8.00E-03,3.66E-04
8.55E+00,1.00E-01,8.02E-03,3.68E-04
8.57E+00,1.00E-01,8.04E-03,3.70E-04
8.60E+00,9.99E-02,8.07E-03,3.72E-04
8.63E+00,9.96E-02,8.09E-03,3.73E-04
8.65E+00,9.93E-02,8.13E-03,3.73E-04
8.68E+00,9.91E-02,8.16E-03,3.72E-04
8.70E+00,9.88E-02,8.20E-03,3.70E-04
8.72E+00,9.86E-02,8.24E-03,3.68E-04
8.75E+00,9.83E-02,8.28E-03,3.65E-04
8.78E+00,9.80E-02,8.33E-03,3.60E-04
8.80E+00,9.78E-02,8.39E-03,3.54E-04
8.82E+00,9.75E-02,8.44E-03,3.48E-04
8.85E+00,9.73E-02,8.51E-03,3.41E-04
8.88E+00,9.70E-02,8.57E-03,3.35E-04
8.90E+00,9.68E-02,8.63E-03,3.27E-04
8.93E+00,9.65E-02,8.70E-03,3.20E-04
8.95E+00,9.63E-02,8.77E-03,3.12E-04
8.97E+00,9.60E-02,8.83E-03,3.05E-04
9.00E+00,9.58E-02,8.90E-03,2.98E-04
9.03E+00,9.55E-02,8.96E-03,2.91E-04
9.05E+00,9.53E-02,9.02E-03,2.85E-04
9.07E+00,9.50E-02,9.07E-03,2.79E-04
9.10E+00,9.48E-02,9.13E-03,2.75E-04
9.13E+00,9.46E-02,9.18E-03,2.71E-04
9.15E+00,9.43E-02,9.22E-03,2.68E-04
9.18E+00,9.41E-02,9.27E-03,2.66E-04
9.20E+00,9.39E-02,9.30E-03,2.64E-04
9.22E+00,9.37E-02,9.34E-03,2.63E-04
9.25E+00,9.35E-02,9.37E-03,2.62E-04
9.28E+00,9.32E-02,9.40E-03,2.60E-04
9.30E+00,9.30E-02,9.42E-03,2.59E-04
9.32E+00,9.28E-02,9.45E-03,2.59E-04
9.35E+00,9.26E-02,9.47E-03,2.58E-04
9.38E+00,9.24E-02,9.49E-03,2.59E-04
9.40E+00,9.22E-02,9.51E-03,2.60E-04
9.43E+00,9.19E-02,9.53E-03,2.62E-04
9.45E+00,9.17E-02,9.54E-03,2.64E-04
9.47E+00,9.15E-02,9.56E-03,2.66E-04
9.50E+00,9.13E-02,9.57E-03,2.68E-04
9.53E+00,9.11E-02,9.58E-03,2.68E-04
9.55E+00,9.09E-02,9.58E-03,2.67E-04
9.57E+00,9.06E-02,9.58E-03,2.66E-04
9.60E+00,9.04E-02,9.58E-03,2.63E-04
9.63E+00,9.02E-02,9.57E-03,2.60E-04
9.65E+00,9.00E-02,9.56E-03,2.55E-04
9.68E+00,8.97E-02,9.55E-03,2.50E-04
9.70E+00,8.95E-02,9.54E-03,2.45E-04
9.72E+00,8.93E-02,9.53E-03,2.40E-04
9.75E+00,8.90E-02,9.53E-03,2.36E-04
9.78E+00,8.88E-02,9.52E-03,2.33E-04
9.80E+00,8.86E-02,9.52E-03,2.29E-04
9.82E+00,8.83E-02,9.52E-03,2.25E-04
9.85E+00,8.81E-02,9.51E-03,2.21E-04
9.88E+00,8.78E-02,9.51E-03,2.16E-04
9.90E+00,8.76E-02,9.51E-03,2.11E-04
9.93E+00,8.73E-02,9.51E-03,2.08E-04
9.95E+00,8.70E-02,9.52E-03,2.06E-04
9.97E+00,8.68E-02,9.53E-03,2.05E-04
1.00E+01,8.65E-02,9.54E-03,2.06E-04
1.00E+01,8.63E-02,9.56E-03,2.07E-04
1.01E+01,8.60E-02,9.58E-03,2.07E-04
1.01E+01,8.58E-02,9.61E-03,2.06E-04
1.01E+01,8.55E-02,9.63E-03,2.04E-04
1.01E+01,8.53E-02,9.66E-03,2.01E-04
1.02E+01,8.51E-02,9.68E-03,1.98E-04
1.02E+01,8.49E-02,9.70E-03,1.95E-04
1.02E+01,8.47E-02,9.72E-03,1.92E-04
1.02E+01,8.45E-02,9.74E-03,1.89E-04
1.03E+01,8.43E-02,9.75E-03,1.86E-04
1.03E+01,8.41E-02,9.77E-03,1.84E-04
1.03E+01,8.40E-02,9.78E-03,1.81E-04
1.03E+01,8.38E-02,9.79E-03,1.79E-04
1.03E+01,8.36E-02,9.79E-03,1.78E-04
1.04E+01,8.34E-02,9.79E-03,1.76E-04
1.04E+01,8.33E-02,9.79E-03,1.75E-04
1.04E+01,8.31E-02,9.79E-03,1.73E-04
1.04E+01,8.29E-02,9.79E-03,1.71E-04
1.05E+01,8.28E-02,9.78E-03,1.68E-04
1.05E+01,8.26E-02,9.77E-03,1.66E-04
1.05E+01,8.24E-02,9.76E-03,1.65E-04
1.06E+01,8.22E-02,9.75E-03,1.64E-04
1.06E+01,8.21E-02,9.75E-03,1.63E-04
1.06E+01,8.19E-02,9.74E-03,1.62E-04
1.06E+01,8.17E-02,9.74E-03,1.61E-04
1.07E+01,8.15E-02,9.73E-03,1.60E-04
1.07E+01,8.13E-02,9.73E-03,1.58E-04
1.07E+01,8.10E-02,9.73E-03,1.56E-04
1.07E+01,8.08E-02,9.73E-03,1.53E-04
1.08E+01,8.06E-02,9.74E-03,1.49E-04
1.08E+01,8.04E-02,9.75E-03,1.46E-04
1.08E+01,8.01E-02,9.76E-03,1.43E-04
1.08E+01,7.99E-02,9.79E-03,1.41E-04
1.08E+01,7.96E-02,9.81E-03,1.39E-04
1.09E+01,7.94E-02,9.84E-03,1.37E-04
1.09E+01,7.91E-02,9.87E-03,1.35E-04
1.09E+01,7.89E-02,9.90E-03,1.33E-04
1.09E+01,7.86E-02,9.94E-03,1.32E-04
1.10E+01,7.83E-02,9.97E-03,1.32E-04
1.10E+01,7.80E-02,1.00E-02,1.32E-04
1.10E+01,7.78E-02,1.00E-02,1.33E-04
1.11E+01,7.75E-02,1.01E-02,1.34E-04
1.11E+01,7.72E-02,1.01E-02,1.34E-04
1.11E+01,7.69E-02,1.01E-02,1.34E-04
1.11E+01,7.66E-02,1.02E-02,1.34E-04
1.12E+01,7.63E-02,1.02E-02,1.33E-04
1.12E+01,7.60E-02,1.02E-02,1.33E-04
1.12E+01,7.58E-02,1.02E-02,1.32E-04
1.12E+01,7.55E-02,1.03E-02,1.32E-04
1.13E+01,7.52E-02,1.03E-02,1.32E-04
1.13E+01,7.49E-02,1.03E-02,1.32E-04
1.13E+01,7.47E-02,1.04E-02,1.32E-04
1.13E+01,7.44E-02,1.04E-02,1.31E-04
1.13E+01,7.41E-02,1.04E-02,1.29E-04
1.14E+01,7.39E-02,1.04E-02,1.27E-04
1.14E+01,7.36E-02,1.05E-02,1.26E-04
1.14E+01,7.33E-02,1.05E-02,1.25E-04
1.14E+01,7.31E-02,1.05E-02,1.24E-04
1.15E+01,7.28E-02,1.05E-02,1.23E-04
1.15E+01,7.26E-02,1.06E-02,1.23E-04
1.15E+01,7.24E-02,1.06E-02,1.22E-04
1.16E+01,7.21E-02,1.06E-02,1.21E-04
1.16E+01,7.19E-02,1.06E-02,1.20E-04
1.16E+01,7.17E-02,1.06E-02,1.19E-04
1.16E+01,7.14E-02,1.06E-02,1.19E-04
1.17E+01,7.12E-02,1.06E-02,1.19E-04
1.17E+01,7.10E-02,1.06E-02,1.20E-04
1.17E+01,7.08E-02,1.06E-02,1.19E-04
1.17E+01,7.06E-02,1.06E-02,1.19E-04
1.18E+01,7.04E-02,1.06E-02,1.18E-04
1.18E+01,7.01E-02,1.06E-02,1.16E-04
1.18E+01,6.99E-02,1.06E-02,1.15E-04
1.18E+01,6.97E-02,1.06E-02,1.15E-04
1.18E+01,6.95E-02,1.06E-02,1.14E-04
1.19E+01,6.93E-02,1.06E-02,1.15E-04
1.19E+01,6.91E-02,1.06E-02,1.15E-04
1.19E+01,6.89E-02,1.06E-02,1.14E-04
1.19E+01,6.87E-02,1.05E-02,1.13E-04
1.20E+01,6.85E-02,1.05E-02,1.12E-04
1.20E+01,6.82E-02,1.05E-02,1.10E-04
1.20E+01,6.80E-02,1.05E-02,1.08E-04
1.21E+01,6.78E-02,1.05E-02,1.08E-04
1.21E+01,6.76E-02,1.04E-02,1.07E-04
1.21E+01,6.74E-02,1.04E-02,1.07E-04
1.21E+01,6.71E-02,1.04E-02,1.07E-04
1.22E+01,6.69E-02,1.04E-02,1.07E-04
1.22E+01,6.67E-02,1.03E-02,1.07E-04
1.22E+01,6.65E-02,1.03E-02,1.07E-04
1.22E+01,6.62E-02,1.02E-02,1.07E-04
1.23E+01,6.60E-02,1.02E-02,1.07E-04
1.23E+01,6.58E-02,1.02E-02,1.07E-04
1.23E+01,6.55E-02,1.01E-02,1.07E-04
1.23E+01,6.53E-02,1.01E-02,1.07E-04
1.23E+01,6.51E-02,1.00E-02,1.07E-04
1.24E+01,6.48E-02,9.99E-03,1.07E-04
1.24E+01,6.46E-02,9.94E-03,1.07E-04
1.24E+01,6.43E-02,9.89E-03,1.08E-04
1.24E+01,6.40E-02,9.84E-03,1.08E-04
1.25E+01,6.38E-02,9.79E-03,1.07E-04
1.25E+01,6.35E-02,9.73E-03,1.06E-04
1.25E+01,6.32E-02,9.68E-03,1.05E-04
1.26E+01,6.29E-02,9.63E-03,1.04E-04
1.26E+01,6.27E-02,9.58E-03,1.03E-04
1.26E+01,6.24E-02,9.54E-03,1.02E-04
1.26E+01,6.21E-02,9.49E-03,1.01E-04
1.27E+01,6.19E-02,9.45E-03,1.00E-04
1.27E+01,6.16E-02,9.40E-03,9.84E-05
1.27E+01,6.14E-02,9.36E-03,9.70E-05
1.27E+01,6.11E-02,9.32E-03,9.57E-05
1.28E+01,6.09E-02,9.27E-03,9.47E-05
1.28E+01,6.06E-02,9.23E-03,9.37E-05
1.28E+01,6.04E-02,9.19E-03,9.26E-05
1.28E+01,6.01E-02,9.15E-03,9.15E-05
1.28E+01,5.99E-02,9.11E-03,9.06E-05
1.29E+01,5.96E-02,9.07E-03,9.01E-05
1.29E+01,5.94E-02,9.03E-03,9.00E-05
1.29E+01,5.91E-02,8.99E-03,9.04E-05
1.29E+01,5.89E-02,8.96E-03,9.10E-05
1.30E+01,5.87E-02,8.92E-03,9.17E-05
1.30E+01,5.84E-02,8.89E-03,9.23E-05
1.30E+01,5.82E-02,8.85E-03,9.26E-05
1.31E+01,5.80E-02,8.82E-03,9.26E-05
1.31E+01,5.77E-02,8.79E-03,9.23E-05
1.31E+01,5.75E-02,8.76E-03,9.19E-05
1.31E+01,5.73E-02,8.72E-03,9.12E-05
1.32E+01,5.70E-02,8.69E-03,9.03E-05
1.32E+01,5.68E-02,8.66E-03,8.93E-05
1.32E+01,5.65E-02,8.62E-03,8.83E-05
1.32E+01,5.63E-02,8.59E-03,8.73E-05
1.33E+01,5.61E-02,8.55E-03,8.67E-05
1.33E+01,5.58E-02,8.52E-03,8.64E-05
1.33E+01,5.56E-02,8.48E-03,8.65E-05
1.33E+01,5.54E-02,8.44E-03,8.68E-05
1.33E+01,5.51E-02,8.40E-03,8.72E-05
1.34E+01,5.49E-02,8.36E-03,8.77E-05
1.34E+01,5.47E-02,8.33E-03,8.83E-05
1.34E+01,5.45E-02,8.29E-03,8.91E-05
1.34E+01,5.43E-02,8.25E-03,9.00E-05
1.35E+01,5.41E-02,8.21E-03,9.06E-05
1.35E+01,5.38E-02,8.17E-03,9.09E-05
1.35E+01,5.36E-02,8.14E-03,9.09E-05
1.36E+01,5.34E-02,8.10E-03,9.06E-05
1.36E+01,5.33E-02,8.06E-03,9.03E-05
1.36E+01,5.31E-02,8.03E-03,8.99E-05
1.36E+01,5.29E-02,7.99E-03,8.96E-05
1.37E+01,5.27E-02,7.95E-03,8.94E-05
1.37E+01,5.25E-02,7.92E-03,8.91E-05
1.37E+01,5.23E-02,7.88E-03,8.87E-05
1.37E+01,5.21E-02,7.84E-03,8.81E-05
1.38E+01,5.20E-02,7.80E-03,8.76E-05
1.38E+01,5.18E-02,7.76E-03,8.72E-05
1.38E+01,5.16E-02,7.72E-03,8.71E-05
1.38E+01,5.14E-02,7.68E-03,8.71E-05
1.38E+01,5.12E-02,7.63E-03,8.70E-05
1.39E+01,5.11E-02,7.59E-03,8.67E-05
1.39E+01,5.09E-02,7.54E-03,8.61E-05
1.39E+01,5.07E-02,7.50E-03,8.55E-05
1.39E+01,5.06E-02,7.46E-03,8.50E-05
1.40E+01,5.04E-02,7.41E-03,8.47E-05
1.40E+01,5.02E-02,7.37E-03,8.45E-05
1.40E+01,5.01E-02,7.33E-03,8.46E-05
1.41E+01,4.99E-02,7.29E-03,8.50E-05
1.41E+01,4.98E-02,7.24E-03,8.57E-05
1.41E+01,4.96E-02,7.20E-03,8.68E-05
1.41E+01,4.95E-02,7.16E-03,8.80E-05
1.42E+01,4.94E-02,7.12E-03,8.92E-05
1.42E+01,4.92E-02,7.08E-03,9.01E-05
1.42E+01,4.91E-02,7.04E-03,9.06E-05
1.42E+01,4.89E-02,7.00E-03,9.09E-05
1.43E+01,4.88E-02,6.97E-03,9.09E-05
1.43E+01,4.87E-02,6.93E-03,9.08E-05
1.43E+01,4.85E-02,6.90E-03,9.06E-05
1.43E+01,4.84E-02,6.86E-03,9.02E-05
1.43E+01,4.83E-02,6.83E-03,8.95E-05
1.44E+01,4.81E-02,6.79E-03,8.87E-05
1.44E+01,4.80E-02,6.76E-03,8.79E-05
1.44E+01,4.79E-02,6.73E-03,8.74E-05
1.44E+01,4.77E-02,6.70E-03,8.73E-05
1.45E+01,4.76E-02,6.67E-03,8.75E-05
1.45E+01,4.75E-02,6.64E-03,8.78E-05
1.45E+01,4.73E-02,6.61E-03,8.79E-05
1.46E+01,4.72E-02,6.58E-03,8.78E-05
1.46E+01,4.71E-02,6.55E-03,8.73E-05
1.46E+01,4.69E-02,6.52E-03,8.66E-05
1.46E+01,4.68E-02,6.49E-03,8.58E-05
1.47E+01,4.66E-02,6.45E-03,8.47E-05
1.47E+01,4.65E-02,6.42E-03,8.37E-05
1.47E+01,4.64E-02,6.39E-03,8.27E-05
1.47E+01,4.62E-02,6.35E-03,8.19E-05
1.48E+01,4.61E-02,6.32E-03,8.11E-05
1.48E+01,4.59E-02,6.28E-03,8.04E-05
1.48E+01,4.58E-02,6.25E-03,7.98E-05
1.48E+01,4.56E-02,6.21E-03,7.91E-05
1.48E+01,4.54E-02,6.18E-03,7.83E-05
1.49E+01,4.53E-02,6.14E-03,7.75E-05
1.49E+01,4.51E-02,6.11E-03,7.67E-05
1.49E+01,4.50E-02,6.07E-03,7.59E-05
1.49E+01,4.48E-02,6.03E-03,7.51E-05
1.50E+01,4.47E-02,6.00E-03,7.43E-05
1.50E+01,4.45E-02,5.97E-03,7.34E-05
1.50E+01,4.43E-02,5.93E-03,7.24E-05
1.51E+01,4.42E-02,5.90E-03,7.12E-05
1.51E+01,4.40E-02,5.87E-03,6.99E-05
1.51E+01,4.39E-02,5.83E-03,6.88E-05
1.51E+01,4.37E-02,5.80E-03,6.81E-05
1.52E+01,4.36E-02,5.77E-03,6.76E-05
1.52E+01,4.34E-02,5.74E-03,6.73E-05
1.52E+01,4.33E-02,5.71E-03,6.69E-05
1.52E+01,4.32E-02,5.68E-03,6.63E-05
1.53E+01,4.30E-02,5.65E-03,6.54E-05
1.53E+01,4.29E-02,5.63E-03,6.44E-05
1.53E+01,4.28E-02,5.60E-03,6.34E-05
1.53E+01,4.26E-02,5.57E-03,6.25E-05
1.53E+01,4.25E-02,5.55E-03,6.18E-05
1.54E+01,4.24E-02,5.53E-03,6.12E-05
1.54E+01,4.23E-02,5.50E-03,6.08E-05
1.54E+01,4.22E-02,5.48E-03,6.05E-05
1.54E+01,4.20E-02,5.45E-03,6.02E-05
1.55E+01,4.19E-02,5.43E-03,5.99E-05
1.55E+01,4.18E-02,5.41E-03,5.96E-05
1.55E+01,4.17E-02,5.38E-03,5.92E-05
1.56E+01,4.16E-02,5.36E-03,5.86E-05
1.56E+01,4.15E-02,5.34E-03,5.78E-05
1.56E+01,4.14E-02,5.31E-03,5.71E-05
1.56E+01,4.12E-02,5.29E-03,5.66E-05
1.57E+01,4.11E-02,5.27E-03,5.63E-05
1.57E+01,4.10E-02,5.25E-03,5.62E-05
1.57E+01,4.09E-02,5.22E-03,5.62E-05
1.57E+01,4.08E-02,5.20E-03,5.61E-05
1.58E+01,4.07E-02,5.18E-03,5.59E-05
1.58E+01,4.06E-02,5.16E-03,5.56E-05
1.58E+01,4.05E-02,5.13E-03,5.53E-05
1.58E+01,4.03E-02,5.11E-03,5.52E-05
1.58E+01,4.02E-02,5.09E-03,5.54E-05
1.59E+01,4.01E-02,5.07E-03,5.58E-05
1.59E+01,4.00E-02,5.04E-03,5.62E-05
1.59E+01,3.99E-02,5.02E-03,5.66E-05
1.59E+01,3.97E-02,5.00E-03,5.65E-05
1.60E+01,3.96E-02,4.98E-03,5.58E-05
1.60E+01,3.94E-02,4.95E-03,5.44E-05
1.60E+01,3.93E-02,4.93E-03,5.25E-05
1.61E+01,3.91E-02,4.91E-03,5.03E-05
1.61E+01,3.90E-02,4.88E-03,4.83E-05
1.61E+01,3.88E-02,4.86E-03,4.67E-05
1.61E+01,3.87E-02,4.84E-03,4.56E-05
1.61E+01,3.85E-02,4.82E-03,4.51E-05
1.62E+01,3.84E-02,4.79E-03,4.51E-05
1.62E+01,3.83E-02,4.77E-03,4.56E-05
1.62E+01,3.81E-02,4.75E-03,4.64E-05
1.63E+01,3.80E-02,4.73E-03,4.76E-05
1.63E+01,3.79E-02,4.70E-03,4.89E-05
1.63E+01,3.77E-02,4.68E-03,4.99E-05
1.63E+01,3.76E-02,4.66E-03,5.07E-05
1.64E+01,3.75E-02,4.63E-03,5.12E-05
1.64E+01,3.74E-02,4.61E-03,5.14E-05
1.64E+01,3.72E-02,4.59E-03,5.14E-05
1.64E+01,3.71E-02,4.56E-03,5.13E-05
1.64E+01,3.70E-02,4.54E-03,5.11E-05
1.65E+01,3.68E-02,4.52E-03,5.08E-05
1.65E+01,3.67E-02,4.49E-03,5.05E-05
1.65E+01,3.66E-02,4.47E-03,5.02E-05
1.66E+01,3.64E-02,4.44E-03,4.99E-05
1.66E+01,3.63E-02,4.42E-03,4.96E-05
1.66E+01,3.62E-02,4.39E-03,4.93E-05
1.66E+01,3.61E-02,4.37E-03,4.90E-05
1.66E+01,3.59E-02,4.35E-03,4.87E-05
1.67E+01,3.58E-02,4.33E-03,4.83E-05
1.67E+01,3.57E-02,4.31E-03,4.79E-05
1.67E+01,3.56E-02,4.29E-03,4.75E-05
1.68E+01,3.54E-02,4.27E-03,4.71E-05
1.68E+01,3.53E-02,4.25E-03,4.67E-05
1.68E+01,3.52E-02,4.23E-03,4.65E-05
1.68E+01,3.51E-02,4.21E-03,4.65E-05
1.69E+01,3.50E-02,4.19E-03,4.68E-05
1.69E+01,3.48E-02,4.17E-03,4.73E-05
1.69E+01,3.47E-02,4.16E-03,4.77E-05
1.69E+01,3.46E-02,4.14E-03,4.80E-05
1.69E+01,3.45E-02,4.12E-03,4.81E-05
1.70E+01,3.44E-02,4.10E-03,4.80E-05
1.70E+01,3.42E-02,4.08E-03,4.79E-05
1.70E+01,3.41E-02,4.07E-03,4.77E-05
1.71E+01,3.40E-02,4.05E-03,4.74E-05
1.71E+01,3.39E-02,4.03E-03,4.71E-05
1.71E+01,3.38E-02,4.02E-03,4.67E-05
1.71E+01,3.37E-02,4.00E-03,4.61E-05
1.71E+01,3.36E-02,3.98E-03,4.50E-05
1.72E+01,3.35E-02,3.96E-03,4.36E-05
1.72E+01,3.34E-02,3.95E-03,4.20E-05
1.72E+01,3.33E-02,3.93E-03,4.09E-05
1.73E+01,3.32E-02,3.91E-03,4.02E-05
1.73E+01,3.31E-02,3.90E-03,4.02E-05
1.73E+01,3.30E-02,3.88E-03,4.06E-05
1.73E+01,3.29E-02,3.86E-03,4.12E-05
1.74E+01,3.28E-02,3.85E-03,4.17E-05
1.74E+01,3.28E-02,3.83E-03,4.19E-05
1.74E+01,3.27E-02,3.81E-03,4.19E-05
1.74E+01,3.26E-02,3.80E-03,4.17E-05
1.74E+01,3.26E-02,3.79E-03,4.14E-05
1.75E+01,3.25E-02,3.77E-03,4.13E-05
1.75E+01,3.25E-02,3.76E-03,4.15E-05
1.75E+01,3.24E-02,3.74E-03,4.19E-05
1.76E+01,3.23E-02,3.73E-03,4.25E-05
1.76E+01,3.23E-02,3.71E-03,4.30E-05
1.76E+01,3.22E-02,3.70E-03,4.35E-05
1.76E+01,3.22E-02,3.68E-03,4.38E-05
1.76E+01,3.21E-02,3.67E-03,4.40E-05
1.77E+01,3.21E-02,3.65E-03,4.40E-05
1.77E+01,3.20E-02,3.64E-03,4.39E-05
1.77E+01,3.19E-02,3.63E-03,4.39E-05
1.78E+01,3.19E-02,3.61E-03,4.38E-05
1.78E+01,3.18E-02,3.60E-03,4.39E-05
1.78E+01,3.17E-02,3.58E-03,4.40E-05
1.78E+01,3.17E-02,3.57E-03,4.43E-05
1.79E+01,3.16E-02,3.55E-03,4.44E-05
1.79E+01,3.15E-02,3.54E-03,4.45E-05
1.79E+01,3.15E-02,3.52E-03,4.44E-05
1.79E+01,3.14E-02,3.51E-03,4.42E-05
1.79E+01,3.13E-02,3.50E-03,4.39E-05
1.80E+01,3.12E-02,3.48E-03,4.36E-05
1.80E+01,3.12E-02,3.47E-03,4.32E-05
1.80E+01,3.11E-02,3.46E-03,4.29E-05
1.81E+01,3.10E-02,3.44E-03,4.27E-05
1.81E+01,3.09E-02,3.43E-03,4.27E-05
1.81E+01,3.08E-02,3.42E-03,4.28E-05
1.81E+01,3.07E-02,3.41E-03,4.30E-05
1.81E+01,3.06E-02,3.40E-03,4.32E-05
1.82E+01,3.05E-02,3.39E-03,4.33E-05
1.82E+01,3.05E-02,3.38E-03,4.31E-05
1.82E+01,3.04E-02,3.37E-03,4.27E-05
1.83E+01,3.03E-02,3.36E-03,4.18E-05
1.83E+01,3.02E-02,3.35E-03,4.04E-05
1.83E+01,3.00E-02,3.34E-03,3.87E-05
1.83E+01,2.99E-02,3.33E-03,3.68E-05
1.84E+01,2.98E-02,3.32E-03,3.53E-05
1.84E+01,2.97E-02,3.31E-03,3.43E-05
1.84E+01,2.96E-02,3.30E-03,3.40E-05
1.84E+01,2.96E-02,3.29E-03,3.45E-05
1.84E+01,2.95E-02,3.28E-03,3.53E-05
1.85E+01,2.94E-02,3.27E-03,3.64E-05
1.85E+01,2.93E-02,3.26E-03,3.75E-05
1.85E+01,2.92E-02,3.25E-03,3.82E-05
1.86E+01,2.91E-02,3.24E-03,3.85E-05
1.86E+01,2.90E-02,3.22E-03,3.85E-05
1.86E+01,2.90E-02,3.21E-03,3.82E-05
1.86E+01,2.89E-02,3.20E-03,3.77E-05
1.86E+01,2.88E-02,3.19E-03,3.74E-05
1.87E+01,2.87E-02,3.18E-03,3.72E-05
1.87E+01,2.86E-02,3.17E-03,3.71E-05
1.87E+01,2.85E-02,3.15E-03,3.71E-05
1.88E+01,2.85E-02,3.14E-03,3.70E-05
1.88E+01,2.84E-02,3.13E-03,3.67E-05
1.88E+01,2.83E-02,3.12E-03,3.63E-05
1.88E+01,2.82E-02,3.11E-03,3.58E-05
1.89E+01,2.82E-02,3.10E-03,3.54E-05
1.89E+01,2.81E-02,3.09E-03,3.52E-05
1.89E+01,2.80E-02,3.08E-03,3.51E-05
1.89E+01,2.80E-02,3.06E-03,3.51E-05
1.89E+01,2.79E-02,3.05E-03,3.54E-05
1.90E+01,2.78E-02,3.04E-03,3.56E-05
1.90E+01,2.78E-02,3.03E-03,3.59E-05
1.90E+01,2.77E-02,3.02E-03,3.60E-05
1.91E+01,2.76E-02,3.01E-03,3.59E-05
1.91E+01,2.76E-02,3.00E-03,3.58E-05
1.91E+01,2.75E-02,2.99E-03,3.55E-05
1.91E+01,2.74E-02,2.98E-03,3.50E-05
1.91E+01,2.73E-02,2.97E-03,3.45E-05
1.92E+01,2.73E-02,2.96E-03,3.39E-05
1.92E+01,2.72E-02,2.95E-03,3.33E-05
1.92E+01,2.71E-02,2.93E-03,3.26E-05
1.93E+01,2.71E-02,2.92E-03,3.20E-05
1.93E+01,2.70E-02,2.91E-03,3.15E-05
1.93E+01,2.69E-02,2.90E-03,3.13E-05
1.93E+01,2.69E-02,2.89E-03,3.13E-05
1.94E+01,2.68E-02,2.87E-03,3.17E-05
1.94E+01,2.68E-02,2.86E-03,3.23E-05
1.94E+01,2.67E-02,2.85E-03,3.30E-05
1.94E+01,2.66E-02,2.84E-03,3.38E-05
1.94E+01,2.66E-02,2.82E-03,3.45E-05
1.95E+01,2.65E-02,2.81E-03,3.50E-05
1.95E+01,2.65E-02,2.80E-03,3.54E-05
1.95E+01,2.64E-02,2.79E-03,3.56E-05
1.96E+01,2.64E-02,2.78E-03,3.59E-05
1.96E+01,2.63E-02,2.77E-03,3.61E-05
1.96E+01,2.62E-02,2.75E-03,3.62E-05
1.96E+01,2.62E-02,2.74E-03,3.62E-05
1.96E+01,2.61E-02,2.73E-03,3.60E-05
1.97E+01,2.60E-02,2.72E-03,3.58E-05
1.97E+01,2.59E-02,2.71E-03,3.55E-05
1.97E+01,2.59E-02,2.70E-03,3.53E-05
1.98E+01,2.58E-02,2.69E-03,3.50E-05
1.98E+01,2.57E-02,2.68E-03,3.48E-05
1.98E+01,2.56E-02,2.67E-03,3.44E-05
1.98E+01,2.55E-02,2.66E-03,3.39E-05
1.99E+01,2.54E-02,2.65E-03,3.31E-05
1.99E+01,2.53E-02,2.64E-03,3.22E-05
1.99E+01,2.52E-02,2.63E-03,3.10E-05
1.99E+01,2.51E-02,2.62E-03,2.97E-05
1.99E+01,2.50E-02,2.61E-03,2.85E-05
2.00E+01,2.49E-02,2.60E-03,2.73E-05
2.00E+01,2.48E-02,2.59E-03,2.63E-05


==> figs/data/OpenSBLI_TENO6_N256.csv <==
t,ke,soldis,dildis
5.000000000000000278e-02,1.249894200000000039e-01,4.689499999999999875e-04,5.906698689999999825e-07
1.000000000000000056e-01,1.250037999999999982e-01,4.696999999999999786e-04,2.284928209999999979e-06
1.499999999999999944e-01,1.250410100000000080e-01,4.710299999999999947e-04,4.854589480000000028e-06
2.000000000000000111e-01,1.250978199999999985e-01,4.729499999999999763e-04,7.966590660000000517e-06
2.500000000000000000e-01,1.251703799999999978e-01,4.754700000000000267e-04,1.123828409999999996e-05
2.999999999999999889e-01,1.252547800000000100e-01,4.785999999999999781e-04,1.430593460000000069e-05
3.499999999999999778e-01,1.253476000000000035e-01,4.823000000000000139e-04,1.689437219999999866e-05
4.000000000000000222e-01,1.254463600000000068e-01,4.865299999999999920e-04,1.886980159999999919e-05
4.500000000000000111e-01,1.255497799999999997e-01,4.912300000000000520e-04,2.025886440000000143e-05
5.000000000000000000e-01,1.256577700000000020e-01,4.962999999999999747e-04,2.122852150000000061e-05
5.500000000000000444e-01,1.257710999999999968e-01,5.016400000000000286e-04,2.203655249999999843e-05
5.999999999999999778e-01,1.258907999999999971e-01,5.071599999999999893e-04,2.297016269999999969e-05
6.500000000000000222e-01,1.260173500000000002e-01,5.127999999999999963e-04,2.428701799999999895e-05
6.999999999999999556e-01,1.261499100000000040e-01,5.184999999999999722e-04,2.616578009999999966e-05
7.500000000000000000e-01,1.262857099999999955e-01,5.242499999999999764e-04,2.866975219999999975e-05
8.000000000000000444e-01,1.264199300000000137e-01,5.300500000000000090e-04,3.172943299999999840e-05
8.499999999999999778e-01,1.265461099999999894e-01,5.359300000000000001e-04,3.515359089999999876e-05
9.000000000000000222e-01,1.266572400000000043e-01,5.419100000000000479e-04,3.867707199999999946e-05
9.499999999999999556e-01,1.267471799999999871e-01,5.480399999999999638e-04,4.204109189999999954e-05
1.000000000000000000e+00,1.268120699999999990e-01,5.543600000000000524e-04,4.508028179999999684e-05
1.050000000000000044e+00,1.268511800000000078e-01,5.609099999999999676e-04,4.777611720000000126e-05
1.100000000000000089e+00,1.268668699999999927e-01,5.676999999999999755e-04,5.024757610000000249e-05
1.149999999999999911e+00,1.268637800000000093e-01,5.747400000000000165e-04,5.268492869999999884e-05
1.199999999999999956e+00,1.268476400000000115e-01,5.820400000000000313e-04,5.526695120000000043e-05
1.250000000000000000e+00,1.268243599999999971e-01,5.895899999999999709e-04,5.811352199999999867e-05
1.300000000000000044e+00,1.267995299999999936e-01,5.973499999999999643e-04,6.130333389999999434e-05
1.350000000000000089e+00,1.267784499999999870e-01,6.052800000000000324e-04,6.493665409999999690e-05
1.399999999999999911e+00,1.267662200000000128e-01,6.133300000000000383e-04,6.919139679999999817e-05
1.449999999999999956e+00,1.267675400000000119e-01,6.214600000000000029e-04,7.434234479999999451e-05
1.500000000000000000e+00,1.267862299999999998e-01,6.296299999999999467e-04,8.075406619999999671e-05
1.550000000000000044e+00,1.268246100000000043e-01,6.377800000000000092e-04,8.886662799999999710e-05
1.600000000000000089e+00,1.268828899999999982e-01,6.459200000000000228e-04,9.920831600000000060e-05
1.649999999999999911e+00,1.269588000000000105e-01,6.540499999999999873e-04,1.123199999999999953e-04
1.699999999999999956e+00,1.270474900000000129e-01,6.621900000000000008e-04,1.286500000000000100e-04
1.750000000000000000e+00,1.271417599999999926e-01,6.704000000000000323e-04,1.471800000000000105e-04
1.800000000000000044e+00,1.272343499999999961e-01,6.787400000000000507e-04,1.671900000000000035e-04
1.850000000000000089e+00,1.273173999999999972e-01,6.872700000000000250e-04,1.861400000000000034e-04
1.899999999999999911e+00,1.273857599999999868e-01,6.960199999999999937e-04,2.048800000000000035e-04
1.949999999999999956e+00,1.274366399999999899e-01,7.051200000000000523e-04,2.224700000000000028e-04
2.000000000000000000e+00,1.274642300000000117e-01,7.145199999999999555e-04,2.365599999999999984e-04
2.049999999999999822e+00,1.274726800000000049e-01,7.244000000000000439e-04,2.517600000000000155e-04
2.100000000000000089e+00,1.274585900000000105e-01,7.347400000000000025e-04,2.615699999999999774e-04
2.149999999999999911e+00,1.274254200000000115e-01,7.455699999999999784e-04,2.718199999999999826e-04
2.200000000000000178e+00,1.273787000000000114e-01,7.570699999999999869e-04,2.816699999999999781e-04
2.250000000000000000e+00,1.273144900000000024e-01,7.690999999999999920e-04,2.858700000000000260e-04
2.299999999999999822e+00,1.272411599999999920e-01,7.819399999999999571e-04,2.928100000000000104e-04
2.350000000000000089e+00,1.271584099999999995e-01,7.954700000000000529e-04,2.969100000000000016e-04
2.399999999999999911e+00,1.270639000000000074e-01,8.097100000000000521e-04,2.984600000000000122e-04
2.450000000000000178e+00,1.269662699999999922e-01,8.248199999999999803e-04,3.022100000000000220e-04
2.500000000000000000e+00,1.268623399999999901e-01,8.406000000000000494e-04,3.007500000000000191e-04
2.549999999999999822e+00,1.267564399999999980e-01,8.570700000000000323e-04,3.002600000000000017e-04
2.600000000000000089e+00,1.266554900000000095e-01,8.742700000000000167e-04,3.002400000000000121e-04
2.649999999999999911e+00,1.265574999999999894e-01,8.919000000000000495e-04,2.960199999999999746e-04
2.700000000000000178e+00,1.264711099999999977e-01,9.101800000000000168e-04,2.937099999999999780e-04
2.750000000000000000e+00,1.263985999999999998e-01,9.288700000000000429e-04,2.894500000000000154e-04
2.799999999999999822e+00,1.263412200000000041e-01,9.478400000000000323e-04,2.849999999999999886e-04
2.850000000000000089e+00,1.263048099999999896e-01,9.672500000000000108e-04,2.809199999999999870e-04
2.899999999999999911e+00,1.262858900000000117e-01,9.868100000000000743e-04,2.753200000000000135e-04
2.950000000000000178e+00,1.262892499999999918e-01,1.006759999999999990e-03,2.707699999999999842e-04
3.000000000000000000e+00,1.263093799999999989e-01,1.026800000000000022e-03,2.647099999999999779e-04
3.049999999999999822e+00,1.263496799999999920e-01,1.047310000000000081e-03,2.593799999999999730e-04
3.100000000000000089e+00,1.264042599999999905e-01,1.068060000000000016e-03,2.532599999999999977e-04
3.149999999999999911e+00,1.264763600000000099e-01,1.089380000000000036e-03,2.477900000000000111e-04
3.200000000000000178e+00,1.265618900000000102e-01,1.111379999999999920e-03,2.424500000000000114e-04
3.250000000000000000e+00,1.266616899999999935e-01,1.134119999999999963e-03,2.378000000000000068e-04
3.299999999999999822e+00,1.267754199999999998e-01,1.158100000000000015e-03,2.348200000000000049e-04
3.350000000000000089e+00,1.268972499999999892e-01,1.183100000000000080e-03,2.317599999999999901e-04
3.399999999999999911e+00,1.270284700000000044e-01,1.209430000000000054e-03,2.315300000000000008e-04
3.450000000000000178e+00,1.271626700000000054e-01,1.237229999999999970e-03,2.327800000000000041e-04
3.500000000000000000e+00,1.272939399999999943e-01,1.266449999999999911e-03,2.334699999999999991e-04
3.549999999999999822e+00,1.274227300000000118e-01,1.297179999999999991e-03,2.382200000000000062e-04
3.600000000000000089e+00,1.275365099999999918e-01,1.329260000000000077e-03,2.401799999999999942e-04
3.649999999999999911e+00,1.276379400000000053e-01,1.362689999999999952e-03,2.453900000000000070e-04
3.700000000000000178e+00,1.277183299999999910e-01,1.396979999999999923e-03,2.488899999999999836e-04
3.750000000000000000e+00,1.277759499999999993e-01,1.431919999999999938e-03,2.518900000000000024e-04
3.799999999999999822e+00,1.278092799999999973e-01,1.467159999999999905e-03,2.561999999999999933e-04
3.850000000000000089e+00,1.278122399999999936e-01,1.502510000000000087e-03,2.572399999999999969e-04
3.899999999999999911e+00,1.277855099999999910e-01,1.537769999999999936e-03,2.580999999999999852e-04
3.950000000000000178e+00,1.277271299999999943e-01,1.573069999999999980e-03,2.557699999999999991e-04
4.000000000000000000e+00,1.276408599999999949e-01,1.608550000000000041e-03,2.524000000000000093e-04
4.049999999999999822e+00,1.275315499999999935e-01,1.644349999999999935e-03,2.494099999999999854e-04
4.099999999999999645e+00,1.274039499999999880e-01,1.680660000000000053e-03,2.453900000000000070e-04
4.150000000000000355e+00,1.272648399999999902e-01,1.717669999999999917e-03,2.427200000000000071e-04
4.200000000000000178e+00,1.271185699999999863e-01,1.755519999999999997e-03,2.402899999999999914e-04
4.250000000000000000e+00,1.269693199999999966e-01,1.794449999999999951e-03,2.383800000000000047e-04
4.299999999999999822e+00,1.268199700000000041e-01,1.834569999999999994e-03,2.381799999999999998e-04
4.349999999999999645e+00,1.266712600000000077e-01,1.875860000000000027e-03,2.391600000000000073e-04
4.400000000000000355e+00,1.265225700000000009e-01,1.918269999999999914e-03,2.415200000000000051e-04
4.450000000000000178e+00,1.263717099999999982e-01,1.961619999999999857e-03,2.459599999999999829e-04
4.500000000000000000e+00,1.262151099999999915e-01,2.005760000000000095e-03,2.517999999999999947e-04
4.549999999999999822e+00,1.260489700000000102e-01,2.050429999999999787e-03,2.596400000000000010e-04
4.599999999999999645e+00,1.258691399999999905e-01,2.095469999999999885e-03,2.693600000000000096e-04
4.650000000000000355e+00,1.256722899999999921e-01,2.140759999999999798e-03,2.801100000000000269e-04
4.700000000000000178e+00,1.254565699999999895e-01,2.186179999999999807e-03,2.910100000000000208e-04
4.750000000000000000e+00,1.252220599999999961e-01,2.231659999999999894e-03,3.019300000000000044e-04
4.799999999999999822e+00,1.249699300000000068e-01,2.277320000000000212e-03,3.124900000000000117e-04
4.849999999999999645e+00,1.247020100000000020e-01,2.323280000000000050e-03,3.222699999999999892e-04
4.900000000000000355e+00,1.244201399999999985e-01,2.369700000000000192e-03,3.323900000000000075e-04
4.950000000000000178e+00,1.241254400000000035e-01,2.416660000000000162e-03,3.416299999999999936e-04
5.000000000000000000e+00,1.238197099999999995e-01,2.464159999999999962e-03,3.496899999999999943e-04
5.049999999999999822e+00,1.235054800000000008e-01,2.512480000000000095e-03,3.571700000000000244e-04
5.099999999999999645e+00,1.231844200000000028e-01,2.561729999999999910e-03,3.637399999999999835e-04
5.150000000000000355e+00,1.228577099999999950e-01,2.612390000000000025e-03,3.691699999999999908e-04
5.200000000000000178e+00,1.225258800000000037e-01,2.664090000000000034e-03,3.745500000000000240e-04
5.250000000000000000e+00,1.221887100000000059e-01,2.717479999999999982e-03,3.790099999999999914e-04
5.299999999999999822e+00,1.218467099999999970e-01,2.772339999999999874e-03,3.832099999999999851e-04
5.349999999999999645e+00,1.214999999999999969e-01,2.828939999999999840e-03,3.872899999999999867e-04
5.400000000000000355e+00,1.211484000000000033e-01,2.887339999999999959e-03,3.918300000000000212e-04
5.450000000000000178e+00,1.207918500000000062e-01,2.947609999999999814e-03,3.966800000000000035e-04
5.500000000000000000e+00,1.204308199999999940e-01,3.009640000000000058e-03,4.023200000000000105e-04
5.549999999999999822e+00,1.200665499999999941e-01,3.073740000000000153e-03,4.091599999999999925e-04
5.599999999999999645e+00,1.197007399999999999e-01,3.139789999999999942e-03,4.166800000000000018e-04
5.650000000000000355e+00,1.193356200000000034e-01,3.207189999999999954e-03,4.250999999999999788e-04
5.700000000000000178e+00,1.189735700000000007e-01,3.275339999999999849e-03,4.339100000000000248e-04
5.750000000000000000e+00,1.186169400000000040e-01,3.344049999999999887e-03,4.423000000000000174e-04
5.799999999999999822e+00,1.182678499999999938e-01,3.413380000000000147e-03,4.499999999999999877e-04
5.849999999999999645e+00,1.179285499999999931e-01,3.483889999999999904e-03,4.579699999999999808e-04
5.900000000000000355e+00,1.176005499999999981e-01,3.555930000000000115e-03,4.663499999999999785e-04
5.950000000000000178e+00,1.172848300000000066e-01,3.630180000000000212e-03,4.754199999999999984e-04
6.000000000000000000e+00,1.169821499999999931e-01,3.706839999999999875e-03,4.841000000000000034e-04
6.049999999999999822e+00,1.166939099999999979e-01,3.786030000000000124e-03,4.920099999999999734e-04
6.099999999999999645e+00,1.164223499999999939e-01,3.868869999999999948e-03,5.008700000000000478e-04
6.150000000000000355e+00,1.161700999999999984e-01,3.956209999999999935e-03,5.093899999999999730e-04
6.200000000000000178e+00,1.159386300000000009e-01,4.047740000000000192e-03,5.158899999999999684e-04
6.250000000000000000e+00,1.157284499999999966e-01,4.143439999999999970e-03,5.216399999999999726e-04
6.299999999999999822e+00,1.155372699999999975e-01,4.242029999999999933e-03,5.264799999999999602e-04
6.349999999999999645e+00,1.153599700000000061e-01,4.340870000000000145e-03,5.287999999999999515e-04
6.400000000000000355e+00,1.151897999999999950e-01,4.437840000000000187e-03,5.282699999999999549e-04
6.450000000000000178e+00,1.150192099999999967e-01,4.531610000000000152e-03,5.253200000000000187e-04
6.500000000000000000e+00,1.148409199999999991e-01,4.621649999999999717e-03,5.204100000000000132e-04
6.549999999999999822e+00,1.146499500000000005e-01,4.708900000000000238e-03,5.180700000000000322e-04
6.599999999999999645e+00,1.144418700000000011e-01,4.793999999999999651e-03,5.199999999999999544e-04
6.650000000000000355e+00,1.142120199999999974e-01,4.876609999999999973e-03,5.199700000000000242e-04
6.700000000000000178e+00,1.139581300000000047e-01,4.956890000000000254e-03,5.175099999999999969e-04
6.750000000000000000e+00,1.136791500000000066e-01,5.033669999999999638e-03,5.155900000000000153e-04
6.799999999999999822e+00,1.133736300000000030e-01,5.105679999999999594e-03,5.137199999999999536e-04
6.849999999999999645e+00,1.130415699999999940e-01,5.172949999999999944e-03,5.093100000000000144e-04
6.900000000000000355e+00,1.126849600000000007e-01,5.236300000000000156e-03,5.007399999999999525e-04
6.950000000000000178e+00,1.123081300000000060e-01,5.297569999999999710e-03,4.901699999999999504e-04
7.000000000000000000e+00,1.119160899999999959e-01,5.359339999999999764e-03,4.769800000000000038e-04
7.049999999999999822e+00,1.115152600000000049e-01,5.424110000000000216e-03,4.575399999999999866e-04
7.099999999999999645e+00,1.111138400000000054e-01,5.493979999999999871e-03,4.387400000000000176e-04
7.150000000000000355e+00,1.107173999999999936e-01,5.570209999999999918e-03,4.220699999999999756e-04
7.200000000000000178e+00,1.103275999999999979e-01,5.653110000000000253e-03,4.053099999999999802e-04
7.250000000000000000e+00,1.099442600000000020e-01,5.742449999999999638e-03,3.879900000000000037e-04
7.299999999999999822e+00,1.095668000000000059e-01,5.837410000000000342e-03,3.722199999999999836e-04
7.349999999999999645e+00,1.091935099999999936e-01,5.936789999999999949e-03,3.584700000000000017e-04
7.400000000000000355e+00,1.088238799999999978e-01,6.039000000000000097e-03,3.480600000000000252e-04
7.450000000000000178e+00,1.084586399999999951e-01,6.143530000000000345e-03,3.397599999999999861e-04
7.500000000000000000e+00,1.081004599999999954e-01,6.250290000000000359e-03,3.330300000000000014e-04
7.549999999999999822e+00,1.077521800000000030e-01,6.360130000000000297e-03,3.264900000000000267e-04
7.599999999999999645e+00,1.074163999999999952e-01,6.472720000000000383e-03,3.213000000000000036e-04
7.650000000000000355e+00,1.070933300000000005e-01,6.586350000000000364e-03,3.171299999999999944e-04
7.700000000000000178e+00,1.067814200000000019e-01,6.699369999999999631e-03,3.124900000000000117e-04
7.750000000000000000e+00,1.064788599999999946e-01,6.809960000000000319e-03,3.095300000000000265e-04
7.799999999999999822e+00,1.061834100000000058e-01,6.918409999999999838e-03,3.058399999999999856e-04
7.849999999999999645e+00,1.058950899999999973e-01,7.026349999999999783e-03,3.034000000000000022e-04
7.900000000000000355e+00,1.056123000000000062e-01,7.134579999999999742e-03,3.013800000000000181e-04
7.950000000000000178e+00,1.053316700000000022e-01,7.240860000000000005e-03,3.002200000000000224e-04
8.000000000000000000e+00,1.050466600000000000e-01,7.334089999999999707e-03,2.998400000000000024e-04
8.050000000000000711e+00,1.047490499999999963e-01,7.398720000000000123e-03,2.998899999999999765e-04
8.099999999999999645e+00,1.044302899999999951e-01,7.432260000000000429e-03,3.006500000000000166e-04
8.150000000000000355e+00,1.040846899999999936e-01,7.454989999999999881e-03,3.014499999999999819e-04
8.199999999999999289e+00,1.037082299999999985e-01,7.483670000000000426e-03,3.012199999999999925e-04
8.250000000000000000e+00,1.032983700000000005e-01,7.516809999999999638e-03,3.003600000000000042e-04
8.300000000000000711e+00,1.028536899999999976e-01,7.547670000000000247e-03,2.990900000000000112e-04
8.349999999999999645e+00,1.023751900000000048e-01,7.575639999999999805e-03,2.980899999999999869e-04
8.400000000000000355e+00,1.018684100000000065e-01,7.600530000000000307e-03,2.985500000000000198e-04
8.449999999999999289e+00,1.013423100000000049e-01,7.624810000000000094e-03,3.007600000000000139e-04
8.500000000000000000e+00,1.008073800000000020e-01,7.654489999999999905e-03,3.043699999999999878e-04
8.550000000000000711e+00,1.002714499999999981e-01,7.693919999999999926e-03,3.084100000000000101e-04
8.599999999999999645e+00,9.973898999999999959e-02,7.745809999999999675e-03,3.114699999999999977e-04
8.650000000000000355e+00,9.921291999999999611e-02,7.811219999999999795e-03,3.117500000000000154e-04
8.699999999999999289e+00,9.869435000000000013e-02,7.889109999999999526e-03,3.082900000000000180e-04
8.750000000000000000e+00,9.818184000000000633e-02,7.979419999999999222e-03,3.010299999999999825e-04
8.800000000000000711e+00,9.767264000000000501e-02,8.083989999999999232e-03,2.903299999999999935e-04
8.849999999999999645e+00,9.716492999999999658e-02,8.202239999999999531e-03,2.801600000000000010e-04
8.900000000000000355e+00,9.665482999999999714e-02,8.328769999999999230e-03,2.717800000000000034e-04
8.949999999999999289e+00,9.614224000000000381e-02,8.456780000000000547e-03,2.643200000000000172e-04
9.000000000000000000e+00,9.563343000000000538e-02,8.581399999999999445e-03,2.571000000000000152e-04
9.050000000000000711e+00,9.513736999999999888e-02,8.697889999999999788e-03,2.502699999999999738e-04
9.099999999999999645e+00,9.466040000000000565e-02,8.801460000000000533e-03,2.447400000000000183e-04
9.150000000000000355e+00,9.420285000000000464e-02,8.887920000000000542e-03,2.413500000000000118e-04
9.199999999999999289e+00,9.375817000000000179e-02,8.954349999999999810e-03,2.395999999999999964e-04
9.250000000000000000e+00,9.331738000000000532e-02,9.003020000000000467e-03,2.383800000000000047e-04
9.300000000000000711e+00,9.287402000000000157e-02,9.036680000000000060e-03,2.370499999999999886e-04
9.349999999999999645e+00,9.243002999999999636e-02,9.061009999999999551e-03,2.366799999999999904e-04
9.400000000000000355e+00,9.199134000000000477e-02,9.080770000000000161e-03,2.383599999999999879e-04
9.449999999999999289e+00,9.155907000000000628e-02,9.097519999999999565e-03,2.417700000000000112e-04
9.500000000000000000e+00,9.112699999999999967e-02,9.110019999999999923e-03,2.445400000000000134e-04
9.550000000000000711e+00,9.068587999999999649e-02,9.113090000000000773e-03,2.436500000000000135e-04
9.599999999999999645e+00,9.023116999999999943e-02,9.100699999999999762e-03,2.389500000000000077e-04
9.650000000000000355e+00,8.976559000000000621e-02,9.077679999999999430e-03,2.301399999999999887e-04
9.699999999999999289e+00,8.929666999999999466e-02,9.055709999999999801e-03,2.191700000000000039e-04
9.750000000000000000e+00,8.882776000000000560e-02,9.041689999999999797e-03,2.102600000000000096e-04
9.800000000000000711e+00,8.835213999999999568e-02,9.033609999999999210e-03,2.045700000000000014e-04
9.849999999999999645e+00,8.785666000000000309e-02,9.025629999999999764e-03,1.992800000000000029e-04
9.900000000000000355e+00,8.733813999999999467e-02,9.019869999999999277e-03,1.918199999999999896e-04
9.949999999999999289e+00,8.681194999999999884e-02,9.022389999999999924e-03,1.875299999999999884e-04
1.000000000000000000e+01,8.629971999999999643e-02,9.038600000000000800e-03,1.887199999999999956e-04
1.005000000000000071e+01,8.581128999999999840e-02,9.068829999999999947e-03,1.912299999999999970e-04
1.009999999999999964e+01,8.534695999999999949e-02,9.106970000000000690e-03,1.896500000000000020e-04
1.015000000000000036e+01,8.490862999999999883e-02,9.143560000000000229e-03,1.845999999999999876e-04
1.019999999999999929e+01,8.449887000000000370e-02,9.174810000000000257e-03,1.789000000000000117e-04
1.025000000000000000e+01,8.411511000000000682e-02,9.199680000000000010e-03,1.745399999999999925e-04
1.030000000000000071e+01,8.375143999999999644e-02,9.217470000000000177e-03,1.704599999999999909e-04
1.034999999999999964e+01,8.340435000000000210e-02,9.228470000000000770e-03,1.684099999999999952e-04
1.040000000000000036e+01,8.306777999999999385e-02,9.237030000000000241e-03,1.676399999999999874e-04
1.044999999999999929e+01,8.273178999999999950e-02,9.242880000000000193e-03,1.650300000000000107e-04
1.050000000000000000e+01,8.238951999999999387e-02,9.243460000000000218e-03,1.616800000000000106e-04
1.055000000000000071e+01,8.203446999999999822e-02,9.241809999999999609e-03,1.589700000000000043e-04
1.059999999999999964e+01,8.165859000000000312e-02,9.244209999999999233e-03,1.571099999999999916e-04
1.065000000000000036e+01,8.125485999999999820e-02,9.249709999999999530e-03,1.554700000000000006e-04
1.069999999999999929e+01,8.082245999999999875e-02,9.259510000000000310e-03,1.516199999999999883e-04
1.075000000000000000e+01,8.036654000000000020e-02,9.282069999999999904e-03,1.454500000000000118e-04
1.080000000000000071e+01,7.989253000000000327e-02,9.323200000000000237e-03,1.398199999999999996e-04
1.084999999999999964e+01,7.940052999999999694e-02,9.378469999999999862e-03,1.364299999999999931e-04
1.090000000000000036e+01,7.888744000000000312e-02,9.440179999999999405e-03,1.331799999999999954e-04
1.094999999999999929e+01,7.835288999999999449e-02,9.505420000000000536e-03,1.303400000000000023e-04
1.100000000000000000e+01,7.779835999999999696e-02,9.569829999999999656e-03,1.298899999999999914e-04
1.105000000000000071e+01,7.722565000000000679e-02,9.626169999999999866e-03,1.316500000000000016e-04
1.109999999999999964e+01,7.663950999999999403e-02,9.671080000000000301e-03,1.329000000000000049e-04
1.115000000000000036e+01,7.605000000000000648e-02,9.710009999999999822e-03,1.318600000000000013e-04
1.119999999999999929e+01,7.547025999999999735e-02,9.749070000000000305e-03,1.305699999999999916e-04
1.125000000000000000e+01,7.490700999999999610e-02,9.787330000000000335e-03,1.303200000000000127e-04
1.130000000000000071e+01,7.435827000000000409e-02,9.819120000000000625e-03,1.296400000000000124e-04
1.134999999999999964e+01,7.382020999999999722e-02,9.843050000000000757e-03,1.269999999999999970e-04
1.140000000000000036e+01,7.329521999999999426e-02,9.864760000000000195e-03,1.242500000000000115e-04
1.144999999999999929e+01,7.278827000000000214e-02,9.888749999999999971e-03,1.230399999999999875e-04
1.150000000000000000e+01,7.230200000000000515e-02,9.914169999999999927e-03,1.216800000000000005e-04
1.155000000000000071e+01,7.183614000000000666e-02,9.935740000000000197e-03,1.189200000000000066e-04
1.159999999999999964e+01,7.139136000000000093e-02,9.950960000000000014e-03,1.176400000000000053e-04
1.165000000000000036e+01,7.096645000000000036e-02,9.958349999999999494e-03,1.189699999999999943e-04
1.169999999999999929e+01,7.055472999999999606e-02,9.954769999999999938e-03,1.197900000000000034e-04
1.175000000000000000e+01,7.014826000000000394e-02,9.941719999999999377e-03,1.192700000000000016e-04
1.180000000000000071e+01,6.974155999999999411e-02,9.922939999999999885e-03,1.178899999999999978e-04
1.184999999999999964e+01,6.933446999999999527e-02,9.904369999999999147e-03,1.167600000000000002e-04
1.190000000000000036e+01,6.892800999999999789e-02,9.887589999999999921e-03,1.161099999999999979e-04
1.194999999999999929e+01,6.851888999999999896e-02,9.871450000000000363e-03,1.139500000000000051e-04
1.200000000000000000e+01,6.810275999999999830e-02,9.855370000000000449e-03,1.102400000000000016e-04
1.205000000000000071e+01,6.767531000000000241e-02,9.832689999999999833e-03,1.075700000000000018e-04
1.209999999999999964e+01,6.723477999999999399e-02,9.797079999999999678e-03,1.071399999999999940e-04
1.215000000000000036e+01,6.678285000000000471e-02,9.749719999999999914e-03,1.073199999999999957e-04
1.219999999999999929e+01,6.632068000000000685e-02,9.694370000000000764e-03,1.065400000000000066e-04
1.225000000000000000e+01,6.584816999999999754e-02,9.633130000000000165e-03,1.053400000000000045e-04
1.230000000000000071e+01,6.536408999999999969e-02,9.567610000000000697e-03,1.051800000000000060e-04
1.234999999999999964e+01,6.486540000000000361e-02,9.499000000000000499e-03,1.062699999999999973e-04
1.240000000000000036e+01,6.434787999999999619e-02,9.426600000000000257e-03,1.077899999999999963e-04
1.244999999999999929e+01,6.380943999999999505e-02,9.350610000000000518e-03,1.080999999999999984e-04
1.250000000000000000e+01,6.325527000000000233e-02,9.273460000000000730e-03,1.065000000000000002e-04
1.255000000000000071e+01,6.269813999999999943e-02,9.195860000000000145e-03,1.043200000000000041e-04
1.259999999999999964e+01,6.215012999999999788e-02,9.117460000000000842e-03,1.025299999999999958e-04
1.265000000000000036e+01,6.161646999999999957e-02,9.038289999999999172e-03,1.002900000000000037e-04
1.269999999999999929e+01,6.109814000000000217e-02,8.958439999999999806e-03,9.745838220000000254e-05
1.275000000000000000e+01,6.059438999999999798e-02,8.878560000000000618e-03,9.491208249999999761e-05
1.280000000000000071e+01,6.010262999999999717e-02,8.799889999999999449e-03,9.223765360000000060e-05
1.284999999999999964e+01,5.962143000000000304e-02,8.723510000000000292e-03,8.988099570000000315e-05
1.290000000000000036e+01,5.915026000000000311e-02,8.650569999999999787e-03,8.954021520000000466e-05
1.294999999999999929e+01,5.868508000000000058e-02,8.581079999999999611e-03,9.039103349999999732e-05
1.300000000000000000e+01,5.822085999999999928e-02,8.513579999999999759e-03,9.077012219999999688e-05
1.305000000000000071e+01,5.775497999999999743e-02,8.446199999999999194e-03,9.035962370000000558e-05
1.309999999999999964e+01,5.728607000000000143e-02,8.377360000000000362e-03,8.943060769999999760e-05
1.315000000000000036e+01,5.681291000000000119e-02,8.305740000000000692e-03,8.781676380000000086e-05
1.319999999999999929e+01,5.633661999999999698e-02,8.230960000000000706e-03,8.597565629999999860e-05
1.325000000000000000e+01,5.586105999999999711e-02,8.153399999999999884e-03,8.496326079999999689e-05
1.330000000000000071e+01,5.539050000000000223e-02,8.073300000000000268e-03,8.486373099999999672e-05
1.334999999999999964e+01,5.492963000000000012e-02,7.991639999999999508e-03,8.520964029999999567e-05
1.340000000000000036e+01,5.448457000000000300e-02,7.910129999999999592e-03,8.646621409999999885e-05
1.344999999999999929e+01,5.405919000000000002e-02,7.829110000000000236e-03,8.886643719999999785e-05
1.350000000000000000e+01,5.365186000000000260e-02,7.748119999999999834e-03,9.083734359999999909e-05
1.355000000000000071e+01,5.325839999999999741e-02,7.666959999999999574e-03,9.098402720000000547e-05
1.359999999999999964e+01,5.287627000000000299e-02,7.586050000000000432e-03,8.962522010000000341e-05
1.365000000000000036e+01,5.250503000000000114e-02,7.505539999999999781e-03,8.794474230000000152e-05
1.369999999999999929e+01,5.214420000000000166e-02,7.425239999999999618e-03,8.655106589999999407e-05
1.375000000000000000e+01,5.179235000000000089e-02,7.345090000000000299e-03,8.545699320000000264e-05
1.380000000000000071e+01,5.144809000000000188e-02,7.265070000000000208e-03,8.459610809999999477e-05
1.384999999999999964e+01,5.111128999999999672e-02,7.185760000000000237e-03,8.379477620000000372e-05
1.390000000000000036e+01,5.078321999999999697e-02,7.108549999999999938e-03,8.307184189999999629e-05
1.394999999999999929e+01,5.046569000000000055e-02,7.033659999999999739e-03,8.260288339999999471e-05
1.400000000000000000e+01,5.016033999999999771e-02,6.960939999999999662e-03,8.289573349999999473e-05
1.405000000000000071e+01,4.986701000000000328e-02,6.890610000000000138e-03,8.401834220000000645e-05
1.409999999999999964e+01,4.958313999999999777e-02,6.822739999999999881e-03,8.529787289999999646e-05
1.415000000000000036e+01,4.930537000000000114e-02,6.757329999999999760e-03,8.619586879999999781e-05
1.419999999999999929e+01,4.903032999999999697e-02,6.694679999999999728e-03,8.616039579999999504e-05
1.425000000000000000e+01,4.875564000000000286e-02,6.634649999999999749e-03,8.531745550000000597e-05
1.430000000000000071e+01,4.848047999999999941e-02,6.576860000000000345e-03,8.458427469999999935e-05
1.434999999999999964e+01,4.820445000000000285e-02,6.520889999999999673e-03,8.398313139999999681e-05
1.440000000000000036e+01,4.792790999999999718e-02,6.466389999999999812e-03,8.346832529999999827e-05
1.444999999999999929e+01,4.765197000000000183e-02,6.413440000000000286e-03,8.350643509999999793e-05
1.450000000000000000e+01,4.737622999999999834e-02,6.362490000000000159e-03,8.385413550000000115e-05
1.455000000000000071e+01,4.709827999999999931e-02,6.313080000000000427e-03,8.386828809999999671e-05
1.459999999999999964e+01,4.681513000000000341e-02,6.263109999999999684e-03,8.367489970000000605e-05
1.465000000000000036e+01,4.652367999999999781e-02,6.210720000000000303e-03,8.318594290000000532e-05
1.469999999999999929e+01,4.622182999999999847e-02,6.156009999999999954e-03,8.196845650000000405e-05
1.475000000000000000e+01,4.591005000000000086e-02,6.100259999999999710e-03,8.013816459999999566e-05
1.480000000000000071e+01,4.559099999999999958e-02,6.044380000000000239e-03,7.806371839999999833e-05
1.484999999999999964e+01,4.526818999999999982e-02,5.988720000000000328e-03,7.625030419999999820e-05
1.490000000000000036e+01,4.494476000000000027e-02,5.933550000000000109e-03,7.454079870000000546e-05
1.494999999999999929e+01,4.462370000000000225e-02,5.879320000000000379e-03,7.266547630000000672e-05
1.500000000000000000e+01,4.430806999999999801e-02,5.826429999999999630e-03,7.083071640000000290e-05
1.505000000000000071e+01,4.400045000000000345e-02,5.775129999999999847e-03,6.925911929999999572e-05
1.509999999999999964e+01,4.370219000000000187e-02,5.725509999999999627e-03,6.817456689999999416e-05
1.515000000000000036e+01,4.341289000000000259e-02,5.677459999999999625e-03,6.759160859999999659e-05
1.519999999999999929e+01,4.313133000000000244e-02,5.630800000000000041e-03,6.669099879999999629e-05
1.525000000000000000e+01,4.285817000000000099e-02,5.585500000000000187e-03,6.507417579999999892e-05
1.530000000000000071e+01,4.259609000000000312e-02,5.541650000000000395e-03,6.333872229999999888e-05
1.534999999999999964e+01,4.234674000000000077e-02,5.499310000000000309e-03,6.175685760000000364e-05
1.540000000000000036e+01,4.210955000000000253e-02,5.458049999999999881e-03,6.044886540000000058e-05
1.544999999999999929e+01,4.188163999999999776e-02,5.417169999999999798e-03,5.965876040000000249e-05
1.550000000000000000e+01,4.165797999999999723e-02,5.375839999999999785e-03,5.885603069999999687e-05
1.555000000000000071e+01,4.143398000000000220e-02,5.333570000000000151e-03,5.722807830000000318e-05
1.559999999999999964e+01,4.120870000000000088e-02,5.290440000000000420e-03,5.529173340000000125e-05
1.565000000000000036e+01,4.098306000000000171e-02,5.246989999999999987e-03,5.426159749999999882e-05
1.569999999999999929e+01,4.075575000000000031e-02,5.203659999999999709e-03,5.435431369999999912e-05
1.575000000000000000e+01,4.052259999999999890e-02,5.160389999999999942e-03,5.455384909999999831e-05
1.580000000000000071e+01,4.028023000000000020e-02,5.116859999999999985e-03,5.421135079999999675e-05
1.584999999999999964e+01,4.002817999999999654e-02,5.072990000000000312e-03,5.392850999999999775e-05
1.590000000000000036e+01,3.976600000000000273e-02,5.029070000000000068e-03,5.465298630000000327e-05
1.594999999999999929e+01,3.948908999999999753e-02,4.985469999999999659e-03,5.530273379999999802e-05
1.600000000000000000e+01,3.919261000000000272e-02,4.942629999999999940e-03,5.408152590000000001e-05
1.605000000000000071e+01,3.887883000000000311e-02,4.900869999999999879e-03,5.082716210000000118e-05
1.610000000000000142e+01,3.855859999999999843e-02,4.860249999999999987e-03,4.723127869999999728e-05
1.614999999999999858e+01,3.824527999999999955e-02,4.820470000000000310e-03,4.513639320000000112e-05
1.619999999999999929e+01,3.794754999999999656e-02,4.780979999999999779e-03,4.503279460000000011e-05
1.625000000000000000e+01,3.766681000000000196e-02,4.741509999999999996e-03,4.665974189999999978e-05
1.630000000000000071e+01,3.739792000000000116e-02,4.702099999999999856e-03,4.875643089999999946e-05
1.635000000000000142e+01,3.713368999999999698e-02,4.662600000000000251e-03,4.997306099999999760e-05
1.639999999999999858e+01,3.686977999999999783e-02,4.622760000000000064e-03,5.029265360000000155e-05
1.644999999999999929e+01,3.660489000000000104e-02,4.582469999999999946e-03,5.026549129999999862e-05
1.650000000000000000e+01,3.633891999999999678e-02,4.541850000000000054e-03,5.009559490000000336e-05
1.655000000000000071e+01,3.607210000000000277e-02,4.501240000000000102e-03,4.990815409999999671e-05
1.660000000000000142e+01,3.580466000000000204e-02,4.461119999999999843e-03,4.960552480000000322e-05
1.664999999999999858e+01,3.553718000000000155e-02,4.422180000000000381e-03,4.906753030000000096e-05
1.669999999999999929e+01,3.527091000000000254e-02,4.385049999999999712e-03,4.826378500000000262e-05
1.675000000000000000e+01,3.500778999999999697e-02,4.349900000000000294e-03,4.710064320000000184e-05
1.680000000000000071e+01,3.475054000000000337e-02,4.316330000000000167e-03,4.587184460000000015e-05
1.685000000000000142e+01,3.450142999999999960e-02,4.283740000000000291e-03,4.521023590000000316e-05
1.689999999999999858e+01,3.426040999999999809e-02,4.251579999999999596e-03,4.518813250000000082e-05
1.694999999999999929e+01,3.402523999999999826e-02,4.219239999999999970e-03,4.528863120000000005e-05
1.700000000000000000e+01,3.379349000000000242e-02,4.186249999999999867e-03,4.521147660000000309e-05
1.705000000000000071e+01,3.356384999999999924e-02,4.152409999999999608e-03,4.483906340000000092e-05
1.710000000000000142e+01,3.333653999999999784e-02,4.117759999999999823e-03,4.419140539999999852e-05
1.714999999999999858e+01,3.311301999999999995e-02,4.082510000000000132e-03,4.325933270000000317e-05
1.719999999999999929e+01,3.289592000000000210e-02,4.047040000000000012e-03,4.164935490000000001e-05
1.725000000000000000e+01,3.269021999999999900e-02,4.011709999999999929e-03,3.982574839999999825e-05
1.730000000000000071e+01,3.250128000000000045e-02,3.976839999999999715e-03,3.889134690000000180e-05
1.735000000000000142e+01,3.233053999999999789e-02,3.942639999999999860e-03,3.880495960000000284e-05
1.739999999999999858e+01,3.217594000000000010e-02,3.909229999999999650e-03,3.854401839999999790e-05
1.744999999999999929e+01,3.203595000000000054e-02,3.876520000000000053e-03,3.802524589999999727e-05
1.750000000000000000e+01,3.191017000000000159e-02,3.844339999999999910e-03,3.820034830000000028e-05
1.755000000000000071e+01,3.179586000000000218e-02,3.812610000000000131e-03,3.934402660000000220e-05
1.760000000000000142e+01,3.168689999999999701e-02,3.781360000000000103e-03,4.057808949999999824e-05
1.764999999999999858e+01,3.157693000000000305e-02,3.750519999999999809e-03,4.120302789999999665e-05
1.769999999999999929e+01,3.146195999999999715e-02,3.719849999999999806e-03,4.141585669999999853e-05
1.775000000000000000e+01,3.134006999999999765e-02,3.689089999999999904e-03,4.150575930000000095e-05
1.780000000000000071e+01,3.121037999999999937e-02,3.658320000000000061e-03,4.149866559999999680e-05
1.785000000000000142e+01,3.107272999999999979e-02,3.627930000000000130e-03,4.150786220000000210e-05
1.789999999999999858e+01,3.092692999999999831e-02,3.598379999999999981e-03,4.165329519999999932e-05
1.794999999999999929e+01,3.077221999999999943e-02,3.570080000000000215e-03,4.182959580000000267e-05
1.800000000000000000e+01,3.060741000000000156e-02,3.543290000000000155e-03,4.167994989999999900e-05
1.805000000000000071e+01,3.043213999999999989e-02,3.518079999999999818e-03,4.110672649999999980e-05
1.810000000000000142e+01,3.024707000000000090e-02,3.494249999999999960e-03,4.069667269999999745e-05
1.814999999999999858e+01,3.005207000000000017e-02,3.471479999999999878e-03,4.072259030000000289e-05
1.819999999999999929e+01,2.984550000000000050e-02,3.449460000000000113e-03,4.068677970000000198e-05
1.825000000000000000e+01,2.962634000000000101e-02,3.428050000000000194e-03,3.968561279999999728e-05
1.830000000000000071e+01,2.939784000000000147e-02,3.407129999999999968e-03,3.708009560000000024e-05
1.835000000000000142e+01,2.916952999999999907e-02,3.386450000000000050e-03,3.396040169999999826e-05
1.839999999999999858e+01,2.895293000000000172e-02,3.365679999999999800e-03,3.243729070000000254e-05
1.844999999999999929e+01,2.875354999999999925e-02,3.344540000000000013e-03,3.308494989999999743e-05
1.850000000000000000e+01,2.856848000000000026e-02,3.322920000000000040e-03,3.480327130000000150e-05
1.855000000000000071e+01,2.839061000000000015e-02,3.300870000000000019e-03,3.641102029999999701e-05
1.860000000000000142e+01,2.821366000000000152e-02,3.278479999999999849e-03,3.721522109999999807e-05
1.864999999999999858e+01,2.803486999999999993e-02,3.255819999999999981e-03,3.706452610000000002e-05
1.869999999999999929e+01,2.785535000000000094e-02,3.232909999999999864e-03,3.628498120000000029e-05
1.875000000000000000e+01,2.767858999999999944e-02,3.209790000000000126e-03,3.534518150000000108e-05
1.880000000000000071e+01,2.750841999999999871e-02,3.186599999999999936e-03,3.465669649999999677e-05
1.885000000000000142e+01,2.734726000000000171e-02,3.163589999999999978e-03,3.451486369999999716e-05
1.889999999999999858e+01,2.719480999999999982e-02,3.140959999999999933e-03,3.489406859999999726e-05
1.894999999999999929e+01,2.704824999999999938e-02,3.118829999999999953e-03,3.538329930000000265e-05
1.900000000000000000e+01,2.690381999999999843e-02,3.097139999999999962e-03,3.549813690000000113e-05
1.905000000000000071e+01,2.675900999999999974e-02,3.075640000000000145e-03,3.492252250000000137e-05
1.910000000000000142e+01,2.661385999999999960e-02,3.053999999999999857e-03,3.396430710000000015e-05
1.914999999999999858e+01,2.646996000000000071e-02,3.031910000000000074e-03,3.316712299999999920e-05
1.919999999999999929e+01,2.632871000000000170e-02,3.009210000000000010e-03,3.246123190000000281e-05
1.925000000000000000e+01,2.619159000000000070e-02,2.985919999999999980e-03,3.160512110000000244e-05
1.930000000000000071e+01,2.606088000000000154e-02,2.962209999999999843e-03,3.077710589999999859e-05
1.935000000000000142e+01,2.593890999999999905e-02,2.938319999999999908e-03,3.038190859999999945e-05
1.939999999999999858e+01,2.582629999999999995e-02,2.914519999999999871e-03,3.068532290000000043e-05
1.944999999999999929e+01,2.572100000000000081e-02,2.891050000000000043e-03,3.159814890000000069e-05
1.950000000000000000e+01,2.561872000000000107e-02,2.868059999999999967e-03,3.280586070000000230e-05
1.955000000000000071e+01,2.551408000000000148e-02,2.845560000000000016e-03,3.403820799999999732e-05
1.960000000000000142e+01,2.540161000000000155e-02,2.823490000000000114e-03,3.509270620000000331e-05
1.964999999999999858e+01,2.527665999999999941e-02,2.801829999999999946e-03,3.566179039999999701e-05
1.969999999999999929e+01,2.513659000000000032e-02,2.780620000000000140e-03,3.572469020000000291e-05
1.975000000000000000e+01,2.498084999999999889e-02,2.759900000000000027e-03,3.551286709999999807e-05
1.980000000000000071e+01,2.481016999999999945e-02,2.739670000000000039e-03,3.488952399999999755e-05
1.985000000000000142e+01,2.462676000000000101e-02,2.719889999999999981e-03,3.355636720000000243e-05
1.989999999999999858e+01,2.443526999999999852e-02,2.700389999999999995e-03,3.160928960000000199e-05
1.994999999999999929e+01,2.424248000000000028e-02,2.680940000000000146e-03,2.952154040000000104e-05
2.000000000000000000e+01,2.405575000000000074e-02,2.661290000000000183e-03,2.765047980000000106e-05


==> figs/data/OpenSBLI_TENO6_N512.csv <==
t,ke,soldis,dildis
5.000000000000000278e-02,1.249894200000000039e-01,4.689499999999999875e-04,5.906751729999999528e-07
1.000000000000000056e-01,1.250037999999999982e-01,4.696999999999999786e-04,2.284948620000000112e-06
1.499999999999999944e-01,1.250410100000000080e-01,4.710299999999999947e-04,4.854631769999999910e-06
2.000000000000000111e-01,1.250978199999999985e-01,4.729499999999999763e-04,7.966656729999999840e-06
2.500000000000000000e-01,1.251703799999999978e-01,4.754700000000000267e-04,1.123837000000000028e-05
2.999999999999999889e-01,1.252547800000000100e-01,4.785999999999999781e-04,1.430603159999999934e-05
3.499999999999999778e-01,1.253476099999999982e-01,4.823000000000000139e-04,1.689446940000000058e-05
4.000000000000000222e-01,1.254463700000000015e-01,4.865299999999999920e-04,1.886989010000000131e-05
4.500000000000000111e-01,1.255497799999999997e-01,4.912300000000000520e-04,2.025893959999999978e-05
5.000000000000000000e-01,1.256577700000000020e-01,4.962999999999999747e-04,2.122858350000000020e-05
5.500000000000000444e-01,1.257710999999999968e-01,5.016400000000000286e-04,2.203660499999999872e-05
5.999999999999999778e-01,1.258907999999999971e-01,5.071599999999999893e-04,2.297021240000000168e-05
6.500000000000000222e-01,1.260173500000000002e-01,5.127999999999999963e-04,2.428707450000000019e-05
6.999999999999999556e-01,1.261499100000000040e-01,5.184999999999999722e-04,2.616585510000000151e-05
7.500000000000000000e-01,1.262857199999999902e-01,5.242499999999999764e-04,2.866985850000000122e-05
8.000000000000000444e-01,1.264199400000000084e-01,5.300500000000000090e-04,3.172958180000000285e-05
8.499999999999999778e-01,1.265461200000000119e-01,5.359300000000000001e-04,3.515378810000000090e-05
9.000000000000000222e-01,1.266572499999999990e-01,5.419100000000000479e-04,3.867731670000000154e-05
9.499999999999999556e-01,1.267471900000000096e-01,5.480399999999999638e-04,4.204138419999999980e-05
1.000000000000000000e+00,1.268120799999999937e-01,5.543600000000000524e-04,4.508063990000000116e-05
1.050000000000000044e+00,1.268511900000000026e-01,5.609099999999999676e-04,4.777659539999999866e-05
1.100000000000000089e+00,1.268668799999999874e-01,5.676999999999999755e-04,5.024828000000000335e-05
1.149999999999999911e+00,1.268637900000000041e-01,5.747400000000000165e-04,5.268602990000000052e-05
1.199999999999999956e+00,1.268476500000000062e-01,5.820499999999999719e-04,5.526872529999999809e-05
1.250000000000000000e+00,1.268243699999999918e-01,5.895899999999999709e-04,5.811646000000000227e-05
1.300000000000000044e+00,1.267995399999999884e-01,5.973499999999999643e-04,6.130841469999999687e-05
1.350000000000000089e+00,1.267784600000000095e-01,6.052800000000000324e-04,6.494605129999999889e-05
1.399999999999999911e+00,1.267662400000000023e-01,6.133300000000000383e-04,6.921031879999999914e-05
1.449999999999999956e+00,1.267675500000000066e-01,6.214700000000000519e-04,7.438427909999999947e-05
1.500000000000000000e+00,1.267862499999999892e-01,6.296299999999999467e-04,8.085610199999999871e-05
1.550000000000000044e+00,1.268246299999999938e-01,6.377800000000000092e-04,8.914078030000000560e-05
1.600000000000000089e+00,1.268829300000000049e-01,6.459200000000000228e-04,9.996666970000000270e-05
1.649999999999999911e+00,1.269588899999999909e-01,6.540499999999999873e-04,1.144599999999999985e-04
1.699999999999999956e+00,1.270478999999999914e-01,6.621900000000000008e-04,1.344200000000000039e-04
1.750000000000000000e+00,1.271434300000000017e-01,6.704000000000000323e-04,1.618799999999999883e-04
1.800000000000000044e+00,1.272376699999999972e-01,6.787300000000000017e-04,1.952099999999999962e-04
1.850000000000000089e+00,1.273232900000000056e-01,6.872500000000000353e-04,2.312000000000000090e-04
1.899999999999999911e+00,1.273943399999999948e-01,6.960300000000000428e-04,2.670600000000000079e-04
1.949999999999999956e+00,1.274467800000000095e-01,7.051100000000000033e-04,3.011900000000000081e-04
2.000000000000000000e+00,1.274784099999999865e-01,7.145699999999999838e-04,3.337999999999999821e-04
2.049999999999999822e+00,1.274880499999999917e-01,7.244499999999999638e-04,3.639100000000000039e-04
2.100000000000000089e+00,1.274761899999999892e-01,7.347900000000000308e-04,3.895999999999999832e-04
2.149999999999999911e+00,1.274450299999999869e-01,7.456700000000000350e-04,4.103700000000000164e-04
2.200000000000000178e+00,1.273979699999999993e-01,7.571500000000000539e-04,4.295699999999999952e-04
2.250000000000000000e+00,1.273374700000000082e-01,7.692999999999999968e-04,4.479099999999999857e-04
2.299999999999999822e+00,1.272642800000000074e-01,7.821100000000000317e-04,4.616700000000000166e-04
2.350000000000000089e+00,1.271803699999999870e-01,7.956699999999999494e-04,4.697899999999999862e-04
2.399999999999999911e+00,1.270883200000000046e-01,8.099999999999999561e-04,4.775299999999999901e-04
2.450000000000000178e+00,1.269898000000000138e-01,8.251099999999999927e-04,4.849899999999999762e-04
2.500000000000000000e+00,1.268860199999999883e-01,8.409599999999999714e-04,4.883199999999999867e-04
2.549999999999999822e+00,1.267805599999999866e-01,8.574799999999999827e-04,4.872499999999999987e-04
2.600000000000000089e+00,1.266775900000000066e-01,8.746599999999999774e-04,4.859199999999999826e-04
2.649999999999999911e+00,1.265808400000000000e-01,8.924700000000000254e-04,4.836400000000000247e-04
2.700000000000000178e+00,1.264937499999999881e-01,9.107499999999999927e-04,4.799900000000000173e-04
2.750000000000000000e+00,1.264199699999999926e-01,9.294600000000000084e-04,4.733100000000000068e-04
2.799999999999999822e+00,1.263627999999999973e-01,9.485299999999999461e-04,4.649499999999999987e-04
2.850000000000000089e+00,1.263244799999999890e-01,9.679299999999999840e-04,4.554800000000000233e-04
2.899999999999999911e+00,1.263061199999999940e-01,9.875699999999998976e-04,4.452999999999999819e-04
2.950000000000000178e+00,1.263077400000000017e-01,1.007499999999999932e-03,4.343600000000000087e-04
3.000000000000000000e+00,1.263285100000000050e-01,1.027670000000000059e-03,4.227200000000000185e-04
3.049999999999999822e+00,1.263671500000000114e-01,1.048129999999999982e-03,4.101800000000000064e-04
3.100000000000000089e+00,1.264223499999999889e-01,1.068960000000000092e-03,3.970800000000000132e-04
3.149999999999999911e+00,1.264929599999999876e-01,1.090320000000000091e-03,3.831199999999999775e-04
3.200000000000000178e+00,1.265782099999999966e-01,1.112289999999999937e-03,3.690899999999999780e-04
3.250000000000000000e+00,1.266773999999999956e-01,1.135189999999999897e-03,3.561300000000000208e-04
3.299999999999999822e+00,1.267895300000000114e-01,1.159169999999999949e-03,3.453999999999999931e-04
3.350000000000000089e+00,1.269122199999999923e-01,1.184359999999999970e-03,3.367500000000000267e-04
3.399999999999999911e+00,1.270419899999999935e-01,1.210820000000000039e-03,3.300500000000000265e-04
3.450000000000000178e+00,1.271751100000000079e-01,1.238670000000000092e-03,3.258199999999999942e-04
3.500000000000000000e+00,1.273074499999999887e-01,1.268000000000000030e-03,3.244499999999999988e-04
3.549999999999999822e+00,1.274338899999999941e-01,1.298799999999999911e-03,3.246799999999999881e-04
3.600000000000000089e+00,1.275493099999999991e-01,1.331029999999999974e-03,3.262200000000000039e-04
3.649999999999999911e+00,1.276490700000000034e-01,1.364519999999999926e-03,3.282399999999999879e-04
3.700000000000000178e+00,1.277294099999999877e-01,1.398970000000000031e-03,3.303900000000000131e-04
3.750000000000000000e+00,1.277871700000000055e-01,1.434090000000000061e-03,3.332599999999999907e-04
3.799999999999999822e+00,1.278190100000000107e-01,1.469519999999999984e-03,3.355400000000000028e-04
3.850000000000000089e+00,1.278220599999999874e-01,1.505030000000000083e-03,3.365900000000000012e-04
3.899999999999999911e+00,1.277943500000000010e-01,1.540579999999999944e-03,3.355400000000000028e-04
3.950000000000000178e+00,1.277360399999999951e-01,1.576219999999999921e-03,3.324299999999999868e-04
4.000000000000000000e+00,1.276496000000000020e-01,1.612090000000000051e-03,3.272099999999999792e-04
4.049999999999999822e+00,1.275397299999999901e-01,1.648340000000000092e-03,3.210399999999999756e-04
4.099999999999999645e+00,1.274121300000000123e-01,1.685120000000000021e-03,3.147499999999999799e-04
4.150000000000000355e+00,1.272724399999999867e-01,1.722589999999999972e-03,3.084299999999999997e-04
4.200000000000000178e+00,1.271256500000000067e-01,1.760920000000000020e-03,3.019799999999999785e-04
4.250000000000000000e+00,1.269759099999999974e-01,1.800270000000000082e-03,2.964099999999999895e-04
4.299999999999999822e+00,1.268258999999999914e-01,1.840779999999999977e-03,2.923399999999999827e-04
4.349999999999999645e+00,1.266765800000000108e-01,1.882509999999999999e-03,2.897600000000000176e-04
4.400000000000000355e+00,1.265273299999999934e-01,1.925440000000000051e-03,2.889500000000000033e-04
4.450000000000000178e+00,1.263759299999999974e-01,1.969499999999999897e-03,2.900099999999999965e-04
4.500000000000000000e+00,1.262190599999999940e-01,2.014530000000000053e-03,2.935099999999999732e-04
4.549999999999999822e+00,1.260526700000000055e-01,2.060329999999999974e-03,2.996399999999999975e-04
4.599999999999999645e+00,1.258727799999999897e-01,2.106699999999999979e-03,3.085300000000000022e-04
4.650000000000000355e+00,1.256763200000000080e-01,2.153570000000000050e-03,3.216299999999999953e-04
4.700000000000000178e+00,1.254613599999999940e-01,2.200839999999999914e-03,3.376899999999999737e-04
4.750000000000000000e+00,1.252278599999999964e-01,2.248580000000000023e-03,3.557899999999999800e-04
4.799999999999999822e+00,1.249769000000000019e-01,2.296750000000000180e-03,3.739799999999999939e-04
4.849999999999999645e+00,1.247101099999999990e-01,2.345299999999999815e-03,3.913799999999999831e-04
4.900000000000000355e+00,1.244290900000000061e-01,2.394219999999999855e-03,4.080999999999999992e-04
4.950000000000000178e+00,1.241352500000000025e-01,2.443499999999999926e-03,4.232999999999999892e-04
5.000000000000000000e+00,1.238304199999999966e-01,2.493120000000000145e-03,4.370999999999999994e-04
5.049999999999999822e+00,1.235168100000000047e-01,2.543269999999999819e-03,4.495599999999999987e-04
5.099999999999999645e+00,1.231963799999999942e-01,2.594270000000000083e-03,4.607699999999999947e-04
5.150000000000000355e+00,1.228702799999999984e-01,2.646289999999999927e-03,4.709399999999999871e-04
5.200000000000000178e+00,1.225388200000000066e-01,2.699480000000000195e-03,4.797399999999999842e-04
5.250000000000000000e+00,1.222020800000000046e-01,2.753880000000000217e-03,4.879800000000000001e-04
5.299999999999999822e+00,1.218603699999999956e-01,2.809729999999999867e-03,4.957899999999999677e-04
5.349999999999999645e+00,1.215139300000000061e-01,2.867160000000000108e-03,5.030100000000000239e-04
5.400000000000000355e+00,1.211627400000000049e-01,2.926310000000000109e-03,5.105300000000000333e-04
5.450000000000000178e+00,1.208068399999999987e-01,2.987130000000000167e-03,5.191899999999999944e-04
5.500000000000000000e+00,1.204465799999999975e-01,3.049759999999999884e-03,5.285700000000000164e-04
5.549999999999999822e+00,1.200829999999999953e-01,3.114379999999999926e-03,5.394399999999999716e-04
5.599999999999999645e+00,1.197177100000000050e-01,3.180829999999999942e-03,5.510600000000000264e-04
5.650000000000000355e+00,1.193530299999999988e-01,3.248609999999999866e-03,5.637199999999999763e-04
5.700000000000000178e+00,1.189914900000000053e-01,3.317169999999999928e-03,5.772600000000000127e-04
5.750000000000000000e+00,1.186355999999999938e-01,3.386259999999999878e-03,5.916800000000000271e-04
5.799999999999999822e+00,1.182875500000000052e-01,3.456170000000000162e-03,6.067699999999999656e-04
5.849999999999999645e+00,1.179490799999999978e-01,3.527189999999999926e-03,6.220899999999999477e-04
5.900000000000000355e+00,1.176215699999999947e-01,3.599919999999999943e-03,6.372100000000000333e-04
5.950000000000000178e+00,1.173060600000000037e-01,3.674839999999999964e-03,6.524900000000000361e-04
6.000000000000000000e+00,1.170036400000000060e-01,3.752199999999999806e-03,6.678499999999999975e-04
6.049999999999999822e+00,1.167158699999999993e-01,3.832949999999999899e-03,6.828000000000000085e-04
6.099999999999999645e+00,1.164451700000000006e-01,3.917740000000000285e-03,6.977799999999999498e-04
6.150000000000000355e+00,1.161940999999999946e-01,4.007140000000000181e-03,7.105399999999999563e-04
6.200000000000000178e+00,1.159646399999999938e-01,4.101620000000000266e-03,7.226700000000000181e-04
6.250000000000000000e+00,1.157566899999999954e-01,4.200630000000000336e-03,7.310399999999999667e-04
6.299999999999999822e+00,1.155676699999999973e-01,4.302529999999999723e-03,7.358700000000000137e-04
6.349999999999999645e+00,1.153926700000000027e-01,4.405270000000000193e-03,7.384099999999999995e-04
6.400000000000000355e+00,1.152247099999999941e-01,4.506600000000000363e-03,7.336400000000000299e-04
6.450000000000000178e+00,1.150568200000000041e-01,4.605139999999999754e-03,7.254600000000000371e-04
6.500000000000000000e+00,1.148820100000000066e-01,4.700260000000000375e-03,7.187600000000000369e-04
6.549999999999999822e+00,1.146939500000000028e-01,4.791659999999999670e-03,7.119999999999999593e-04
6.599999999999999645e+00,1.144882200000000017e-01,4.879900000000000383e-03,7.056999999999999688e-04
6.650000000000000355e+00,1.142614400000000058e-01,4.965370000000000200e-03,7.031900000000000216e-04
6.700000000000000178e+00,1.140109099999999931e-01,5.047239999999999713e-03,7.069900000000000056e-04
6.750000000000000000e+00,1.137339500000000003e-01,5.124519999999999596e-03,7.065300000000000269e-04
6.799999999999999822e+00,1.134299299999999983e-01,5.196410000000000265e-03,7.028400000000000402e-04
6.849999999999999645e+00,1.130994800000000022e-01,5.262769999999999948e-03,6.969199999999999614e-04
6.900000000000000355e+00,1.127448800000000056e-01,5.324680000000000038e-03,6.891799999999999576e-04
6.950000000000000178e+00,1.123699100000000034e-01,5.384550000000000100e-03,6.771000000000000326e-04
7.000000000000000000e+00,1.119801500000000005e-01,5.445189999999999926e-03,6.596100000000000357e-04
7.049999999999999822e+00,1.115828700000000007e-01,5.509219999999999569e-03,6.432799999999999803e-04
7.099999999999999645e+00,1.111846699999999993e-01,5.578959999999999995e-03,6.252500000000000462e-04
7.150000000000000355e+00,1.107902999999999943e-01,5.655730000000000306e-03,6.013000000000000332e-04
7.200000000000000178e+00,1.104029400000000050e-01,5.739870000000000215e-03,5.762900000000000271e-04
7.250000000000000000e+00,1.100232000000000016e-01,5.831099999999999652e-03,5.504200000000000325e-04
7.299999999999999822e+00,1.096490700000000013e-01,5.928700000000000289e-03,5.252600000000000498e-04
7.349999999999999645e+00,1.092790200000000045e-01,6.031550000000000106e-03,5.027400000000000011e-04
7.400000000000000355e+00,1.089120600000000050e-01,6.138260000000000417e-03,4.813999999999999920e-04
7.450000000000000178e+00,1.085499600000000009e-01,6.247889999999999867e-03,4.669599999999999879e-04
7.500000000000000000e+00,1.081949400000000033e-01,6.360410000000000369e-03,4.555699999999999767e-04
7.549999999999999822e+00,1.078494400000000047e-01,6.476380000000000331e-03,4.472400000000000073e-04
7.599999999999999645e+00,1.075151200000000057e-01,6.596069999999999885e-03,4.391600000000000169e-04
7.650000000000000355e+00,1.071927099999999966e-01,6.718209999999999633e-03,4.305499999999999757e-04
7.700000000000000178e+00,1.068812199999999990e-01,6.840569999999999810e-03,4.218000000000000070e-04
7.750000000000000000e+00,1.065786499999999970e-01,6.961700000000000353e-03,4.131800000000000251e-04
7.799999999999999822e+00,1.062836600000000020e-01,7.082230000000000122e-03,4.047000000000000250e-04
7.849999999999999645e+00,1.059954399999999963e-01,7.203819999999999668e-03,3.969700000000000160e-04
7.900000000000000355e+00,1.057122699999999971e-01,7.327519999999999693e-03,3.900999999999999954e-04
7.950000000000000178e+00,1.054307699999999931e-01,7.450759999999999848e-03,3.844399999999999987e-04
8.000000000000000000e+00,1.051452199999999976e-01,7.564959999999999914e-03,3.795700000000000267e-04
8.050000000000000711e+00,1.048479900000000020e-01,7.657340000000000327e-03,3.757000000000000248e-04
8.099999999999999645e+00,1.045304900000000037e-01,7.717260000000000092e-03,3.724399999999999781e-04
8.150000000000000355e+00,1.041854900000000056e-01,7.747910000000000214e-03,3.685699999999999762e-04
8.199999999999999289e+00,1.038091200000000047e-01,7.770479999999999748e-03,3.629700000000000027e-04
8.250000000000000000e+00,1.034004300000000015e-01,7.797939999999999733e-03,3.561500000000000104e-04
8.300000000000000711e+00,1.029592000000000007e-01,7.831140000000000323e-03,3.502299999999999858e-04
8.349999999999999645e+00,1.024856900000000043e-01,7.865769999999999360e-03,3.457800000000000131e-04
8.400000000000000355e+00,1.019837900000000047e-01,7.897329999999999281e-03,3.438800000000000212e-04
8.449999999999999289e+00,1.014616500000000004e-01,7.925669999999999243e-03,3.450700000000000013e-04
8.500000000000000000e+00,1.009289399999999948e-01,7.955389999999999684e-03,3.487100000000000139e-04
8.550000000000000711e+00,1.003932300000000000e-01,7.991619999999999627e-03,3.525800000000000158e-04
8.599999999999999645e+00,9.985926999999999998e-02,8.038639999999999675e-03,3.554599999999999882e-04
8.650000000000000355e+00,9.933039000000000451e-02,8.098080000000000556e-03,3.561999999999999845e-04
8.699999999999999289e+00,9.880874000000000601e-02,8.169990000000000238e-03,3.536799999999999883e-04
8.750000000000000000e+00,9.829379000000000588e-02,8.256390000000000604e-03,3.469300000000000140e-04
8.800000000000000711e+00,9.778343999999999925e-02,8.359679999999999542e-03,3.356899999999999793e-04
8.849999999999999645e+00,9.727553999999999368e-02,8.478579999999999450e-03,3.236399999999999845e-04
8.900000000000000355e+00,9.676563999999999999e-02,8.607220000000000495e-03,3.116899999999999922e-04
8.949999999999999289e+00,9.625316999999999901e-02,8.738259999999999431e-03,2.996100000000000130e-04
9.000000000000000000e+00,9.574494000000000060e-02,8.866699999999999929e-03,2.879700000000000228e-04
9.050000000000000711e+00,9.525039999999999896e-02,8.988019999999999343e-03,2.775300000000000076e-04
9.099999999999999645e+00,9.477625000000000632e-02,9.097539999999999447e-03,2.692999999999999864e-04
9.150000000000000355e+00,9.432306999999999497e-02,9.192219999999999211e-03,2.640499999999999944e-04
9.199999999999999289e+00,9.388446999999999765e-02,9.271099999999999133e-03,2.612199999999999960e-04
9.250000000000000000e+00,9.345069000000000292e-02,9.335410000000000583e-03,2.590499999999999812e-04
9.300000000000000711e+00,9.301553999999999378e-02,9.387390000000000664e-03,2.570200000000000024e-04
9.349999999999999645e+00,9.258049999999999613e-02,9.431099999999999553e-03,2.560400000000000219e-04
9.400000000000000355e+00,9.215088999999999919e-02,9.470040000000000749e-03,2.573599999999999889e-04
9.449999999999999289e+00,9.172742000000000395e-02,9.503730000000000164e-03,2.609800000000000119e-04
9.500000000000000000e+00,9.130315999999999432e-02,9.529620000000000798e-03,2.643799999999999861e-04
9.550000000000000711e+00,9.086953000000000391e-02,9.542919999999999875e-03,2.637200000000000026e-04
9.599999999999999645e+00,9.042303000000000146e-02,9.539100000000000010e-03,2.594900000000000245e-04
9.650000000000000355e+00,8.996534999999999949e-02,9.522900000000000809e-03,2.512300000000000188e-04
9.699999999999999289e+00,8.950286000000000353e-02,9.503589999999999260e-03,2.404999999999999911e-04
9.750000000000000000e+00,8.903861999999999888e-02,9.489579999999999196e-03,2.314799999999999996e-04
9.800000000000000711e+00,8.856516999999999862e-02,9.481659999999999394e-03,2.242199999999999911e-04
9.849999999999999645e+00,8.807020000000000126e-02,9.475829999999999323e-03,2.168299999999999958e-04
9.900000000000000355e+00,8.755016999999999661e-02,9.472619999999999305e-03,2.082300000000000036e-04
9.949999999999999289e+00,8.702081999999999873e-02,9.478969999999999757e-03,2.035000000000000133e-04
1.000000000000000000e+01,8.650399999999999756e-02,9.501090000000000230e-03,2.038800000000000063e-04
1.005000000000000071e+01,8.601039000000000601e-02,9.540460000000000607e-03,2.044699999999999990e-04
1.009999999999999964e+01,8.554190000000000405e-02,9.588769999999999932e-03,2.009299999999999888e-04
1.015000000000000036e+01,8.510162999999999756e-02,9.636219999999999161e-03,1.948100000000000135e-04
1.019999999999999929e+01,8.469208999999999765e-02,9.677869999999999875e-03,1.887500000000000072e-04
1.025000000000000000e+01,8.430954999999999699e-02,9.712039999999999909e-03,1.836700000000000084e-04
1.030000000000000071e+01,8.394709999999999672e-02,9.735729999999999731e-03,1.784500000000000008e-04
1.034999999999999964e+01,8.360128999999999477e-02,9.747089999999999921e-03,1.752400000000000095e-04
1.040000000000000036e+01,8.326545000000000474e-02,9.749120000000000008e-03,1.729699999999999922e-04
1.044999999999999929e+01,8.292923000000000655e-02,9.742340000000000375e-03,1.688700000000000010e-04
1.050000000000000000e+01,8.258685000000000331e-02,9.728240000000000845e-03,1.646499999999999906e-04
1.055000000000000071e+01,8.223318000000000294e-02,9.713249999999999662e-03,1.620000000000000075e-04
1.059999999999999964e+01,8.185948999999999309e-02,9.702719999999999748e-03,1.603399999999999997e-04
1.065000000000000036e+01,8.145897000000000554e-02,9.694650000000000836e-03,1.586799999999999918e-04
1.069999999999999929e+01,8.103063000000000626e-02,9.691029999999999783e-03,1.544399999999999918e-04
1.075000000000000000e+01,8.057894000000000168e-02,9.701069999999999138e-03,1.479200000000000068e-04
1.080000000000000071e+01,8.010823999999999723e-02,9.730350000000000457e-03,1.420199999999999989e-04
1.084999999999999964e+01,7.961846000000000201e-02,9.776160000000000752e-03,1.379599999999999869e-04
1.090000000000000036e+01,7.910810999999999538e-02,9.833629999999999455e-03,1.339799999999999878e-04
1.094999999999999929e+01,7.857828000000000035e-02,9.900040000000000576e-03,1.309399999999999898e-04
1.100000000000000000e+01,7.803005999999999831e-02,9.969600000000000337e-03,1.307199999999999953e-04
1.105000000000000071e+01,7.746445000000000414e-02,1.003438000000000073e-02,1.323700000000000083e-04
1.109999999999999964e+01,7.688691999999999749e-02,1.008998000000000013e-02,1.331199999999999994e-04
1.115000000000000036e+01,7.630821000000000132e-02,1.014189000000000063e-02,1.322399999999999943e-04
1.119999999999999929e+01,7.573947999999999792e-02,1.019558999999999917e-02,1.317000000000000028e-04
1.125000000000000000e+01,7.518547000000000424e-02,1.024950999999999987e-02,1.316300000000000120e-04
1.130000000000000071e+01,7.464386000000000632e-02,1.030120999999999988e-02,1.307699999999999965e-04
1.134999999999999964e+01,7.411125999999999825e-02,1.035060999999999967e-02,1.280700000000000122e-04
1.140000000000000036e+01,7.358873999999999971e-02,1.039856999999999934e-02,1.248400000000000041e-04
1.144999999999999929e+01,7.308038999999999508e-02,1.044571000000000041e-02,1.230299999999999927e-04
1.150000000000000000e+01,7.258813999999999544e-02,1.049056999999999941e-02,1.221000000000000134e-04
1.155000000000000071e+01,7.211109999999999742e-02,1.052825999999999936e-02,1.201000000000000055e-04
1.159999999999999964e+01,7.164940000000000198e-02,1.055667000000000064e-02,1.181499999999999987e-04
1.165000000000000036e+01,7.120340999999999476e-02,1.057546000000000007e-02,1.185999999999999961e-04
1.169999999999999929e+01,7.076902999999999666e-02,1.057944000000000072e-02,1.188899999999999950e-04
1.175000000000000000e+01,7.034182999999999408e-02,1.056850999999999971e-02,1.172399999999999956e-04
1.180000000000000071e+01,6.991880000000000317e-02,1.054735000000000048e-02,1.151199999999999956e-04
1.184999999999999964e+01,6.949840999999999658e-02,1.052115999999999989e-02,1.140000000000000063e-04
1.190000000000000036e+01,6.907908999999999577e-02,1.049325000000000084e-02,1.143700000000000044e-04
1.194999999999999929e+01,6.865651999999999866e-02,1.045919000000000015e-02,1.129100000000000015e-04
1.200000000000000000e+01,6.822910000000000086e-02,1.041942000000000042e-02,1.095399999999999982e-04
1.205000000000000071e+01,6.779710999999999377e-02,1.038084000000000055e-02,1.076099999999999946e-04
1.209999999999999964e+01,6.735760999999999832e-02,1.033808999999999943e-02,1.073699999999999969e-04
1.215000000000000036e+01,6.690888000000000391e-02,1.028033000000000072e-02,1.069499999999999975e-04
1.219999999999999929e+01,6.645426000000000111e-02,1.021046999999999927e-02,1.068300000000000055e-04
1.225000000000000000e+01,6.599641000000000535e-02,1.013426000000000084e-02,1.069799999999999956e-04
1.230000000000000071e+01,6.553219000000000405e-02,1.005278000000000074e-02,1.067800000000000043e-04
1.234999999999999964e+01,6.505368000000000261e-02,9.965859999999999996e-03,1.065599999999999962e-04
1.240000000000000036e+01,6.455432999999999311e-02,9.874700000000000144e-03,1.072000000000000036e-04
1.244999999999999929e+01,6.403258000000000560e-02,9.778480000000000852e-03,1.076200000000000030e-04
1.250000000000000000e+01,6.349377999999999966e-02,9.679119999999999391e-03,1.061300000000000020e-04
1.255000000000000071e+01,6.295009999999999495e-02,9.582300000000000192e-03,1.037799999999999991e-04
1.259999999999999964e+01,6.241323000000000010e-02,9.490619999999999959e-03,1.019100000000000051e-04
1.265000000000000036e+01,6.188750999999999974e-02,9.403500000000000400e-03,9.970682689999999437e-05
1.269999999999999929e+01,6.137225000000000319e-02,9.319879999999999137e-03,9.690730869999999606e-05
1.275000000000000000e+01,6.086566000000000198e-02,9.237540000000000681e-03,9.462831960000000499e-05
1.280000000000000071e+01,6.036554000000000225e-02,9.155059999999999587e-03,9.262721029999999519e-05
1.284999999999999964e+01,5.987213000000000257e-02,9.073049999999999171e-03,9.070400789999999447e-05
1.290000000000000036e+01,5.938832000000000139e-02,8.994379999999999736e-03,9.023991699999999621e-05
1.294999999999999929e+01,5.891435999999999895e-02,8.921580000000000135e-03,9.134198970000000518e-05
1.300000000000000000e+01,5.844610000000000083e-02,8.854380000000000236e-03,9.247122169999999518e-05
1.305000000000000071e+01,5.797788000000000247e-02,8.790660000000000487e-03,9.250097600000000190e-05
1.309999999999999964e+01,5.750547000000000297e-02,8.727969999999999826e-03,9.169916339999999633e-05
1.315000000000000036e+01,5.702717000000000203e-02,8.664210000000000314e-03,9.027719970000000211e-05
1.319999999999999929e+01,5.654543000000000069e-02,8.597979999999999859e-03,8.846160260000000201e-05
1.325000000000000000e+01,5.606661000000000283e-02,8.528779999999999695e-03,8.704047060000000215e-05
1.330000000000000071e+01,5.559729000000000060e-02,8.457100000000000381e-03,8.687225189999999537e-05
1.334999999999999964e+01,5.514071999999999724e-02,8.383840000000000042e-03,8.761457840000000602e-05
1.340000000000000036e+01,5.469816000000000261e-02,8.309930000000000094e-03,8.869095780000000370e-05
1.344999999999999929e+01,5.427022000000000096e-02,8.235910000000000800e-03,9.013623809999999487e-05
1.350000000000000000e+01,5.385579000000000061e-02,8.161679999999999283e-03,9.093604799999999600e-05
1.355000000000000071e+01,5.345387000000000055e-02,8.087419999999999679e-03,9.041475860000000185e-05
1.359999999999999964e+01,5.306461999999999984e-02,8.013819999999999624e-03,8.943632839999999921e-05
1.365000000000000036e+01,5.268736999999999726e-02,7.940449999999999939e-03,8.887074009999999704e-05
1.369999999999999929e+01,5.231929999999999914e-02,7.865379999999999941e-03,8.821088210000000178e-05
1.375000000000000000e+01,5.195755999999999986e-02,7.786569999999999603e-03,8.720659689999999970e-05
1.380000000000000071e+01,5.160134999999999722e-02,7.702940000000000134e-03,8.673388389999999771e-05
1.384999999999999964e+01,5.125086999999999698e-02,7.615310000000000135e-03,8.667143650000000150e-05
1.390000000000000036e+01,5.090686999999999990e-02,7.526780000000000276e-03,8.597322639999999626e-05
1.394999999999999929e+01,5.057203999999999866e-02,7.439699999999999612e-03,8.493841910000000342e-05
1.400000000000000000e+01,5.024970000000000131e-02,7.354000000000000294e-03,8.443714829999999778e-05
1.405000000000000071e+01,4.994155000000000122e-02,7.269079999999999812e-03,8.483758119999999347e-05
1.409999999999999964e+01,4.964683999999999764e-02,7.185069999999999998e-03,8.631628749999999464e-05
1.415000000000000036e+01,4.936238999999999905e-02,7.102599999999999712e-03,8.812956720000000366e-05
1.419999999999999929e+01,4.908424000000000120e-02,7.023080000000000121e-03,8.873835049999999856e-05
1.425000000000000000e+01,4.880994999999999778e-02,6.947540000000000313e-03,8.830928860000000183e-05
1.430000000000000071e+01,4.853792999999999996e-02,6.875970000000000346e-03,8.779724760000000522e-05
1.434999999999999964e+01,4.826653000000000193e-02,6.808340000000000398e-03,8.695117939999999750e-05
1.440000000000000036e+01,4.799619000000000107e-02,6.744970000000000306e-03,8.590895529999999865e-05
1.444999999999999929e+01,4.772868999999999723e-02,6.685649999999999579e-03,8.588709169999999627e-05
1.450000000000000000e+01,4.746242999999999990e-02,6.627649999999999687e-03,8.687333540000000273e-05
1.455000000000000071e+01,4.719283999999999979e-02,6.566909999999999588e-03,8.720552449999999407e-05
1.459999999999999964e+01,4.691738000000000158e-02,6.502710000000000087e-03,8.630434790000000617e-05
1.465000000000000036e+01,4.663578000000000168e-02,6.436370000000000285e-03,8.453400350000000031e-05
1.469999999999999929e+01,4.634777999999999815e-02,6.368859999999999626e-03,8.247958519999999769e-05
1.475000000000000000e+01,4.605267999999999862e-02,6.300749999999999927e-03,8.079110980000000391e-05
1.480000000000000071e+01,4.574935000000000113e-02,6.231689999999999799e-03,7.936597129999999414e-05
1.484999999999999964e+01,4.543769999999999754e-02,6.161129999999999905e-03,7.787805400000000319e-05
1.490000000000000036e+01,4.512007999999999991e-02,6.089230000000000163e-03,7.622004540000000159e-05
1.494999999999999929e+01,4.480064999999999742e-02,6.017040000000000409e-03,7.454802839999999473e-05
1.500000000000000000e+01,4.448309999999999764e-02,5.946070000000000348e-03,7.290183959999999681e-05
1.505000000000000071e+01,4.416984999999999661e-02,5.877639999999999948e-03,7.076053050000000134e-05
1.509999999999999964e+01,4.386393000000000236e-02,5.812099999999999732e-03,6.861385450000000272e-05
1.515000000000000036e+01,4.356850000000000306e-02,5.749169999999999628e-03,6.750936689999999924e-05
1.519999999999999929e+01,4.328440000000000065e-02,5.688870000000000385e-03,6.683902039999999598e-05
1.525000000000000000e+01,4.301158000000000065e-02,5.631589999999999686e-03,6.528756980000000292e-05
1.530000000000000071e+01,4.275127000000000094e-02,5.578200000000000172e-03,6.313924660000000237e-05
1.534999999999999964e+01,4.250389999999999724e-02,5.529079999999999585e-03,6.149247510000000448e-05
1.540000000000000036e+01,4.226661000000000307e-02,5.483009999999999967e-03,6.056784040000000226e-05
1.544999999999999929e+01,4.203496000000000316e-02,5.438069999999999710e-03,5.998762590000000094e-05
1.550000000000000000e+01,4.180541000000000118e-02,5.393120000000000379e-03,5.943234429999999865e-05
1.555000000000000071e+01,4.157654999999999684e-02,5.347990000000000382e-03,5.827439349999999780e-05
1.559999999999999964e+01,4.134966999999999809e-02,5.302969999999999733e-03,5.680673169999999879e-05
1.565000000000000036e+01,4.112641999999999687e-02,5.258419999999999761e-03,5.600195049999999805e-05
1.569999999999999929e+01,4.090529999999999861e-02,5.214479999999999636e-03,5.580107009999999963e-05
1.575000000000000000e+01,4.068244000000000027e-02,5.170970000000000427e-03,5.542517560000000045e-05
1.580000000000000071e+01,4.045452000000000076e-02,5.127669999999999971e-03,5.492361180000000006e-05
1.584999999999999964e+01,4.021889000000000020e-02,5.084349999999999634e-03,5.498698950000000186e-05
1.590000000000000036e+01,3.997139000000000247e-02,5.040769999999999973e-03,5.580241230000000056e-05
1.594999999999999929e+01,3.970598000000000183e-02,4.996979999999999825e-03,5.611100290000000193e-05
1.600000000000000000e+01,3.941929000000000266e-02,4.953370000000000342e-03,5.430424769999999735e-05
1.605000000000000071e+01,3.911619999999999681e-02,4.910509999999999875e-03,5.039135719999999894e-05
1.610000000000000142e+01,3.881003999999999704e-02,4.868469999999999742e-03,4.673517889999999694e-05
1.614999999999999858e+01,3.851432999999999940e-02,4.826569999999999645e-03,4.510636010000000119e-05
1.619999999999999929e+01,3.823569000000000273e-02,4.784059999999999702e-03,4.560693279999999906e-05
1.625000000000000000e+01,3.797277000000000291e-02,4.740890000000000208e-03,4.773395430000000307e-05
1.630000000000000071e+01,3.771801999999999794e-02,4.697129999999999882e-03,5.016230159999999816e-05
1.635000000000000142e+01,3.746283999999999725e-02,4.652350000000000409e-03,5.134781489999999931e-05
1.639999999999999858e+01,3.720318999999999710e-02,4.605979999999999970e-03,5.131832110000000201e-05
1.644999999999999929e+01,3.693984000000000156e-02,4.557920000000000027e-03,5.091737420000000018e-05
1.650000000000000000e+01,3.667530000000000096e-02,4.508589999999999820e-03,5.046085169999999713e-05
1.655000000000000071e+01,3.641202999999999801e-02,4.458700000000000337e-03,4.998722630000000070e-05
1.660000000000000142e+01,3.615188999999999903e-02,4.409320000000000427e-03,4.949714429999999932e-05
1.664999999999999858e+01,3.589595000000000286e-02,4.361819999999999760e-03,4.892530120000000330e-05
1.669999999999999929e+01,3.564458999999999683e-02,4.317220000000000085e-03,4.811979600000000206e-05
1.675000000000000000e+01,3.539777999999999675e-02,4.275700000000000334e-03,4.700553569999999946e-05
1.680000000000000071e+01,3.515573000000000309e-02,4.236600000000000088e-03,4.615004089999999746e-05
1.685000000000000142e+01,3.491794000000000148e-02,4.198959999999999845e-03,4.635135110000000236e-05
1.689999999999999858e+01,3.468196999999999947e-02,4.162100000000000175e-03,4.714022939999999880e-05
1.694999999999999929e+01,3.444565000000000127e-02,4.125779999999999899e-03,4.758194470000000088e-05
1.700000000000000000e+01,3.420958999999999806e-02,4.089999999999999886e-03,4.759623880000000024e-05
1.705000000000000071e+01,3.397606999999999711e-02,4.054620000000000099e-03,4.716926659999999912e-05
1.710000000000000142e+01,3.374745999999999996e-02,4.019349999999999659e-03,4.639392429999999686e-05
1.714999999999999858e+01,3.352560999999999736e-02,3.984149999999999671e-03,4.481175939999999770e-05
1.719999999999999929e+01,3.331433999999999784e-02,3.949160000000000170e-03,4.195212890000000214e-05
1.725000000000000000e+01,3.312132999999999744e-02,3.914479999999999696e-03,4.006731569999999731e-05
1.730000000000000071e+01,3.295047999999999727e-02,3.880310000000000096e-03,4.030224320000000269e-05
1.735000000000000142e+01,3.279768999999999740e-02,3.847020000000000040e-03,4.136895770000000011e-05
1.739999999999999858e+01,3.265632999999999730e-02,3.814820000000000016e-03,4.161946350000000037e-05
1.744999999999999929e+01,3.252353000000000188e-02,3.783589999999999870e-03,4.117897010000000287e-05
1.750000000000000000e+01,3.239973000000000158e-02,3.752960000000000063e-03,4.119361859999999694e-05
1.755000000000000071e+01,3.228411999999999948e-02,3.722580000000000073e-03,4.205924329999999783e-05
1.760000000000000142e+01,3.217289000000000260e-02,3.692299999999999922e-03,4.305482160000000027e-05
1.764999999999999858e+01,3.206147000000000163e-02,3.662240000000000200e-03,4.353866279999999930e-05
1.769999999999999929e+01,3.194680999999999910e-02,3.632499999999999878e-03,4.349634789999999861e-05
1.775000000000000000e+01,3.182758000000000115e-02,3.603079999999999825e-03,4.338546830000000054e-05
1.780000000000000071e+01,3.170281999999999961e-02,3.573929999999999902e-03,4.369453960000000287e-05
1.785000000000000142e+01,3.157059999999999728e-02,3.545029999999999796e-03,4.420446419999999807e-05
1.789999999999999858e+01,3.142893000000000076e-02,3.516660000000000012e-03,4.425502700000000288e-05
1.794999999999999929e+01,3.127764999999999712e-02,3.489190000000000087e-03,4.371927809999999806e-05
1.800000000000000000e+01,3.111836999999999936e-02,3.462939999999999855e-03,4.287024210000000147e-05
1.805000000000000071e+01,3.095343999999999873e-02,3.438230000000000019e-03,4.220611569999999790e-05
1.810000000000000142e+01,3.078410999999999995e-02,3.415319999999999901e-03,4.235837580000000204e-05
1.814999999999999858e+01,3.060844000000000065e-02,3.394270000000000013e-03,4.286445079999999871e-05
1.819999999999999929e+01,3.042256999999999947e-02,3.374859999999999926e-03,4.294851299999999941e-05
1.825000000000000000e+01,3.022390999999999966e-02,3.356609999999999889e-03,4.176160080000000300e-05
1.830000000000000071e+01,3.001494000000000037e-02,3.338990000000000014e-03,3.865363599999999713e-05
1.835000000000000142e+01,2.980576999999999879e-02,3.321419999999999841e-03,3.515762170000000236e-05
1.839999999999999858e+01,2.960861999999999869e-02,3.303239999999999822e-03,3.386301050000000296e-05
1.844999999999999929e+01,2.942799000000000109e-02,3.284229999999999962e-03,3.510053649999999692e-05
1.850000000000000000e+01,2.925861000000000087e-02,3.264620000000000195e-03,3.706268530000000053e-05
1.855000000000000071e+01,2.909219999999999862e-02,3.244579999999999947e-03,3.798946160000000240e-05
1.860000000000000142e+01,2.892457999999999835e-02,3.224190000000000042e-03,3.765102449999999952e-05
1.864999999999999858e+01,2.875679000000000082e-02,3.203450000000000047e-03,3.703612630000000200e-05
1.869999999999999929e+01,2.859159000000000006e-02,3.182420000000000040e-03,3.680906320000000169e-05
1.875000000000000000e+01,2.843056999999999876e-02,3.161249999999999998e-03,3.657649409999999974e-05
1.880000000000000071e+01,2.827487999999999876e-02,3.140179999999999794e-03,3.591150660000000275e-05
1.885000000000000142e+01,2.812614999999999907e-02,3.119380000000000156e-03,3.527427260000000179e-05
1.889999999999999858e+01,2.798488000000000017e-02,3.098839999999999841e-03,3.524491859999999747e-05
1.894999999999999929e+01,2.784879999999999994e-02,3.078399999999999800e-03,3.574067229999999975e-05
1.900000000000000000e+01,2.771353000000000011e-02,3.057960000000000192e-03,3.618153629999999905e-05
1.905000000000000071e+01,2.757520999999999931e-02,3.037470000000000014e-03,3.595991319999999983e-05
1.910000000000000142e+01,2.743268000000000095e-02,3.016630000000000179e-03,3.526997630000000197e-05
1.914999999999999858e+01,2.728712000000000151e-02,2.995040000000000029e-03,3.441538570000000278e-05
1.919999999999999929e+01,2.714116999999999919e-02,2.972439999999999805e-03,3.341132550000000290e-05
1.925000000000000000e+01,2.699879000000000168e-02,2.948909999999999899e-03,3.215111090000000307e-05
1.930000000000000071e+01,2.686467000000000022e-02,2.924630000000000112e-03,3.126533200000000120e-05
1.935000000000000142e+01,2.674143999999999827e-02,2.899769999999999865e-03,3.155560859999999806e-05
1.939999999999999858e+01,2.662702999999999945e-02,2.874569999999999903e-03,3.277625339999999774e-05
1.944999999999999929e+01,2.651606000000000102e-02,2.849400000000000197e-03,3.412187040000000041e-05
1.950000000000000000e+01,2.640301999999999927e-02,2.824600000000000027e-03,3.500367179999999847e-05
1.955000000000000071e+01,2.628424999999999859e-02,2.800350000000000061e-03,3.548954489999999774e-05
1.960000000000000142e+01,2.615740000000000079e-02,2.776620000000000043e-03,3.584669519999999972e-05
1.964999999999999858e+01,2.602041000000000076e-02,2.753310000000000132e-03,3.585358909999999992e-05
1.969999999999999929e+01,2.587205999999999881e-02,2.730390000000000074e-03,3.555380549999999666e-05
1.975000000000000000e+01,2.571203000000000030e-02,2.707970000000000082e-03,3.516390889999999685e-05
1.980000000000000071e+01,2.554017999999999913e-02,2.686169999999999877e-03,3.444835820000000207e-05
1.985000000000000142e+01,2.535758000000000109e-02,2.664979999999999953e-03,3.299233559999999789e-05
1.989999999999999858e+01,2.516822000000000156e-02,2.644270000000000214e-03,3.090937520000000072e-05
1.994999999999999929e+01,2.497900000000000120e-02,2.623879999999999876e-03,2.866552400000000090e-05
2.000000000000000000e+01,2.479802000000000048e-02,2.603770000000000043e-03,2.663679040000000125e-05


==> figs/data/SD3D_SD4_N064.csv <==
t,ke,soldis,dildis
5.280179999999999770e-03,1.249976700000000052e-01,4.687499999999999827e-04,2.153790040000000037e-09
1.863827899999999926e-01,1.250775799999999938e-01,4.720400000000000138e-04,6.618354750000000417e-06
4.062255000000000171e-01,1.254434399999999894e-01,4.862299999999999847e-04,1.833975329999999973e-05
5.523285900000000082e-01,1.257481300000000135e-01,5.009599999999999470e-04,2.146260159999999916e-05
6.584179999999999477e-01,1.259962500000000041e-01,5.127299999999999783e-04,2.383791069999999950e-05
7.551904299999999681e-01,1.262357500000000077e-01,5.235899999999999929e-04,2.753783160000000029e-05
8.579854399999999881e-01,1.264950499999999978e-01,5.353200000000000449e-04,3.355885199999999682e-05
9.807649899999999477e-01,1.267286199999999863e-01,5.500700000000000511e-04,4.131137759999999894e-05
1.117046470000000014e+00,1.268114700000000095e-01,5.680200000000000266e-04,4.731770240000000122e-05
1.225599649999999929e+00,1.267624300000000093e-01,5.835499999999999542e-04,5.043921919999999831e-05
1.326064109999999907e+00,1.266742299999999988e-01,5.987199999999999597e-04,5.304151269999999766e-05
1.425260900000000053e+00,1.265793900000000138e-01,6.141900000000000267e-04,5.500382760000000029e-05
1.528104420000000019e+00,1.265099799999999941e-01,6.305300000000000227e-04,5.690536999999999690e-05
1.625430699999999895e+00,1.264942599999999973e-01,6.462500000000000145e-04,5.969426999999999996e-05
1.707663890000000073e+00,1.265018099999999923e-01,6.595699999999999480e-04,6.211263100000000376e-05
1.785161259999999972e+00,1.265110999999999875e-01,6.722499999999999960e-04,6.389558990000000641e-05
1.860861059999999956e+00,1.265067900000000078e-01,6.849300000000000440e-04,6.470090010000000078e-05
1.937231659999999911e+00,1.264873400000000037e-01,6.982400000000000368e-04,6.480514280000000172e-05
2.014822720000000178e+00,1.264518099999999978e-01,7.125599999999999946e-04,6.431087240000000441e-05
2.092243910000000096e+00,1.263977400000000084e-01,7.278799999999999767e-04,6.341139670000000444e-05
2.169250959999999839e+00,1.263137300000000129e-01,7.443099999999999803e-04,6.168417170000000337e-05
2.246518850000000178e+00,1.262103900000000056e-01,7.621699999999999482e-04,5.974604210000000005e-05
2.324496980000000157e+00,1.260983900000000046e-01,7.817100000000000220e-04,5.792957749999999687e-05
2.403326509999999860e+00,1.259743899999999917e-01,8.030199999999999925e-04,5.594580219999999756e-05
2.486170050000000131e+00,1.258374499999999896e-01,8.270200000000000337e-04,5.374668400000000117e-05
2.570549489999999881e+00,1.256981500000000085e-01,8.532499999999999503e-04,5.142173900000000271e-05
2.657454969999999861e+00,1.255670000000000119e-01,8.820600000000000489e-04,4.916057510000000147e-05
2.740918639999999851e+00,1.254497199999999868e-01,9.110499999999999458e-04,4.687414179999999732e-05
2.821789270000000016e+00,1.253487299999999915e-01,9.402600000000000541e-04,4.475783500000000276e-05
2.900814770000000209e+00,1.252726000000000117e-01,9.699399999999999732e-04,4.308269490000000144e-05
2.978782890000000183e+00,1.252198800000000056e-01,1.000349999999999894e-03,4.163337140000000064e-05
3.056335450000000176e+00,1.251955899999999955e-01,1.031739999999999957e-03,4.061730939999999926e-05
3.134167909999999946e+00,1.251858600000000099e-01,1.064389999999999911e-03,3.940335950000000212e-05
3.215273859999999928e+00,1.251885100000000028e-01,1.099809999999999894e-03,3.814803860000000161e-05
3.299519539999999918e+00,1.252175600000000055e-01,1.138640000000000008e-03,3.762093910000000258e-05
3.383738280000000209e+00,1.252562700000000029e-01,1.179420000000000034e-03,3.719058800000000321e-05
3.466907979999999778e+00,1.252935400000000088e-01,1.221670000000000004e-03,3.682648820000000093e-05
3.543013569999999834e+00,1.253127900000000072e-01,1.261930000000000083e-03,3.589602419999999872e-05
3.613767390000000024e+00,1.253113999999999895e-01,1.300410000000000108e-03,3.486193599999999750e-05
3.685628180000000143e+00,1.252934800000000126e-01,1.340660000000000029e-03,3.487947829999999831e-05
3.756466150000000059e+00,1.252492699999999959e-01,1.380909999999999950e-03,3.483266849999999991e-05
3.827759499999999981e+00,1.251708900000000069e-01,1.421759999999999994e-03,3.467670469999999838e-05
3.899023060000000207e+00,1.250597099999999906e-01,1.462870000000000012e-03,3.481837480000000030e-05
3.970148800000000033e+00,1.249165400000000065e-01,1.504240000000000004e-03,3.536217989999999867e-05
4.041769509999999954e+00,1.247388700000000017e-01,1.546300000000000018e-03,3.631577779999999874e-05
4.114188190000000134e+00,1.245283100000000032e-01,1.589300000000000088e-03,3.763035420000000216e-05
4.201256279999999954e+00,1.242388600000000065e-01,1.642100000000000070e-03,3.994885989999999860e-05
4.286614420000000258e+00,1.239223700000000039e-01,1.695469999999999920e-03,4.345253910000000278e-05
4.370543960000000006e+00,1.235705500000000012e-01,1.749150000000000097e-03,4.668098700000000023e-05
4.453557489999999675e+00,1.231932699999999936e-01,1.804080000000000007e-03,5.227640209999999681e-05
4.535976889999999706e+00,1.227897200000000050e-01,1.861459999999999894e-03,5.810496440000000149e-05
4.617940899999999793e+00,1.223463600000000012e-01,1.918779999999999921e-03,6.221409419999999796e-05
4.689949040000000124e+00,1.219205500000000025e-01,1.968909999999999931e-03,6.484501500000000107e-05
4.760740280000000269e+00,1.214726899999999943e-01,2.018460000000000133e-03,6.667320849999999711e-05
4.831621170000000021e+00,1.209979500000000069e-01,2.069440000000000082e-03,6.865966859999999802e-05
4.907905099999999798e+00,1.204573300000000013e-01,2.125769999999999917e-03,7.118440410000000497e-05
4.984205249999999587e+00,1.198843700000000040e-01,2.183210000000000098e-03,7.325176560000000285e-05
5.058279989999999948e+00,1.192763399999999946e-01,2.238369999999999943e-03,6.865392059999999436e-05
5.132143970000000444e+00,1.186559900000000028e-01,2.294449999999999962e-03,7.175481729999999407e-05
5.204941269999999953e+00,1.180129600000000001e-01,2.350099999999999932e-03,7.315122640000000281e-05
5.276945109999999772e+00,1.173443900000000067e-01,2.405430000000000068e-03,7.110861770000000668e-05
5.349763389999999674e+00,1.166657400000000039e-01,2.461909999999999880e-03,7.280825229999999561e-05
5.423371790000000026e+00,1.159727100000000066e-01,2.521600000000000143e-03,7.495416500000000575e-05
5.496870519999999871e+00,1.152698000000000056e-01,2.583629999999999954e-03,7.514796739999999556e-05
5.566822049999999855e+00,1.146000499999999950e-01,2.644230000000000018e-03,7.532829479999999817e-05
5.637020109999999917e+00,1.139374499999999957e-01,2.706450000000000002e-03,7.601489050000000028e-05
5.708528519999999773e+00,1.132761899999999988e-01,2.771959999999999962e-03,7.665764129999999630e-05
5.780908110000000377e+00,1.126231800000000033e-01,2.841380000000000121e-03,7.677495160000000500e-05
5.853564740000000377e+00,1.119944699999999987e-01,2.914299999999999877e-03,7.960698710000000137e-05
5.926542760000000243e+00,1.113859900000000042e-01,2.988419999999999879e-03,8.164818429999999973e-05
6.000250819999999763e+00,1.107949500000000032e-01,3.061100000000000192e-03,8.256115690000000239e-05
6.074712749999999772e+00,1.102219200000000010e-01,3.132980000000000053e-03,8.184418399999999431e-05
6.147607800000000289e+00,1.096790700000000035e-01,3.203580000000000143e-03,7.802996700000000650e-05
6.219973559999999679e+00,1.091667100000000001e-01,3.279250000000000047e-03,8.097507819999999966e-05
6.291030410000000295e+00,1.086770199999999992e-01,3.354390000000000063e-03,8.234477720000000513e-05
6.361727710000000258e+00,1.081932899999999975e-01,3.429269999999999888e-03,8.459394299999999415e-05
6.432457920000000051e+00,1.077103100000000035e-01,3.503979999999999855e-03,8.651945970000000648e-05
6.502969260000000418e+00,1.072219400000000017e-01,3.578920000000000191e-03,8.735589650000000206e-05
6.573154449999999649e+00,1.067228999999999955e-01,3.653619999999999785e-03,8.710104159999999341e-05
6.643085959999999623e+00,1.062158799999999986e-01,3.728149999999999954e-03,9.077150020000000655e-05
6.712813380000000052e+00,1.056903200000000043e-01,3.798039999999999923e-03,8.949674519999999947e-05
6.782322409999999913e+00,1.051478799999999991e-01,3.864369999999999784e-03,8.800363139999999669e-05
6.851557259999999872e+00,1.045942400000000050e-01,3.928179999999999866e-03,9.069484799999999567e-05
6.921114919999999948e+00,1.040210399999999952e-01,3.988330000000000000e-03,9.133214919999999644e-05
6.990845199999999870e+00,1.034297599999999956e-01,4.044009999999999792e-03,9.056423010000000308e-05
7.060832979999999814e+00,1.028128799999999954e-01,4.094829999999999824e-03,8.489576430000000430e-05
7.130934719999999949e+00,1.021839100000000028e-01,4.145089999999999712e-03,8.430537129999999635e-05
7.200843810000000289e+00,1.015521699999999972e-01,4.195720000000000005e-03,8.381673979999999954e-05
7.270602229999999722e+00,1.009162200000000009e-01,4.244020000000000258e-03,8.010103190000000025e-05
7.340240950000000097e+00,1.002826500000000010e-01,4.290799999999999996e-03,7.620872200000000120e-05
7.409728999999999566e+00,9.966023999999999716e-02,4.336709999999999697e-03,7.383227790000000278e-05
7.479084010000000227e+00,9.905128000000000543e-02,4.381430000000000394e-03,7.128070870000000666e-05
7.548075680000000176e+00,9.845748999999999473e-02,4.424110000000000195e-03,6.796834349999999331e-05
7.617195609999999562e+00,9.787255999999999734e-02,4.463469999999999764e-03,6.297508659999999749e-05
7.686240200000000300e+00,9.730679999999999885e-02,4.499809999999999921e-03,6.167206450000000154e-05
7.754846099999999964e+00,9.675623999999999336e-02,4.531280000000000377e-03,5.977914409999999688e-05
7.823390479999999592e+00,9.620826000000000378e-02,4.558109999999999766e-03,5.436818539999999767e-05
7.892076490000000000e+00,9.567188999999999555e-02,4.585579999999999691e-03,5.285896990000000297e-05
7.960956569999999566e+00,9.514359999999999484e-02,4.615959999999999681e-03,5.181982489999999820e-05
8.030078890000000413e+00,9.462146999999999919e-02,4.650719999999999681e-03,5.175191839999999726e-05
8.099549290000000568e+00,9.409763999999999629e-02,4.687560000000000338e-03,5.148367930000000045e-05
8.170492169999999277e+00,9.356169000000000291e-02,4.726939999999999788e-03,5.414910629999999752e-05
8.241556170000000847e+00,9.300925999999999638e-02,4.764830000000000280e-03,5.308974139999999951e-05
8.312789920000000166e+00,9.244692999999999661e-02,4.804339999999999826e-03,5.266275550000000164e-05
8.384103769999999400e+00,9.187327000000000687e-02,4.842240000000000259e-03,5.102372959999999970e-05
8.455805780000000382e+00,9.128875999999999657e-02,4.875840000000000209e-03,5.091318959999999855e-05
8.527925489999999442e+00,9.068904999999999328e-02,4.902980000000000359e-03,5.103950389999999744e-05
8.599418639999999669e+00,9.007046999999999970e-02,4.919770000000000393e-03,4.689172060000000136e-05
8.671139719999999329e+00,8.944475999999999816e-02,4.934939999999999639e-03,4.927627739999999797e-05
8.743024829999999525e+00,8.880378999999999357e-02,4.950079999999999932e-03,5.244830029999999875e-05
8.814596180000000558e+00,8.814760000000000650e-02,4.964040000000000293e-03,5.336731190000000102e-05
8.886283880000000579e+00,8.748139000000000609e-02,4.984279999999999787e-03,5.546678589999999901e-05
8.957273479999999566e+00,8.680910000000000015e-02,5.010429999999999745e-03,5.626169149999999709e-05
9.027190210000000548e+00,8.613658999999999899e-02,5.039349999999999732e-03,5.621512900000000257e-05
9.097415919999999545e+00,8.545603999999999700e-02,5.071830000000000262e-03,5.753763980000000240e-05
9.168180469999999360e+00,8.476424999999999932e-02,5.108640000000000229e-03,5.854773919999999840e-05
9.238549230000000279e+00,8.406511999999999318e-02,5.143430000000000051e-03,5.538054760000000098e-05
9.310035709999999298e+00,8.335035999999999834e-02,5.178740000000000253e-03,5.292586140000000067e-05
9.382746700000000217e+00,8.262371999999999772e-02,5.218679999999999847e-03,5.506462909999999887e-05
9.455937390000000775e+00,8.188668999999999809e-02,5.254810000000000383e-03,5.570254509999999874e-05
9.528741840000000352e+00,8.115450999999999915e-02,5.283279999999999574e-03,5.714055440000000033e-05
9.601649280000000175e+00,8.042307999999999402e-02,5.303509999999999995e-03,5.541779320000000063e-05
9.674786570000000197e+00,7.969917999999999447e-02,5.317999999999999811e-03,5.185878759999999966e-05
9.747850420000000682e+00,7.899361000000000577e-02,5.327140000000000174e-03,5.227802469999999675e-05
9.820344929999999195e+00,7.830341000000000384e-02,5.327260000000000328e-03,5.374726240000000206e-05
9.893136979999999525e+00,7.761363999999999763e-02,5.316539999999999808e-03,5.377268100000000240e-05
9.966439250000000527e+00,7.692598999999999965e-02,5.296699999999999672e-03,5.281928320000000101e-05
1.003915596000000043e+01,7.625972000000000306e-02,5.272129999999999872e-03,5.171465090000000245e-05
1.011469364000000049e+01,7.559048999999999630e-02,5.243910000000000064e-03,4.992007960000000223e-05
1.019024562999999972e+01,7.494104000000000043e-02,5.214100000000000158e-03,4.780876769999999970e-05
1.026657866999999946e+01,7.429866000000000248e-02,5.181769999999999606e-03,4.696848920000000249e-05
1.034268664999999920e+01,7.366622999999999921e-02,5.145300000000000221e-03,4.567510769999999953e-05
1.041793060000000004e+01,7.304990000000000094e-02,5.109350000000000350e-03,4.231154159999999813e-05
1.049282932000000024e+01,7.245298999999999490e-02,5.077840000000000131e-03,4.085428370000000092e-05
1.056821728000000071e+01,7.186259999999999870e-02,5.047819999999999738e-03,3.913566980000000010e-05
1.064319515000000038e+01,7.128529000000000115e-02,5.017970000000000069e-03,3.942021789999999669e-05
1.071801375999999983e+01,7.071441000000000532e-02,4.991609999999999624e-03,3.812277280000000328e-05
1.079416179999999947e+01,7.014061000000000601e-02,4.971979999999999976e-03,3.662239400000000050e-05
1.087106894999999973e+01,6.956880999999999482e-02,4.962900000000000124e-03,3.723315240000000305e-05
1.094694138000000017e+01,6.900216000000000682e-02,4.957760000000000292e-03,3.590939010000000309e-05
1.102313805000000002e+01,6.843095999999999901e-02,4.949689999999999646e-03,3.594988809999999824e-05
1.109997558999999967e+01,6.784837999999999980e-02,4.937070000000000000e-03,3.606173780000000142e-05
1.117684077999999914e+01,6.726158000000000137e-02,4.923509999999999866e-03,3.673758689999999822e-05
1.125296402000000029e+01,6.667692999999999537e-02,4.910659999999999852e-03,3.496997309999999663e-05
1.132881451000000084e+01,6.609505000000000241e-02,4.899009999999999650e-03,3.361954799999999682e-05
1.140427303000000059e+01,6.551809999999999579e-02,4.889700000000000296e-03,3.357739840000000241e-05
1.147908306000000067e+01,6.494476999999999889e-02,4.882939999999999676e-03,3.427971390000000319e-05
1.155390739000000089e+01,6.436973000000000000e-02,4.878799999999999977e-03,3.584246950000000105e-05
1.162836075000000058e+01,6.379121000000000097e-02,4.876239999999999568e-03,3.434142489999999966e-05
1.170302009999999981e+01,6.321267999999999332e-02,4.877740000000000201e-03,3.484391709999999832e-05
1.177783297999999945e+01,6.263306000000000429e-02,4.883249999999999570e-03,3.397565889999999684e-05
1.185287665999999973e+01,6.205081999999999959e-02,4.890349999999999905e-03,3.202429799999999884e-05
1.192731666999999973e+01,6.147372000000000253e-02,4.898020000000000325e-03,3.176269459999999989e-05
1.200191021000000013e+01,6.089201000000000336e-02,4.903359999999999837e-03,3.254138570000000006e-05
1.207658005000000045e+01,6.030321999999999766e-02,4.903570000000000324e-03,3.287199429999999807e-05
1.215127659000000016e+01,5.970944999999999725e-02,4.896379999999999656e-03,3.390562419999999826e-05
1.222646235999999931e+01,5.910809000000000202e-02,4.881130000000000017e-03,3.405330059999999765e-05
1.230232048000000056e+01,5.850000999999999812e-02,4.858399999999999698e-03,3.115720389999999978e-05
1.237828921999999920e+01,5.790072999999999748e-02,4.831069999999999809e-03,3.018204730000000009e-05
1.245514773999999925e+01,5.730591000000000157e-02,4.801090000000000045e-03,2.971612229999999997e-05
1.253214741000000032e+01,5.672101000000000226e-02,4.769040000000000432e-03,2.908428540000000076e-05
1.260858059000000075e+01,5.615445000000000159e-02,4.736719999999999819e-03,3.006538830000000050e-05
1.268491077000000011e+01,5.559817000000000231e-02,4.700779999999999889e-03,2.873015359999999920e-05
1.276152324999999976e+01,5.505263999999999991e-02,4.660150000000000056e-03,2.987881819999999838e-05
1.283842849999999913e+01,5.451480999999999688e-02,4.614990000000000238e-03,2.945981400000000037e-05
1.291554164999999976e+01,5.398417999999999967e-02,4.564959999999999851e-03,2.748574659999999890e-05
1.299308680999999943e+01,5.345926000000000150e-02,4.510870000000000157e-03,2.628753279999999901e-05
1.307128619999999941e+01,5.293592999999999910e-02,4.452000000000000228e-03,2.458390009999999846e-05
1.315046023999999925e+01,5.241313000000000222e-02,4.389439999999999661e-03,2.398143439999999991e-05
1.323002147999999956e+01,5.189488999999999908e-02,4.324620000000000374e-03,2.234204840000000164e-05
1.330981350000000063e+01,5.138448000000000321e-02,4.259409999999999932e-03,2.076505550000000040e-05
1.338974857000000007e+01,5.088544999999999874e-02,4.195360000000000408e-03,1.912942029999999970e-05
1.346972275000000074e+01,5.040101999999999777e-02,4.133940000000000010e-03,1.788323969999999974e-05
1.354993342999999939e+01,4.993067000000000338e-02,4.075480000000000248e-03,1.742269160000000009e-05
1.363048266999999925e+01,4.947432999999999692e-02,4.020150000000000112e-03,1.779536800000000157e-05
1.371070766000000063e+01,4.903352999999999878e-02,3.966940000000000396e-03,1.793539380000000149e-05
1.379048060999999947e+01,4.860707000000000222e-02,3.914360000000000409e-03,1.734997929999999893e-05
1.386958981000000080e+01,4.819484999999999741e-02,3.861639999999999951e-03,1.679998790000000066e-05
1.394817257000000055e+01,4.779334999999999833e-02,3.808080000000000145e-03,1.606047589999999920e-05
1.402666377999999980e+01,4.739825999999999762e-02,3.752280000000000199e-03,1.546590279999999874e-05
1.410508822999999978e+01,4.700854000000000144e-02,3.695009999999999874e-03,1.552192769999999968e-05
1.418314647999999956e+01,4.662360000000000115e-02,3.636040000000000105e-03,1.489979240000000044e-05
1.426095867000000084e+01,4.624273999999999746e-02,3.575599999999999959e-03,1.407482070000000045e-05
1.433869267000000036e+01,4.586550999999999823e-02,3.514890000000000115e-03,1.326561049999999922e-05
1.441653061000000058e+01,4.549256000000000133e-02,3.455559999999999882e-03,1.283625719999999999e-05
1.449418353999999987e+01,4.512684000000000140e-02,3.399239999999999987e-03,1.282728500000000063e-05
1.457208538000000075e+01,4.476527999999999757e-02,3.345910000000000117e-03,1.227545730000000015e-05
1.465057754999999950e+01,4.440612000000000031e-02,3.295660000000000169e-03,1.143427470000000007e-05
1.472879887000000032e+01,4.405335999999999974e-02,3.249430000000000200e-03,1.089312350000000006e-05
1.480726527999999931e+01,4.370451000000000197e-02,3.206839999999999864e-03,1.075112410000000004e-05
1.488589381999999972e+01,4.335958000000000173e-02,3.167179999999999909e-03,1.076081209999999980e-05
1.496458911999999941e+01,4.301789999999999781e-02,3.130219999999999964e-03,1.059536499999999948e-05
1.504157352000000003e+01,4.268660999999999983e-02,3.096670000000000152e-03,1.036707090000000013e-05
1.512023639999999958e+01,4.235088000000000047e-02,3.065350000000000106e-03,1.013274599999999956e-05
1.519951819999999998e+01,4.201487999999999751e-02,3.036570000000000154e-03,9.759266499999999915e-06
1.527891636000000020e+01,4.167984000000000272e-02,3.010500000000000155e-03,9.615898309999999712e-06
1.535846423999999999e+01,4.134474999999999956e-02,2.987000000000000072e-03,9.620350280000000310e-06
1.543802070999999998e+01,4.100990999999999664e-02,2.966120000000000041e-03,9.728250009999999390e-06
1.551771641000000024e+01,4.067413999999999752e-02,2.947379999999999878e-03,9.835683160000000444e-06
1.559779643999999976e+01,4.033592999999999901e-02,2.930240000000000188e-03,9.971142389999999950e-06
1.567852974000000010e+01,3.999492000000000325e-02,2.913910000000000024e-03,1.008310849999999999e-05
1.575966453999999928e+01,3.965157999999999877e-02,2.897489999999999961e-03,9.570382650000000262e-06
1.584161948999999936e+01,3.930526000000000159e-02,2.881410000000000048e-03,9.251420120000000198e-06
1.592399692999999949e+01,3.895831000000000294e-02,2.865739999999999867e-03,8.861077730000000064e-06
1.600613975999999994e+01,3.861458000000000251e-02,2.850989999999999861e-03,9.381352360000000487e-06
1.608817291000000083e+01,3.827280000000000265e-02,2.837049999999999815e-03,9.426931679999999201e-06
1.617023658999999824e+01,3.793255999999999711e-02,2.823599999999999895e-03,8.864376470000000612e-06
1.625227547000000072e+01,3.759479000000000293e-02,2.810879999999999976e-03,8.755025190000000141e-06
1.633440780999999831e+01,3.725881000000000332e-02,2.798689999999999945e-03,8.837598220000000628e-06
1.641750525999999866e+01,3.692111000000000004e-02,2.786690000000000087e-03,9.186062020000000739e-06
1.650092696999999831e+01,3.658360000000000084e-02,2.775000000000000123e-03,9.373690770000000751e-06
1.658490371999999979e+01,3.624597000000000235e-02,2.763729999999999833e-03,9.594472430000000363e-06
1.666926193000000112e+01,3.590875000000000317e-02,2.752919999999999846e-03,9.240126929999999911e-06
1.675359917000000110e+01,3.557554999999999745e-02,2.742839999999999862e-03,9.351446349999999733e-06
1.683807181999999969e+01,3.524469000000000213e-02,2.732800000000000073e-03,9.055473130000000524e-06
1.692280388000000002e+01,3.491671999999999831e-02,2.721760000000000151e-03,9.087872060000000559e-06
1.700736618000000178e+01,3.459373999999999783e-02,2.709510000000000043e-03,8.819593860000000401e-06
1.709198761000000033e+01,3.427535999999999777e-02,2.695540000000000175e-03,8.460410750000000590e-06
1.717799186999999961e+01,3.395883999999999708e-02,2.680290000000000103e-03,8.762551259999999559e-06
1.726479529999999940e+01,3.364575999999999678e-02,2.663599999999999909e-03,8.613098540000000805e-06
1.735195351000000130e+01,3.333801000000000125e-02,2.645039999999999978e-03,8.185564180000000112e-06
1.743874359000000140e+01,3.303894000000000275e-02,2.625230000000000098e-03,8.126972719999999583e-06
1.752402114999999938e+01,3.275091000000000113e-02,2.604400000000000204e-03,7.771946909999999354e-06
1.761008835000000161e+01,3.246591000000000060e-02,2.581990000000000153e-03,7.432309759999999803e-06
1.769582747999999839e+01,3.218769999999999964e-02,2.558920000000000118e-03,7.265920879999999687e-06
1.778103255999999988e+01,3.191613000000000089e-02,2.536039999999999822e-03,7.231673860000000195e-06
1.786551284999999822e+01,3.165061999999999737e-02,2.514010000000000116e-03,6.986425890000000251e-06
1.794838524000000035e+01,3.139332999999999707e-02,2.493389999999999843e-03,6.833503900000000051e-06
1.803023529000000025e+01,3.114135000000000167e-02,2.474019999999999952e-03,6.676581050000000243e-06
1.811188506999999959e+01,3.089097999999999844e-02,2.455370000000000122e-03,6.554391800000000200e-06
1.819394493000000068e+01,3.063959000000000127e-02,2.436939999999999853e-03,6.774249409999999747e-06
1.827665900999999948e+01,3.038503000000000037e-02,2.418280000000000082e-03,6.621280589999999713e-06
1.836023712000000074e+01,3.012681999999999860e-02,2.399210000000000145e-03,6.643780119999999699e-06
1.844444847000000109e+01,2.986511999999999847e-02,2.379780000000000176e-03,6.509790639999999841e-06
1.852915000999999862e+01,2.960035000000000097e-02,2.359949999999999982e-03,6.284074060000000032e-06
1.861460685999999853e+01,2.933258999999999866e-02,2.339969999999999811e-03,6.154270979999999860e-06
1.870002746999999843e+01,2.906451000000000173e-02,2.319719999999999942e-03,5.810182760000000011e-06
1.878558921999999853e+01,2.879653999999999894e-02,2.299230000000000197e-03,5.593931289999999714e-06
1.887138175999999845e+01,2.852916000000000132e-02,2.278399999999999870e-03,5.532559500000000235e-06
1.895740318000000002e+01,2.826305999999999957e-02,2.257250000000000142e-03,5.510175009999999969e-06
1.904392814999999928e+01,2.799789999999999918e-02,2.235889999999999926e-03,5.337557010000000058e-06
1.913081551000000147e+01,2.773536000000000057e-02,2.215130000000000050e-03,5.295888969999999993e-06
1.921801948999999965e+01,2.747604000000000019e-02,2.195429999999999951e-03,5.165958549999999952e-06
1.930552292000000136e+01,2.722041000000000044e-02,2.177049999999999819e-03,5.110453000000000214e-06
1.939345360000000085e+01,2.696791999999999939e-02,2.160009999999999968e-03,5.017415790000000337e-06
1.948087311000000099e+01,2.672064000000000036e-02,2.144169999999999930e-03,4.790983890000000172e-06
1.956849479999999986e+01,2.647632000000000110e-02,2.129119999999999971e-03,4.725375669999999730e-06
1.965609741000000099e+01,2.623460000000000028e-02,2.114439999999999983e-03,4.579076630000000056e-06
1.974320601999999880e+01,2.599602000000000163e-02,2.099849999999999894e-03,4.319625530000000185e-06
1.983030318999999864e+01,2.575915000000000149e-02,2.085280000000000120e-03,4.229101699999999693e-06
1.991789246000000091e+01,2.552267999999999898e-02,2.070910000000000025e-03,4.267285479999999629e-06


==> figs/data/SD3D_SD4_N128.csv <==
t,ke,soldis,dildis
5.437990000000000185e-03,1.249976000000000004e-01,4.687499999999999827e-04,1.306927119999999944e-09
4.007616600000000195e-01,1.254483600000000088e-01,4.860600000000000185e-04,1.874120969999999858e-05
7.918103899999999751e-01,1.263990299999999956e-01,5.286200000000000447e-04,3.106869190000000275e-05
1.126286029999999938e+00,1.268625899999999973e-01,5.710799999999999601e-04,5.116909959999999793e-05
1.336577530000000014e+00,1.267704400000000120e-01,6.028200000000000051e-04,6.199532069999999506e-05
1.457198500000000063e+00,1.267250799999999900e-01,6.221599999999999657e-04,6.886696069999999489e-05
1.546953440000000013e+00,1.267105900000000118e-01,6.363700000000000346e-04,7.269930939999999465e-05
1.627515320000000099e+00,1.267422300000000113e-01,6.490099999999999949e-04,7.720132270000000377e-05
1.706366300000000003e+00,1.268098800000000137e-01,6.614099999999999710e-04,8.201880700000000065e-05
1.782010440000000084e+00,1.268860099999999935e-01,6.734700000000000148e-04,8.605392940000000537e-05
1.860371229999999931e+00,1.269619800000000021e-01,6.863999999999999876e-04,8.971930219999999531e-05
1.946966650000000021e+00,1.270181700000000136e-01,7.014599999999999958e-04,9.239438079999999563e-05
2.037459140000000168e+00,1.270239499999999966e-01,7.183299999999999885e-04,9.296934150000000130e-05
2.121309759999999933e+00,1.269774100000000128e-01,7.352300000000000198e-04,9.207626859999999333e-05
2.204380749999999889e+00,1.268915399999999971e-01,7.535000000000000465e-04,9.102340850000000666e-05
2.286462779999999917e+00,1.267766800000000027e-01,7.733199999999999753e-04,8.989961499999999663e-05
2.363655089999999959e+00,1.266472899999999957e-01,7.937099999999999884e-04,8.863840049999999963e-05
2.440104010000000212e+00,1.265079400000000132e-01,8.157099999999999811e-04,8.715005240000000620e-05
2.517142530000000100e+00,1.263608200000000126e-01,8.396299999999999554e-04,8.503627759999999767e-05
2.601124519999999940e+00,1.261956399999999978e-01,8.674000000000000503e-04,8.215684649999999633e-05
2.688423629999999953e+00,1.260369899999999876e-01,8.979599999999999475e-04,7.902870859999999590e-05
2.766952509999999865e+00,1.259205899999999989e-01,9.266100000000000204e-04,7.636105149999999366e-05
2.861526969999999892e+00,1.258381500000000097e-01,9.622499999999999977e-04,7.470842679999999505e-05
2.948552610000000129e+00,1.258056200000000069e-01,9.958799999999999857e-04,7.279513379999999337e-05
3.025139810000000207e+00,1.258131600000000072e-01,1.026130000000000098e-03,7.111859299999999449e-05
3.100995779999999868e+00,1.258634200000000036e-01,1.056999999999999997e-03,7.099813230000000285e-05
3.172669410000000134e+00,1.259325000000000028e-01,1.087110000000000073e-03,7.043036019999999618e-05
3.243349789999999899e+00,1.260238599999999876e-01,1.118180000000000085e-03,6.982240299999999903e-05
3.314289570000000129e+00,1.261402500000000093e-01,1.151200000000000010e-03,6.985760409999999592e-05
3.388663290000000217e+00,1.262865499999999974e-01,1.188189999999999993e-03,7.089017890000000538e-05
3.471316100000000127e+00,1.264739199999999897e-01,1.232720000000000083e-03,7.297619600000000348e-05
3.553568359999999871e+00,1.266692899999999899e-01,1.280810000000000065e-03,7.568144790000000323e-05
3.633431910000000098e+00,1.268242900000000062e-01,1.330489999999999928e-03,7.547116549999999897e-05
3.712284089999999814e+00,1.269362699999999899e-01,1.381700000000000029e-03,7.435201399999999384e-05
3.789722439999999803e+00,1.269950599999999930e-01,1.433070000000000047e-03,7.264465239999999427e-05
3.867288830000000122e+00,1.269848500000000102e-01,1.484810000000000036e-03,6.940453019999999452e-05
3.941970819999999875e+00,1.269080300000000050e-01,1.534580000000000015e-03,6.564313659999999645e-05
4.014524459999999628e+00,1.267774100000000070e-01,1.582840000000000072e-03,6.243326059999999757e-05
4.086026190000000113e+00,1.266072699999999940e-01,1.630600000000000062e-03,6.077450959999999988e-05
4.163890839999999649e+00,1.263886100000000123e-01,1.683250000000000067e-03,6.129017130000000027e-05
4.249790189999999690e+00,1.261209500000000094e-01,1.742800000000000078e-03,6.448449130000000597e-05
4.330756189999999783e+00,1.258515099999999998e-01,1.800479999999999919e-03,6.975519500000000562e-05
4.410078529999999830e+00,1.255737700000000012e-01,1.858789999999999921e-03,7.681037819999999531e-05
4.488713259999999927e+00,1.252791299999999886e-01,1.918280000000000072e-03,8.453289050000000241e-05
4.583772180000000418e+00,1.248835199999999979e-01,1.991720000000000209e-03,9.281992240000000211e-05
4.655295849999999902e+00,1.245507899999999946e-01,2.047709999999999895e-03,9.845114979999999686e-05
4.744648459999999623e+00,1.240925900000000026e-01,2.118510000000000098e-03,1.039699999999999956e-04
4.829199309999999912e+00,1.236192400000000052e-01,2.186490000000000135e-03,1.078699999999999955e-04
4.900870799999999861e+00,1.231878400000000068e-01,2.244330000000000110e-03,1.098200000000000023e-04
4.976908680000000196e+00,1.227109900000000059e-01,2.305960000000000128e-03,1.133500000000000040e-04
5.054539680000000423e+00,1.221981800000000035e-01,2.369500000000000078e-03,1.156500000000000057e-04
5.124000070000000129e+00,1.217179199999999933e-01,2.428410000000000204e-03,1.162300000000000036e-04
5.193310259999999623e+00,1.212233000000000060e-01,2.489540000000000156e-03,1.164100000000000052e-04
5.263004300000000413e+00,1.207071400000000044e-01,2.552770000000000213e-03,1.145699999999999957e-04
5.332975389999999649e+00,1.201793000000000028e-01,2.617759999999999792e-03,1.133800000000000020e-04
5.404075620000000413e+00,1.196332499999999965e-01,2.685279999999999959e-03,1.139399999999999967e-04
5.474053859999999716e+00,1.190843399999999969e-01,2.754760000000000195e-03,1.156500000000000057e-04
5.543074129999999933e+00,1.185320900000000066e-01,2.827670000000000010e-03,1.160000000000000007e-04
5.610914229999999669e+00,1.179821499999999940e-01,2.902220000000000060e-03,1.161599999999999991e-04
5.679326060000000176e+00,1.174279800000000012e-01,2.980210000000000064e-03,1.177500000000000026e-04
5.747382639999999654e+00,1.168786700000000039e-01,3.060590000000000185e-03,1.202100000000000027e-04
5.815618040000000377e+00,1.163358500000000045e-01,3.142949999999999824e-03,1.227000000000000009e-04
5.882180209999999576e+00,1.158176699999999976e-01,3.224789999999999948e-03,1.251099999999999999e-04
5.950141430000000398e+00,1.153035599999999994e-01,3.311839999999999923e-03,1.285600000000000024e-04
6.016602520000000176e+00,1.148182900000000034e-01,3.402389999999999928e-03,1.311899999999999959e-04
6.082409860000000279e+00,1.143575099999999956e-01,3.496529999999999864e-03,1.307100000000000004e-04
6.148267749999999587e+00,1.139103000000000060e-01,3.594930000000000087e-03,1.215099999999999937e-04
6.213576319999999598e+00,1.134883799999999998e-01,3.697530000000000087e-03,1.120499999999999995e-04
6.278586390000000073e+00,1.130968700000000021e-01,3.805010000000000163e-03,1.088500000000000031e-04
6.342963219999999680e+00,1.127259000000000039e-01,3.916189999999999949e-03,1.060500000000000028e-04
6.407349110000000181e+00,1.123637900000000051e-01,4.029399999999999822e-03,1.038500000000000035e-04
6.471915720000000150e+00,1.120022799999999957e-01,4.140249999999999833e-03,1.023399999999999993e-04
6.537188529999999886e+00,1.116318099999999980e-01,4.247510000000000348e-03,1.033199999999999933e-04
6.603433609999999732e+00,1.112373700000000021e-01,4.349740000000000377e-03,1.044000000000000033e-04
6.670181269999999607e+00,1.108118300000000001e-01,4.445170000000000024e-03,1.047600000000000067e-04
6.736705299999999674e+00,1.103528500000000023e-01,4.533360000000000167e-03,1.026799999999999995e-04
6.803510189999999902e+00,1.098576500000000011e-01,4.615460000000000049e-03,9.927394420000000194e-05
6.870552059999999628e+00,1.093322199999999939e-01,4.694160000000000173e-03,9.705762199999999737e-05
6.937301640000000269e+00,1.087856999999999991e-01,4.770899999999999794e-03,9.661318469999999597e-05
7.003751280000000357e+00,1.082164000000000043e-01,4.845389999999999767e-03,9.514020350000000051e-05
7.070085050000000315e+00,1.076287499999999953e-01,4.918070000000000080e-03,9.212447189999999368e-05
7.136366370000000181e+00,1.070326899999999998e-01,4.988549999999999582e-03,8.862628599999999716e-05
7.202692510000000325e+00,1.064388200000000034e-01,5.058439999999999985e-03,8.553484080000000201e-05
7.268598080000000294e+00,1.058562700000000023e-01,5.128109999999999960e-03,8.161633010000000021e-05
7.333630089999999768e+00,1.052949900000000050e-01,5.197140000000000266e-03,7.751098750000000629e-05
7.398297310000000238e+00,1.047551599999999999e-01,5.267820000000000315e-03,7.362844919999999855e-05
7.462576389999999726e+00,1.042394900000000041e-01,5.340969999999999572e-03,7.072066359999999708e-05
7.526377680000000403e+00,1.037487500000000007e-01,5.415330000000000317e-03,6.889727960000000071e-05
7.590597149999999793e+00,1.032744699999999932e-01,5.490100000000000362e-03,6.813361690000000262e-05
7.654994010000000237e+00,1.028146800000000055e-01,5.562160000000000021e-03,6.765272700000000419e-05
7.719925879999999907e+00,1.023647500000000043e-01,5.631149999999999697e-03,6.734164340000000325e-05
7.785085200000000150e+00,1.019247800000000065e-01,5.698619999999999727e-03,6.787546589999999961e-05
7.850653649999999928e+00,1.014880400000000016e-01,5.765140000000000195e-03,6.772562480000000613e-05
7.917575359999999840e+00,1.010449999999999959e-01,5.833589999999999609e-03,6.890381339999999781e-05
7.984644890000000217e+00,1.005960099999999996e-01,5.900690000000000102e-03,6.995728470000000610e-05
8.051851270000000227e+00,1.001343600000000056e-01,5.959540000000000150e-03,7.155600910000000021e-05
8.119522099999999298e+00,9.964800000000000046e-02,6.002539999999999785e-03,7.183297570000000108e-05
8.187545780000000661e+00,9.913281000000000176e-02,6.032769999999999799e-03,7.164768610000000180e-05
8.254853250000000031e+00,9.859568999999999972e-02,6.058670000000000375e-03,7.254444059999999518e-05
8.321476940000000155e+00,9.803322999999999898e-02,6.087079999999999921e-03,7.362081670000000333e-05
8.388039589999999990e+00,9.743759000000000448e-02,6.120109999999999786e-03,7.461469800000000360e-05
8.454537390000000485e+00,9.680927999999999756e-02,6.159829999999999819e-03,7.600446409999999352e-05
8.520630840000000816e+00,9.615344000000000668e-02,6.208240000000000286e-03,7.707058830000000236e-05
8.585667609999999783e+00,9.548125999999999836e-02,6.263659999999999888e-03,7.773601829999999982e-05
8.650187490000000423e+00,9.479579000000000477e-02,6.324299999999999713e-03,7.844148059999999929e-05
8.715269089999999608e+00,9.409443000000000668e-02,6.392890000000000031e-03,7.686635950000000580e-05
8.780829430000000713e+00,9.338970000000000604e-02,6.474200000000000267e-03,7.341786109999999879e-05
8.845979690000000062e+00,9.270079000000000513e-02,6.569140000000000222e-03,7.005144289999999749e-05
8.910834310000000258e+00,9.203126000000000362e-02,6.678970000000000219e-03,6.966976799999999401e-05
8.975012780000000134e+00,9.138546999999999643e-02,6.802500000000000387e-03,7.270582860000000401e-05
9.040035250000000744e+00,9.074005000000000265e-02,6.936109999999999672e-03,7.360413290000000091e-05
9.105919840000000320e+00,9.008707000000000520e-02,7.067689999999999736e-03,7.464999360000000236e-05
9.172293659999999349e+00,8.942812999999999457e-02,7.188370000000000350e-03,7.715097309999999816e-05
9.238054280000000063e+00,8.877089000000000507e-02,7.290109999999999819e-03,8.090585469999999604e-05
9.303775789999999546e+00,8.811006999999999867e-02,7.369549999999999886e-03,8.576353139999999759e-05
9.370411869999999865e+00,8.743101000000000345e-02,7.418919999999999855e-03,8.662380419999999638e-05
9.436408039999999886e+00,8.675449000000000355e-02,7.439659999999999850e-03,8.506054289999999581e-05
9.501117710000000827e+00,8.609361999999999571e-02,7.439740000000000242e-03,8.367297409999999711e-05
9.563955310000000765e+00,8.546175999999999773e-02,7.421520000000000027e-03,8.261380570000000675e-05
9.626873970000000114e+00,8.484579000000000426e-02,7.389090000000000068e-03,7.918732450000000366e-05
9.690154079999999226e+00,8.424953000000000303e-02,7.352019999999999909e-03,7.723295860000000551e-05
9.753934859999999318e+00,8.366838000000000053e-02,7.312700000000000103e-03,7.357430149999999870e-05
9.817111020000000465e+00,8.311145999999999812e-02,7.270450000000000350e-03,6.956993459999999537e-05
9.878830909999999577e+00,8.258754999999999569e-02,7.239459999999999645e-03,6.628999840000000495e-05
9.940900799999999649e+00,8.207847000000000059e-02,7.222049999999999824e-03,6.319661040000000454e-05
1.000351715000000041e+01,8.157688000000000439e-02,7.209690000000000369e-03,6.127509549999999650e-05
1.006773663000000063e+01,8.106802000000000452e-02,7.196870000000000177e-03,5.886556750000000211e-05
1.013250541999999932e+01,8.055763000000000507e-02,7.182110000000000230e-03,5.726046949999999826e-05
1.019813727999999919e+01,8.004232999999999487e-02,7.164969999999999672e-03,5.590109870000000163e-05
1.026490116000000086e+01,7.951853000000000393e-02,7.149149999999999949e-03,5.523150679999999722e-05
1.033313464999999987e+01,7.898283999999999860e-02,7.139239999999999822e-03,5.641085590000000029e-05
1.040267086000000063e+01,7.843282000000000032e-02,7.132959999999999821e-03,5.647797300000000320e-05
1.047231483000000019e+01,7.787671000000000177e-02,7.120859999999999690e-03,5.574103120000000182e-05
1.054188824000000047e+01,7.732021000000000033e-02,7.105300000000000157e-03,5.431354660000000317e-05
1.061127186000000044e+01,7.676608000000000043e-02,7.092639999999999882e-03,5.493578280000000039e-05
1.068131542000000067e+01,7.620810999999999558e-02,7.089230000000000184e-03,5.506437450000000112e-05
1.075232886999999948e+01,7.563865000000000172e-02,7.099750000000000158e-03,5.401553429999999927e-05
1.082328891999999954e+01,7.506124999999999603e-02,7.123970000000000302e-03,5.185592450000000306e-05
1.089349937000000068e+01,7.448014999999999497e-02,7.160530000000000020e-03,5.056417280000000244e-05
1.096483802999999924e+01,7.388048999999999311e-02,7.214240000000000236e-03,5.081119159999999729e-05
1.103635120000000036e+01,7.326802999999999788e-02,7.280530000000000335e-03,4.933234590000000290e-05
1.110766315000000048e+01,7.264726999999999990e-02,7.353610000000000008e-03,4.665552110000000322e-05
1.117860602999999919e+01,7.202406999999999559e-02,7.428999999999999840e-03,4.559117949999999872e-05
1.124913787999999926e+01,7.139708000000000165e-02,7.501029999999999677e-03,4.382107729999999815e-05
1.131931877000000064e+01,7.076891999999999905e-02,7.568100000000000348e-03,4.274760069999999836e-05
1.138887405000000008e+01,7.014462000000000474e-02,7.629129999999999592e-03,4.129258010000000194e-05
1.145810031999999978e+01,6.952608999999999873e-02,7.687560000000000400e-03,4.056167749999999668e-05
1.152707672000000017e+01,6.891548999999999592e-02,7.742770000000000381e-03,4.015589729999999947e-05
1.159611987999999982e+01,6.831086000000000102e-02,7.793549999999999783e-03,4.055550380000000267e-05
1.166693305999999986e+01,6.769595000000000473e-02,7.834090000000000151e-03,4.062088920000000248e-05
1.173689841999999928e+01,6.709183999999999981e-02,7.865850000000000619e-03,3.948966699999999875e-05
1.180758761999999962e+01,6.648877000000000259e-02,7.895640000000000644e-03,4.240510680000000090e-05
1.187966918999999955e+01,6.587368000000000390e-02,7.917369999999999963e-03,4.301579970000000091e-05
1.195215701999999958e+01,6.525143999999999389e-02,7.928120000000000306e-03,4.306711709999999779e-05
1.202516078999999927e+01,6.461801999999999824e-02,7.926549999999999221e-03,4.379182429999999682e-05
1.209868812999999932e+01,6.396736999999999562e-02,7.913780000000000467e-03,4.627229650000000123e-05
1.217210769999999975e+01,6.330038000000000331e-02,7.889729999999999313e-03,4.720035939999999715e-05
1.224510384000000052e+01,6.262085000000000568e-02,7.851389999999999758e-03,4.581716710000000037e-05
1.231896305000000069e+01,6.192078000000000165e-02,7.801050000000000345e-03,4.515071489999999727e-05
1.239384936999999987e+01,6.120020000000000321e-02,7.742230000000000119e-03,4.293520399999999944e-05
1.247003937000000029e+01,6.045720999999999734e-02,7.673120000000000288e-03,4.160157189999999668e-05
1.254615116000000086e+01,5.970530999999999755e-02,7.595639999999999857e-03,4.001833079999999758e-05
1.262208462000000075e+01,5.894681000000000226e-02,7.512809999999999974e-03,3.872708109999999684e-05
1.269964599999999955e+01,5.816630999999999885e-02,7.423629999999999639e-03,3.736982759999999938e-05
1.277628613000000080e+01,5.739228999999999858e-02,7.326970000000000358e-03,3.471007949999999883e-05
1.285328578999999927e+01,5.661779000000000117e-02,7.226080000000000177e-03,3.309671590000000331e-05
1.293092442000000020e+01,5.584436000000000261e-02,7.124519999999999638e-03,3.191922950000000166e-05
1.300806807999999926e+01,5.508790999999999688e-02,7.024479999999999613e-03,2.994510399999999992e-05
1.308487511000000048e+01,5.435268000000000044e-02,6.926660000000000282e-03,2.760710590000000015e-05
1.316223716999999915e+01,5.363754999999999912e-02,6.832000000000000399e-03,2.607467100000000025e-05
1.323985004000000032e+01,5.295306000000000318e-02,6.740200000000000011e-03,2.431645949999999923e-05
1.331730652000000070e+01,5.230920000000000014e-02,6.651139999999999830e-03,2.227376170000000134e-05
1.339482212000000061e+01,5.170989000000000141e-02,6.564610000000000237e-03,2.096276880000000060e-05
1.347211932999999995e+01,5.115937999999999736e-02,6.480640000000000185e-03,1.945638719999999991e-05
1.354907131000000042e+01,5.065909999999999858e-02,6.398680000000000340e-03,1.885761230000000151e-05
1.362657070000000026e+01,5.020146000000000330e-02,6.317500000000000199e-03,1.873371179999999949e-05
1.370300579000000063e+01,4.979129000000000194e-02,6.243420000000000393e-03,1.861152120000000027e-05
1.377830696000000010e+01,4.942143000000000230e-02,6.180899999999999589e-03,1.900575810000000026e-05
1.385298633999999929e+01,4.907819000000000070e-02,6.128930000000000315e-03,1.932708620000000161e-05
1.392734528000000083e+01,4.874797000000000158e-02,6.083759999999999689e-03,1.960458029999999872e-05
1.400139618000000041e+01,4.841913999999999940e-02,6.041559999999999639e-03,2.001608120000000093e-05
1.407571983000000060e+01,4.807941999999999771e-02,5.998869999999999897e-03,2.007469450000000106e-05
1.414974785000000068e+01,4.772407000000000038e-02,5.953209999999999578e-03,1.990716010000000028e-05
1.422367191000000020e+01,4.734842000000000217e-02,5.903249999999999643e-03,1.983801670000000049e-05
1.429748058000000022e+01,4.695159000000000138e-02,5.850489999999999857e-03,1.965821140000000079e-05
1.437145137999999989e+01,4.653318000000000038e-02,5.796349999999999593e-03,1.912094740000000017e-05
1.444572544000000036e+01,4.609483000000000330e-02,5.741869999999999613e-03,1.835110740000000010e-05
1.452033615000000033e+01,4.563899999999999901e-02,5.687189999999999954e-03,1.738410539999999855e-05
1.459545134999999938e+01,4.516818000000000222e-02,5.631200000000000268e-03,1.655788760000000023e-05
1.467118740000000088e+01,4.468561000000000061e-02,5.572470000000000374e-03,1.597438499999999969e-05
1.474819278999999916e+01,4.419212000000000140e-02,5.508810000000000269e-03,1.509009139999999988e-05
1.482572745999999952e+01,4.369802999999999882e-02,5.440119999999999678e-03,1.420262200000000037e-05
1.490335750999999931e+01,4.321098999999999773e-02,5.366970000000000421e-03,1.339111989999999934e-05
1.498099041000000042e+01,4.273532000000000025e-02,5.289699999999999611e-03,1.262376279999999989e-05
1.505835247000000088e+01,4.227489999999999720e-02,5.210669999999999712e-03,1.202826480000000074e-05
1.513713837000000062e+01,4.182112999999999803e-02,5.130530000000000333e-03,1.170131959999999920e-05
1.521772479999999916e+01,4.137277000000000315e-02,5.050439999999999791e-03,1.165857790000000037e-05
1.529908657000000005e+01,4.093543000000000182e-02,4.974029999999999944e-03,1.161062849999999989e-05
1.538084601999999990e+01,4.051064000000000054e-02,4.903489999999999932e-03,1.152371530000000033e-05
1.546251297000000058e+01,4.009850000000000220e-02,4.837850000000000310e-03,1.153079570000000070e-05
1.554426478999999972e+01,3.969430999999999654e-02,4.773480000000000084e-03,1.139681440000000045e-05
1.562605094999999977e+01,3.929565000000000141e-02,4.709040000000000274e-03,1.169179990000000050e-05
1.570849705000000007e+01,3.889680000000000221e-02,4.644889999999999609e-03,1.193020760000000018e-05
1.579024028999999985e+01,3.850097999999999715e-02,4.582750000000000018e-03,1.207676810000000005e-05
1.587029457000000043e+01,3.811007999999999757e-02,4.523310000000000004e-03,1.237692049999999943e-05
1.594941711000000062e+01,3.771814999999999890e-02,4.465649999999999828e-03,1.263627559999999920e-05
1.602852439999999845e+01,3.731910000000000088e-02,4.408959999999999962e-03,1.294081270000000059e-05
1.610777092000000010e+01,3.691098999999999769e-02,4.352319999999999800e-03,1.281561439999999947e-05
1.618749808999999829e+01,3.649183999999999761e-02,4.294459999999999944e-03,1.267996869999999926e-05
1.626942062000000178e+01,3.605279000000000122e-02,4.233729999999999785e-03,1.236759449999999992e-05
1.635232352999999961e+01,3.560171000000000169e-02,4.172290000000000373e-03,1.200913359999999984e-05
1.643528938000000039e+01,3.514657000000000198e-02,4.112410000000000371e-03,1.138087650000000047e-05
1.651822662000000008e+01,3.469151000000000179e-02,4.054780000000000016e-03,1.071784389999999969e-05
1.660087775999999948e+01,3.424201999999999801e-02,3.999479999999999702e-03,1.012088979999999937e-05
1.668355178999999922e+01,3.380092999999999986e-02,3.946269999999999986e-03,9.417623909999999962e-06
1.676643561999999932e+01,3.337166999999999911e-02,3.894100000000000165e-03,8.768325639999999385e-06
1.684989166000000083e+01,3.295681000000000305e-02,3.841629999999999958e-03,8.145455470000000656e-06
1.693436812999999930e+01,3.255931000000000103e-02,3.788569999999999785e-03,7.576200459999999960e-06
1.701814651000000111e+01,3.219140000000000196e-02,3.737009999999999811e-03,7.163463579999999709e-06
1.710213660999999874e+01,3.185111000000000192e-02,3.686889999999999959e-03,6.762802060000000135e-06
1.718649863999999994e+01,3.153837000000000307e-02,3.637510000000000049e-03,6.554531870000000295e-06
1.727081108000000143e+01,3.125367999999999896e-02,3.588389999999999896e-03,6.424470479999999711e-06
1.735541153000000136e+01,3.099348999999999854e-02,3.539650000000000088e-03,6.515454969999999625e-06
1.744030379999999880e+01,3.075372999999999996e-02,3.492170000000000170e-03,6.745268819999999580e-06
1.752407837000000157e+01,3.053246000000000085e-02,3.447180000000000209e-03,7.006769469999999985e-06
1.760749054000000058e+01,3.032053999999999999e-02,3.403929999999999890e-03,7.354959050000000204e-06
1.769134711999999965e+01,3.010940000000000144e-02,3.362169999999999829e-03,7.751318659999999303e-06
1.777539443999999946e+01,2.989328000000000124e-02,3.322410000000000033e-03,8.134852579999999329e-06
1.785997199999999907e+01,2.966556999999999875e-02,3.284689999999999832e-03,8.407158019999999498e-06
1.794487761999999975e+01,2.942188000000000095e-02,3.248870000000000056e-03,8.453368539999999202e-06
1.803035544999999829e+01,2.915836999999999943e-02,3.214269999999999974e-03,8.404970689999999341e-06
1.811568832000000029e+01,2.887610999999999997e-02,3.180759999999999924e-03,8.084017279999999175e-06
1.820096397000000010e+01,2.857644000000000156e-02,3.148489999999999883e-03,7.732115589999999218e-06
1.828658104000000151e+01,2.826098999999999972e-02,3.117739999999999921e-03,7.273512889999999862e-06
1.837244606000000147e+01,2.793429999999999871e-02,3.088909999999999833e-03,6.769525949999999631e-06
1.845833587999999992e+01,2.760183000000000081e-02,3.061920000000000093e-03,6.183809089999999713e-06
1.854469299000000149e+01,2.726672999999999944e-02,3.036130000000000165e-03,5.594029519999999653e-06
1.863152503999999965e+01,2.693413999999999878e-02,3.010969999999999966e-03,5.063976459999999871e-06
1.871862030000000132e+01,2.660983999999999919e-02,2.985949999999999802e-03,4.548420749999999611e-06
1.880730628999999965e+01,2.629377000000000103e-02,2.960630000000000119e-03,4.216231899999999642e-06
1.889811515999999969e+01,2.598837000000000022e-02,2.934840000000000192e-03,4.064718720000000377e-06
1.898949050999999955e+01,2.570139999999999925e-02,2.908840000000000210e-03,4.011395049999999872e-06
1.907998276000000004e+01,2.543741999999999878e-02,2.883049999999999849e-03,4.133353289999999855e-06
1.917070006999999876e+01,2.519120999999999860e-02,2.857000000000000164e-03,4.419233390000000181e-06
1.926220130999999824e+01,2.495804999999999899e-02,2.830590000000000016e-03,4.869034910000000101e-06
1.935268210999999994e+01,2.473720999999999906e-02,2.804590000000000034e-03,5.376076390000000195e-06
1.944385146999999847e+01,2.451789000000000052e-02,2.778720000000000148e-03,5.923746809999999898e-06
1.953275108000000060e+01,2.430055000000000062e-02,2.753639999999999907e-03,6.421251330000000096e-06
1.962078093999999950e+01,2.407636000000000151e-02,2.728790000000000035e-03,6.818355359999999656e-06
1.970920943999999864e+01,2.383831000000000144e-02,2.703730000000000109e-03,7.002408889999999925e-06
1.979934310999999880e+01,2.358063000000000173e-02,2.677790000000000205e-03,7.044555329999999813e-06
1.989195442000000114e+01,2.330039000000000068e-02,2.650550000000000215e-03,6.823870540000000289e-06
1.998339272000000122e+01,2.301076000000000163e-02,2.623159999999999815e-03,6.487489829999999886e-06


==> figs/data/SD3D_SD4_N256.csv <==
t,ke,soldis,dildis
1.750599999999999943e-03,1.249992000000000048e-01,4.687499999999999827e-04,1.339217069999999979e-10
1.272805300000000028e-01,1.250216399999999894e-01,4.702800000000000036e-04,3.545000479999999987e-06
2.597258100000000014e-01,1.251863400000000071e-01,4.758900000000000261e-04,1.178177350000000044e-05
4.036810399999999910e-01,1.254542899999999961e-01,4.866499999999999841e-04,1.893410809999999901e-05
5.589523299999999972e-01,1.257926199999999939e-01,5.023799999999999707e-04,2.216167739999999842e-05
7.216903599999999752e-01,1.262094199999999888e-01,5.207700000000000436e-04,2.713698449999999880e-05
8.878184000000000076e-01,1.266327399999999936e-01,5.402500000000000401e-04,3.777100570000000302e-05
1.055471540000000097e+00,1.268546399999999907e-01,5.614599999999999539e-04,4.801643440000000272e-05
1.224437119999999934e+00,1.268372399999999900e-01,5.855199999999999641e-04,5.655359560000000277e-05
1.359083650000000087e+00,1.267744500000000107e-01,6.066100000000000485e-04,6.540811590000000027e-05
1.466776969999999958e+00,1.267664599999999975e-01,6.240899999999999963e-04,7.523500970000000646e-05
1.526957389999999970e+00,1.267870700000000017e-01,6.338799999999999686e-04,8.117517430000000542e-05
1.574967379999999917e+00,1.268196600000000007e-01,6.416199999999999725e-04,8.633881229999999503e-05
1.620643620000000062e+00,1.268661299999999936e-01,6.489500000000000260e-04,9.186862740000000362e-05
1.667122720000000058e+00,1.269264700000000134e-01,6.563899999999999683e-04,9.795377259999999689e-05
1.715844270000000060e+00,1.269989800000000113e-01,6.641999999999999901e-04,1.045699999999999966e-04
1.769352199999999931e+00,1.270820500000000020e-01,6.728700000000000002e-04,1.117699999999999954e-04
1.820865629999999902e+00,1.271569700000000080e-01,6.813799999999999848e-04,1.182599999999999960e-04
1.863481879999999924e+00,1.272088700000000017e-01,6.885700000000000024e-04,1.226900000000000061e-04
1.902429939999999986e+00,1.272470699999999899e-01,6.953000000000000413e-04,1.263400000000000135e-04
1.941438199999999892e+00,1.272760199999999897e-01,7.022299999999999766e-04,1.298299999999999953e-04
1.983439439999999943e+00,1.272951700000000130e-01,7.099199999999999521e-04,1.332200000000000018e-04
2.024596209999999896e+00,1.272985799999999945e-01,7.177200000000000333e-04,1.354399999999999907e-04
2.063172100000000064e+00,1.272877900000000118e-01,7.253099999999999522e-04,1.363899999999999867e-04
2.099534750000000116e+00,1.272679100000000119e-01,7.327199999999999642e-04,1.368599999999999873e-04
2.134734630000000077e+00,1.272411599999999920e-01,7.401800000000000046e-04,1.370400000000000025e-04
2.169292449999999928e+00,1.272097100000000036e-01,7.477799999999999725e-04,1.374100000000000007e-04
2.204630139999999905e+00,1.271730100000000030e-01,7.558800000000000067e-04,1.379499999999999921e-04
2.242767569999999822e+00,1.271268999999999871e-01,7.649799999999999569e-04,1.380099999999999882e-04
2.282420160000000031e+00,1.270715000000000039e-01,7.748899999999999755e-04,1.376500000000000119e-04
2.321454759999999951e+00,1.270121600000000128e-01,7.850799999999999576e-04,1.377499999999999873e-04
2.360782149999999913e+00,1.269476099999999885e-01,7.958200000000000343e-04,1.376799999999999964e-04
2.399853230000000170e+00,1.268784299999999865e-01,8.069699999999999530e-04,1.370099999999999910e-04
2.437374829999999992e+00,1.268076999999999954e-01,8.181300000000000291e-04,1.357899999999999992e-04
2.472964530000000050e+00,1.267382200000000125e-01,8.291000000000000409e-04,1.344600000000000103e-04
2.507306810000000219e+00,1.266712100000000063e-01,8.400200000000000245e-04,1.334300000000000015e-04
2.542254209999999848e+00,1.266041400000000039e-01,8.514599999999999556e-04,1.327099999999999949e-04
2.579856400000000161e+00,1.265337500000000004e-01,8.641200000000000140e-04,1.320399999999999894e-04
2.621290210000000176e+00,1.264583900000000038e-01,8.784900000000000000e-04,1.311899999999999959e-04
2.659730909999999948e+00,1.263904000000000138e-01,8.921800000000000130e-04,1.297699999999999993e-04
2.695332050000000201e+00,1.263314299999999946e-01,9.051000000000000451e-04,1.282099999999999939e-04
2.730611090000000019e+00,1.262802299999999933e-01,9.181099999999999765e-04,1.269599999999999906e-04
2.767006869999999896e+00,1.262367399999999862e-01,9.317299999999999714e-04,1.259699999999999882e-04
2.804741620000000157e+00,1.261993299999999985e-01,9.460300000000000480e-04,1.242000000000000103e-04
2.842453719999999961e+00,1.261709900000000106e-01,9.605300000000000209e-04,1.222399999999999951e-04
2.878064390000000028e+00,1.261540899999999965e-01,9.743900000000000000e-04,1.206800000000000033e-04
2.913093330000000147e+00,1.261475099999999905e-01,9.881700000000000206e-04,1.195300000000000025e-04
2.947771069999999938e+00,1.261494599999999910e-01,1.001939999999999992e-03,1.181599999999999936e-04
2.983500240000000137e+00,1.261601699999999882e-01,1.016240000000000069e-03,1.168300000000000046e-04
3.021323919999999941e+00,1.261816299999999891e-01,1.031529999999999904e-03,1.158100000000000042e-04
3.061073060000000012e+00,1.262163500000000049e-01,1.047790000000000049e-03,1.156300000000000025e-04
3.103504660000000026e+00,1.262626799999999883e-01,1.065500000000000041e-03,1.150200000000000067e-04
3.139329200000000153e+00,1.263076700000000108e-01,1.080749999999999897e-03,1.138299999999999994e-04
3.174438480000000062e+00,1.263593899999999881e-01,1.095999999999999969e-03,1.131900000000000056e-04
3.211422680000000085e+00,1.264247099999999957e-01,1.112450000000000071e-03,1.138399999999999943e-04
3.249863389999999796e+00,1.264989099999999922e-01,1.130050000000000065e-03,1.138200000000000046e-04
3.285260679999999933e+00,1.265715400000000102e-01,1.146759999999999924e-03,1.134300000000000033e-04
3.319626330000000181e+00,1.266471299999999967e-01,1.163490000000000097e-03,1.133699999999999937e-04
3.358871460000000031e+00,1.267414799999999897e-01,1.183259999999999998e-03,1.145199999999999945e-04
3.403117889999999868e+00,1.268555799999999956e-01,1.206610000000000104e-03,1.166800000000000009e-04
3.446094990000000191e+00,1.269696100000000105e-01,1.230369999999999945e-03,1.191400000000000011e-04
3.483492850000000196e+00,1.270641399999999921e-01,1.251909999999999959e-03,1.200000000000000030e-04
3.520933869999999910e+00,1.271567899999999918e-01,1.274259999999999933e-03,1.213499999999999952e-04
3.564573289999999783e+00,1.272611300000000001e-01,1.301349999999999946e-03,1.231899999999999911e-04
3.605077029999999905e+00,1.273497600000000063e-01,1.327410000000000005e-03,1.243000000000000127e-04
3.646994830000000132e+00,1.274332699999999874e-01,1.355139999999999904e-03,1.258800000000000077e-04
3.693943500000000046e+00,1.275131999999999932e-01,1.386939999999999918e-03,1.274100000000000016e-04
3.730247739999999812e+00,1.275603299999999996e-01,1.411920000000000102e-03,1.268700000000000101e-04
3.763629439999999882e+00,1.275911499999999865e-01,1.435010000000000018e-03,1.265200000000000016e-04
3.797472480000000150e+00,1.276084000000000107e-01,1.458480000000000063e-03,1.250799999999999883e-04
3.832333090000000109e+00,1.276121299999999903e-01,1.482669999999999952e-03,1.230500000000000094e-04
3.869179959999999863e+00,1.276009399999999960e-01,1.508229999999999944e-03,1.206500000000000053e-04
3.908668759999999853e+00,1.275716699999999981e-01,1.535700000000000086e-03,1.180999999999999975e-04
3.946547750000000132e+00,1.275264200000000014e-01,1.562210000000000074e-03,1.153799999999999965e-04
3.985928299999999869e+00,1.274626899999999896e-01,1.590009999999999991e-03,1.125900000000000045e-04
4.025587080000000206e+00,1.273831099999999938e-01,1.618340000000000013e-03,1.098700000000000035e-04
4.064296719999999752e+00,1.272929800000000000e-01,1.646319999999999945e-03,1.075299999999999954e-04
4.102292059999999907e+00,1.271952500000000097e-01,1.674149999999999900e-03,1.059900000000000067e-04
4.139729019999999871e+00,1.270922999999999914e-01,1.701969999999999915e-03,1.052100000000000040e-04
4.176999089999999804e+00,1.269852700000000112e-01,1.730119999999999922e-03,1.051999999999999957e-04
4.214096070000000083e+00,1.268763099999999922e-01,1.758599999999999920e-03,1.060000000000000016e-04
4.250795840000000325e+00,1.267672800000000100e-01,1.787189999999999916e-03,1.074300000000000065e-04
4.287175659999999944e+00,1.266584799999999900e-01,1.815930000000000105e-03,1.094500000000000041e-04
4.323560239999999943e+00,1.265491800000000111e-01,1.845110000000000066e-03,1.119600000000000055e-04
4.359833720000000135e+00,1.264397700000000069e-01,1.874889999999999933e-03,1.153100000000000056e-04
4.396258350000000092e+00,1.263284100000000021e-01,1.905430000000000058e-03,1.191900000000000023e-04
4.432488919999999943e+00,1.262152800000000130e-01,1.936419999999999895e-03,1.234599999999999869e-04
4.468464370000000407e+00,1.260996600000000023e-01,1.967599999999999905e-03,1.278600000000000125e-04
4.507600779999999752e+00,1.259693699999999972e-01,2.001849999999999897e-03,1.334100000000000119e-04
4.551623339999999907e+00,1.258145300000000077e-01,2.040680000000000011e-03,1.395000000000000027e-04
4.589277270000000186e+00,1.256730100000000017e-01,2.073950000000000186e-03,1.442600000000000045e-04
4.631759169999999592e+00,1.255012799999999928e-01,2.111650000000000072e-03,1.485099999999999994e-04
4.668704029999999783e+00,1.253397599999999945e-01,2.144430000000000121e-03,1.507199999999999935e-04
4.706305500000000031e+00,1.251651500000000028e-01,2.177899999999999975e-03,1.530699999999999964e-04
4.743021009999999649e+00,1.249844900000000036e-01,2.210610000000000006e-03,1.547800000000000055e-04
4.778604510000000083e+00,1.248003800000000024e-01,2.242389999999999921e-03,1.561500000000000008e-04
4.813205720000000021e+00,1.246135099999999968e-01,2.273429999999999895e-03,1.573699999999999925e-04
4.848124979999999695e+00,1.244184200000000018e-01,2.305030000000000013e-03,1.589000000000000135e-04
4.882754799999999840e+00,1.242193699999999956e-01,2.336640000000000071e-03,1.608400000000000118e-04
4.918465610000000154e+00,1.240090300000000062e-01,2.369539999999999841e-03,1.630600000000000007e-04
4.954511639999999772e+00,1.237907200000000069e-01,2.403030000000000010e-03,1.650400000000000055e-04
4.990731720000000315e+00,1.235667299999999996e-01,2.436939999999999853e-03,1.674699999999999941e-04
5.079500200000000021e+00,1.230024900000000060e-01,2.521509999999999811e-03,1.745899999999999937e-04
5.185999869999999845e+00,1.222909100000000027e-01,2.627780000000000133e-03,1.819299999999999878e-04
5.292500020000000305e+00,1.215397899999999948e-01,2.737040000000000046e-03,1.879899999999999941e-04
5.399000169999999876e+00,1.207537500000000069e-01,2.850749999999999985e-03,1.930500000000000033e-04
5.505499839999999701e+00,1.199435699999999994e-01,2.973060000000000026e-03,2.011500000000000104e-04
5.611999990000000160e+00,1.191157300000000030e-01,3.104149999999999965e-03,2.066399999999999867e-04
5.718500139999999732e+00,1.182942200000000055e-01,3.240970000000000135e-03,2.155199999999999965e-04
5.824999809999999556e+00,1.175011400000000039e-01,3.381980000000000142e-03,2.271599999999999867e-04
5.931499960000000016e+00,1.167532099999999962e-01,3.530329999999999926e-03,2.349599999999999866e-04
6.038000109999999587e+00,1.160684599999999983e-01,3.692969999999999847e-03,2.441599999999999934e-04
6.144499780000000300e+00,1.154570800000000036e-01,3.880510000000000209e-03,2.557899999999999887e-04
6.250999929999999871e+00,1.149265099999999956e-01,4.088289999999999633e-03,2.611000000000000040e-04
6.357500080000000331e+00,1.144465999999999956e-01,4.280749999999999833e-03,2.092300000000000008e-04
6.464000229999999902e+00,1.139915199999999990e-01,4.476739999999999886e-03,1.851900000000000074e-04
6.570499899999999727e+00,1.135077699999999939e-01,4.667440000000000130e-03,1.747599999999999870e-04
6.677000050000000186e+00,1.129486199999999996e-01,4.845239999999999790e-03,1.688799999999999958e-04
6.783500199999999758e+00,1.122949200000000064e-01,5.004810000000000161e-03,1.654699999999999997e-04
6.889999869999999582e+00,1.115411800000000037e-01,5.147129999999999761e-03,1.602399999999999972e-04
6.996500010000000103e+00,1.106987200000000005e-01,5.280319999999999805e-03,1.495900000000000094e-04
7.103000159999999674e+00,1.098115399999999992e-01,5.418189999999999812e-03,1.381499999999999970e-04
7.209499840000000326e+00,1.089237299999999964e-01,5.564920000000000110e-03,1.299200000000000029e-04
7.315999989999999897e+00,1.080611199999999966e-01,5.719580000000000150e-03,1.225900000000000037e-04
7.422500130000000418e+00,1.072415300000000016e-01,5.886119999999999894e-03,1.130799999999999948e-04
7.528500079999999706e+00,1.064846099999999934e-01,6.067209999999999964e-03,1.056500000000000066e-04
7.635000230000000165e+00,1.057860600000000012e-01,6.263839999999999686e-03,1.030400000000000028e-04
7.741499899999999990e+00,1.051357200000000020e-01,6.469860000000000021e-03,1.035300000000000066e-04
7.848000049999999561e+00,1.045164799999999949e-01,6.684029999999999659e-03,1.052499999999999969e-04
7.954500200000000021e+00,1.039046599999999959e-01,6.905660000000000097e-03,1.066899999999999966e-04
8.060999869999999845e+00,1.032660799999999962e-01,7.118270000000000326e-03,1.086799999999999962e-04
8.167499539999999669e+00,1.025514399999999937e-01,7.240319999999999742e-03,1.112199999999999956e-04
8.274000170000000765e+00,1.017199500000000034e-01,7.297999999999999800e-03,1.136700000000000010e-04
8.380499840000000589e+00,1.007472100000000037e-01,7.386779999999999909e-03,1.178000000000000038e-04
8.487000460000000857e+00,9.964243000000000405e-02,7.466819999999999881e-03,1.229600000000000018e-04
8.593500139999999732e+00,9.845737000000000239e-02,7.541820000000000294e-03,1.272099999999999967e-04
8.699999809999999556e+00,9.725469000000000475e-02,7.653059999999999724e-03,1.270599999999999930e-04
8.806500440000000651e+00,9.608192999999999595e-02,7.818490000000000856e-03,1.203999999999999992e-04
8.913000110000000475e+00,9.496232999999999758e-02,8.028489999999999238e-03,1.144399999999999953e-04
9.019499780000000300e+00,9.387576999999999727e-02,8.257260000000000641e-03,1.092299999999999960e-04
9.126000400000000568e+00,9.282951000000000397e-02,8.470520000000000480e-03,1.058499999999999979e-04
9.232500079999999443e+00,9.182487999999999762e-02,8.641849999999999532e-03,1.083399999999999961e-04
9.338999749999999267e+00,9.082582999999999629e-02,8.752269999999999495e-03,1.158299999999999938e-04
9.445500369999999535e+00,8.980965000000000475e-02,8.783279999999999213e-03,1.210500000000000015e-04
9.552000050000000186e+00,8.878357000000000609e-02,8.743120000000000058e-03,1.157699999999999978e-04
9.658499720000000011e+00,8.778313999999999562e-02,8.668800000000000811e-03,1.028800000000000043e-04
9.765000340000000278e+00,8.683269000000000404e-02,8.621939999999999812e-03,8.830013390000000665e-05
9.871500019999999154e+00,8.591155999999999793e-02,8.606559999999999211e-03,7.722117880000000463e-05
9.977999690000000754e+00,8.499650999999999734e-02,8.610579999999999623e-03,7.370087400000000671e-05
1.008399962999999921e+01,8.408472999999999642e-02,8.620879999999999169e-03,7.315515539999999713e-05
1.019050026000000031e+01,8.319350000000000356e-02,8.635210000000000802e-03,7.118023489999999738e-05
1.029699993000000013e+01,8.235507999999999718e-02,8.645399999999999266e-03,7.059283230000000184e-05
1.040349959999999996e+01,8.157976999999999590e-02,8.650599999999999609e-03,7.190681209999999848e-05
1.051000022999999928e+01,8.083741999999999317e-02,8.653199999999999781e-03,7.444112999999999653e-05
1.061649990000000088e+01,8.007201999999999376e-02,8.668220000000000786e-03,7.507815459999999936e-05
1.072299957000000070e+01,7.922194999999999931e-02,8.712269999999999390e-03,7.219130930000000059e-05
1.082950020000000002e+01,7.825727999999999851e-02,8.771090000000000483e-03,6.817650140000000277e-05
1.093599986999999985e+01,7.719914999999999417e-02,8.843709999999999419e-03,6.472644599999999662e-05
1.104249953999999967e+01,7.608913999999999955e-02,8.939759999999999721e-03,6.230380679999999386e-05
1.114900017000000076e+01,7.496416999999999664e-02,9.063180000000000541e-03,6.010829380000000220e-05
1.125549984000000059e+01,7.384817999999999938e-02,9.195500000000000548e-03,5.783851159999999831e-05
1.136200046999999991e+01,7.276515999999999540e-02,9.312610000000000679e-03,5.471530679999999698e-05
1.146850013999999973e+01,7.173751999999999907e-02,9.398999999999999369e-03,5.218888329999999933e-05
1.157499980999999956e+01,7.077598999999999696e-02,9.438220000000000637e-03,5.123668599999999857e-05
1.168150042999999982e+01,6.987989999999999480e-02,9.426020000000000232e-03,5.305982999999999848e-05
1.178800011000000048e+01,6.901812999999999698e-02,9.376090000000000119e-03,5.620125740000000227e-05
1.189449978000000030e+01,6.814489999999999437e-02,9.313949999999999660e-03,5.950215200000000303e-05
1.200100040000000057e+01,6.722769000000000661e-02,9.244630000000000208e-03,6.074031990000000163e-05
1.210750007999999944e+01,6.625649000000000122e-02,9.153800000000000131e-03,5.925513689999999746e-05
1.221399974999999927e+01,6.524691000000000518e-02,9.036960000000000132e-03,5.705556760000000244e-05
1.232050036999999953e+01,6.421747999999999346e-02,8.910670000000000743e-03,5.330340719999999760e-05
1.242700005000000019e+01,6.316869999999999430e-02,8.789480000000000556e-03,4.906695899999999745e-05
1.253299999000000042e+01,6.210745000000000154e-02,8.667509999999999798e-03,4.519583669999999821e-05
1.263949966000000025e+01,6.103987999999999775e-02,8.544140000000000415e-03,4.168010129999999847e-05
1.274600028999999957e+01,5.999323000000000156e-02,8.422860000000000763e-03,3.904480040000000242e-05
1.285249995999999939e+01,5.897878000000000148e-02,8.307480000000000767e-03,3.828225450000000330e-05
1.295899962999999921e+01,5.798814000000000052e-02,8.191620000000000151e-03,3.792945060000000289e-05
1.306550026000000031e+01,5.700787000000000215e-02,8.070459999999999787e-03,3.719132659999999823e-05
1.317199993000000013e+01,5.603667999999999844e-02,7.940370000000000414e-03,3.583377479999999739e-05
1.327849959999999996e+01,5.509431000000000050e-02,7.809209999999999589e-03,3.402072250000000265e-05
1.338500022999999928e+01,5.421481999999999690e-02,7.681610000000000174e-03,3.271667810000000281e-05
1.349149990000000088e+01,5.342588999999999672e-02,7.559439999999999736e-03,3.226640549999999828e-05
1.359799957000000070e+01,5.273088000000000081e-02,7.448149999999999736e-03,3.245168769999999867e-05
1.370450020000000002e+01,5.210896999999999751e-02,7.343340000000000284e-03,3.252972240000000123e-05
1.381099986999999985e+01,5.153338999999999837e-02,7.240530000000000230e-03,3.198006020000000282e-05
1.391749953999999967e+01,5.097911000000000109e-02,7.143509999999999617e-03,3.159302289999999853e-05
1.402400017000000076e+01,5.041932999999999832e-02,7.053799999999999827e-03,3.162525169999999742e-05
1.413049984000000059e+01,4.983092000000000077e-02,6.971500000000000266e-03,3.148766700000000320e-05
1.423700046999999991e+01,4.920225000000000293e-02,6.897209999999999973e-03,3.094453860000000189e-05
1.434350013999999973e+01,4.853215000000000307e-02,6.828309999999999762e-03,2.987364129999999835e-05
1.444999980999999956e+01,4.782991999999999799e-02,6.759489999999999943e-03,2.815536030000000023e-05
1.455650042999999982e+01,4.711308000000000162e-02,6.686809999999999629e-03,2.627436330000000066e-05
1.466300011000000048e+01,4.639627000000000334e-02,6.608329999999999933e-03,2.456328000000000108e-05
1.476949978000000030e+01,4.568653000000000297e-02,6.521650000000000363e-03,2.305595810000000089e-05
1.487600040000000057e+01,4.498843000000000286e-02,6.426920000000000029e-03,2.188911089999999866e-05
1.498250007999999944e+01,4.430552000000000101e-02,6.326560000000000170e-03,2.110555400000000084e-05
1.508850001999999968e+01,4.364105000000000067e-02,6.223349999999999889e-03,2.042287450000000083e-05
1.519499968999999950e+01,4.298935999999999730e-02,6.119480000000000058e-03,1.967494249999999988e-05
1.530150032000000060e+01,4.235745999999999956e-02,6.019540000000000307e-03,1.891352990000000158e-05
1.540799999000000042e+01,4.175026999999999905e-02,5.923880000000000291e-03,1.854589759999999952e-05
1.551449966000000025e+01,4.116720000000000101e-02,5.830039999999999875e-03,1.883058580000000076e-05
1.562100028999999957e+01,4.059750000000000164e-02,5.735660000000000064e-03,1.968865579999999981e-05
1.572749995999999939e+01,4.002177999999999986e-02,5.641329999999999956e-03,2.027079609999999979e-05
1.583399962999999921e+01,3.942136000000000251e-02,5.547050000000000418e-03,2.011746979999999980e-05
1.594050026000000031e+01,3.878953999999999736e-02,5.453359999999999978e-03,1.954984509999999843e-05
1.604700088999999963e+01,3.813363000000000169e-02,5.361809999999999840e-03,1.866122689999999906e-05
1.615349959999999996e+01,3.747124000000000288e-02,5.269819999999999713e-03,1.775416969999999998e-05
1.626000022999999928e+01,3.682110000000000244e-02,5.176939999999999667e-03,1.731146769999999949e-05
1.636650085000000132e+01,3.619232000000000005e-02,5.083469999999999656e-03,1.740194780000000165e-05
1.647299956999999893e+01,3.558089999999999864e-02,4.989320000000000213e-03,1.768587210000000122e-05
1.657950019999999824e+01,3.497534000000000060e-02,4.894230000000000282e-03,1.771546520000000086e-05
1.668600082000000029e+01,3.436834999999999890e-02,4.799430000000000363e-03,1.713192610000000048e-05
1.679249954000000145e+01,3.376549999999999691e-02,4.707499999999999879e-03,1.611364679999999970e-05
1.689900017000000076e+01,3.318162000000000195e-02,4.618299999999999662e-03,1.510809849999999946e-05
1.700550078999999926e+01,3.263346000000000302e-02,4.531549999999999641e-03,1.397585579999999922e-05
1.711199951000000041e+01,3.213818000000000230e-02,4.447669999999999922e-03,1.262080509999999980e-05
1.721850013999999973e+01,3.171289000000000052e-02,4.366949999999999651e-03,1.137653090000000012e-05
1.732500076000000178e+01,3.136780000000000124e-02,4.289209999999999898e-03,1.119466290000000025e-05
1.743149947999999938e+01,3.109326999999999924e-02,4.214120000000000019e-03,1.258947210000000035e-05
1.753750038000000089e+01,3.085453000000000154e-02,4.141539999999999978e-03,1.517685629999999978e-05
1.764399909999999849e+01,3.059920000000000001e-02,4.070780000000000405e-03,1.759153930000000073e-05
1.775049973000000136e+01,3.028832000000000052e-02,4.002750000000000231e-03,1.845888619999999864e-05
1.785700034999999986e+01,2.991016999999999981e-02,3.938180000000000326e-03,1.765786690000000059e-05
1.796349907000000101e+01,2.947870000000000004e-02,3.876759999999999928e-03,1.612463170000000081e-05
1.806999968999999950e+01,2.901747999999999827e-02,3.817109999999999861e-03,1.463051010000000058e-05
1.817650031999999882e+01,2.854744999999999852e-02,3.757410000000000090e-03,1.358420470000000000e-05
1.828300095000000169e+01,2.808133000000000157e-02,3.696510000000000074e-03,1.312488890000000029e-05
1.838949965999999847e+01,2.762297000000000016e-02,3.634150000000000054e-03,1.304783650000000052e-05
1.849600029000000134e+01,2.717142999999999989e-02,3.570139999999999859e-03,1.297024849999999925e-05
1.860250092000000066e+01,2.672723999999999933e-02,3.504370000000000141e-03,1.259096459999999972e-05
1.870899963000000099e+01,2.629578999999999944e-02,3.437089999999999850e-03,1.197669549999999938e-05
1.881550026000000031e+01,2.588636999999999883e-02,3.368579999999999925e-03,1.144015910000000046e-05
1.892200088999999963e+01,2.550759999999999833e-02,3.299859999999999946e-03,1.121820240000000067e-05
1.902849959999999996e+01,2.516345000000000040e-02,3.231910000000000165e-03,1.115257510000000048e-05
1.913500022999999928e+01,2.485317999999999902e-02,3.165349999999999935e-03,1.109667210000000000e-05
1.924150085000000132e+01,2.457308999999999882e-02,3.100680000000000189e-03,1.108042940000000059e-05
1.934799956999999893e+01,2.431668999999999844e-02,3.038149999999999878e-03,1.148814230000000073e-05
1.945450019999999824e+01,2.407197000000000156e-02,2.978070000000000196e-03,1.248589160000000020e-05
1.956100082000000029e+01,2.381932999999999967e-02,2.920750000000000169e-03,1.372274890000000070e-05
1.966749954000000145e+01,2.353780999999999929e-02,2.866210000000000112e-03,1.437235819999999981e-05
1.977400017000000076e+01,2.321776000000000048e-02,2.814269999999999793e-03,1.388126289999999923e-05
1.988050078999999926e+01,2.286892000000000091e-02,2.764500000000000030e-03,1.238054479999999934e-05
1.998699951000000041e+01,2.251747000000000123e-02,2.716230000000000033e-03,1.074001279999999951e-05
2.009300040999999837e+01,2.219290000000000151e-02,2.668479999999999984e-03,1.005023299999999936e-05
2.019949912999999952e+01,2.190411000000000094e-02,2.620040000000000129e-03,1.074366350000000031e-05
2.030599975999999884e+01,2.164019999999999833e-02,2.571219999999999929e-03,1.234131650000000004e-05
2.041250038000000089e+01,2.137156000000000125e-02,2.522420000000000044e-03,1.389149019999999992e-05
2.051899909999999849e+01,2.106939000000000034e-02,2.473939999999999993e-03,1.441958010000000021e-05
2.062549973000000136e+01,2.072283999999999932e-02,2.425810000000000032e-03,1.340554990000000082e-05
2.073200034999999986e+01,2.034880999999999843e-02,2.377929999999999888e-03,1.106774560000000017e-05
2.083849907000000101e+01,1.998741999999999880e-02,2.330560000000000184e-03,8.573426379999999497e-06
2.094499968999999950e+01,1.968156999999999893e-02,2.283889999999999792e-03,7.116528649999999920e-06


==> figs/data/SD3D_SD4_N512.csv <==
t,ke,soldis,dildis
7.500000000000000156e-04,1.249996500000000038e-01,4.687499999999999827e-04,2.453385239999999908e-11
8.025000000000000189e-02,1.249953399999999964e-01,4.693100000000000179e-04,1.483360169999999997e-06
1.597500000000000031e-01,1.250508899999999979e-01,4.713200000000000072e-04,5.408945980000000351e-06
2.392499999999999905e-01,1.251539700000000033e-01,4.748199999999999838e-04,1.051474459999999947e-05
3.187499899999999831e-01,1.252891700000000053e-01,4.798499999999999814e-04,1.531929960000000111e-05
3.982500099999999876e-01,1.254432799999999903e-01,4.863000000000000027e-04,1.879307269999999934e-05
4.777500000000000080e-01,1.256096399999999946e-01,4.939200000000000144e-04,2.082237549999999869e-05
5.572500200000000126e-01,1.257886300000000124e-01,5.023500000000000404e-04,2.215039599999999961e-05
6.367499800000000487e-01,1.259838299999999911e-01,5.112199999999999470e-04,2.388234499999999978e-05
7.162500000000000533e-01,1.261946399999999968e-01,5.203000000000000159e-04,2.690301150000000123e-05
7.957500199999999468e-01,1.264095600000000041e-01,5.294899999999999737e-04,3.144078069999999876e-05
8.752499799999999830e-01,1.266053799999999896e-01,5.388699999999999957e-04,3.692648530000000004e-05
9.547499999999999876e-01,1.267552500000000137e-01,5.485800000000000095e-04,4.233546130000000299e-05
1.034250019999999992e+00,1.268422600000000122e-01,5.587699999999999915e-04,4.695090680000000064e-05
1.113749979999999917e+00,1.268682600000000105e-01,5.695599999999999882e-04,5.090394550000000009e-05
1.193249940000000064e+00,1.268508600000000097e-01,5.809899999999999787e-04,5.489230170000000025e-05
1.272750019999999926e+00,1.268133399999999966e-01,5.930399999999999734e-04,5.950013290000000178e-05
1.352249980000000074e+00,1.267780199999999913e-01,6.055900000000000345e-04,6.509228840000000045e-05
1.431750059999999936e+00,1.267655199999999927e-01,6.184400000000000487e-04,7.232382629999999958e-05
1.511250020000000083e+00,1.267929700000000048e-01,6.314100000000000008e-04,8.229969529999999519e-05
1.590749980000000008e+00,1.268667699999999898e-01,6.443500000000000226e-04,9.524987399999999978e-05
1.670250060000000092e+00,1.269833099999999881e-01,6.572299999999999670e-04,1.120400000000000047e-04
1.749750020000000017e+00,1.271206300000000122e-01,6.701600000000000482e-04,1.312200000000000074e-04
1.829249979999999942e+00,1.272504000000000135e-01,6.833499999999999948e-04,1.497500000000000079e-04
1.908750060000000026e+00,1.273526299999999944e-01,6.970700000000000464e-04,1.681999999999999956e-04
1.988250019999999951e+00,1.274065100000000006e-01,7.115700000000000193e-04,1.837599999999999889e-04
2.067749979999999876e+00,1.274077399999999916e-01,7.270700000000000166e-04,1.961200000000000129e-04
2.147249940000000024e+00,1.273617300000000063e-01,7.438300000000000120e-04,2.046100000000000078e-04
2.226749900000000171e+00,1.272759099999999921e-01,7.621000000000000387e-04,2.098599999999999999e-04
2.306250100000000192e+00,1.271632500000000054e-01,7.820799999999999931e-04,2.165400000000000105e-04
2.385750049999999955e+00,1.270247100000000129e-01,8.039399999999999498e-04,2.187099999999999982e-04
2.465250020000000042e+00,1.268690500000000110e-01,8.277700000000000249e-04,2.152800000000000124e-04
2.544250009999999840e+00,1.267107299999999936e-01,8.532799999999999890e-04,2.164099999999999965e-04
2.623749969999999987e+00,1.265537599999999874e-01,8.806499999999999658e-04,2.155500000000000081e-04
2.703249930000000134e+00,1.264147899999999991e-01,9.093699999999999483e-04,2.060999999999999952e-04
2.782749889999999837e+00,1.263129400000000124e-01,9.392499999999999807e-04,2.010799999999999925e-04
2.862250089999999858e+00,1.262558799999999870e-01,9.700499999999999705e-04,1.983400000000000018e-04
2.941750050000000005e+00,1.262448399999999971e-01,1.001539999999999982e-03,1.898100000000000004e-04
3.021250010000000152e+00,1.262815999999999939e-01,1.033749999999999947e-03,1.822200000000000002e-04
3.100749969999999855e+00,1.263637200000000127e-01,1.066829999999999948e-03,1.794800000000000095e-04
3.180249930000000003e+00,1.264823399999999987e-01,1.101219999999999977e-03,1.734700000000000044e-04
3.259749890000000150e+00,1.266362099999999991e-01,1.137500000000000056e-03,1.705999999999999997e-04
3.339250090000000171e+00,1.268238100000000090e-01,1.176460000000000049e-03,1.708600000000000006e-04
3.418750049999999874e+00,1.270277800000000068e-01,1.218579999999999924e-03,1.720299999999999911e-04
3.498250010000000021e+00,1.272397600000000073e-01,1.264450000000000079e-03,1.762500000000000015e-04
3.577749970000000168e+00,1.274346000000000090e-01,1.314089999999999963e-03,1.805900000000000040e-04
3.657249929999999871e+00,1.275961999999999930e-01,1.366990000000000002e-03,1.834000000000000127e-04
3.736749890000000018e+00,1.277085099999999973e-01,1.422110000000000084e-03,1.850199999999999870e-04
3.816250090000000039e+00,1.277548400000000084e-01,1.478050000000000067e-03,1.824600000000000115e-04
3.895750050000000186e+00,1.277290399999999881e-01,1.534170000000000065e-03,1.785799999999999877e-04
3.975250009999999889e+00,1.276245400000000085e-01,1.590449999999999980e-03,1.712800000000000000e-04
4.054749969999999593e+00,1.274577199999999966e-01,1.647650000000000069e-03,1.646800000000000022e-04
4.134250159999999674e+00,1.272481699999999938e-01,1.706349999999999924e-03,1.603599999999999893e-04
4.213749889999999887e+00,1.270174400000000092e-01,1.767300000000000077e-03,1.588500000000000122e-04
4.293250079999999969e+00,1.267808199999999885e-01,1.831090000000000061e-03,1.604900000000000033e-04
4.372749800000000242e+00,1.265461400000000014e-01,1.897849999999999971e-03,1.665699999999999993e-04
4.452250000000000263e+00,1.263067700000000126e-01,1.967599999999999905e-03,1.754899999999999884e-04
4.531750200000000284e+00,1.260520099999999921e-01,2.039759999999999837e-03,1.877299999999999932e-04
4.611249919999999669e+00,1.257643800000000089e-01,2.113180000000000093e-03,2.004700000000000102e-04
4.690750119999999690e+00,1.254317199999999966e-01,2.187339999999999857e-03,2.109500000000000047e-04
4.770249839999999963e+00,1.250514699999999979e-01,2.262259999999999879e-03,2.176099999999999985e-04
4.849750039999999984e+00,1.246302900000000047e-01,2.338129999999999896e-03,2.248399999999999954e-04
4.929249760000000258e+00,1.241753500000000038e-01,2.415109999999999826e-03,2.338300000000000025e-04
5.008250239999999742e+00,1.236961300000000014e-01,2.492869999999999895e-03,2.433799999999999907e-04
5.087749960000000016e+00,1.231930900000000051e-01,2.573069999999999784e-03,2.540900000000000016e-04
5.167250160000000037e+00,1.226747599999999938e-01,2.655840000000000024e-03,2.646200000000000245e-04
5.246749880000000310e+00,1.221421300000000015e-01,2.741449999999999877e-03,2.747199999999999989e-04
5.326250080000000331e+00,1.215952599999999967e-01,2.830930000000000165e-03,2.859800000000000232e-04
5.405749799999999716e+00,1.210335899999999965e-01,2.924309999999999844e-03,2.936999999999999832e-04
5.485249999999999737e+00,1.204584199999999966e-01,3.022369999999999918e-03,3.080399999999999848e-04
5.564750199999999758e+00,1.198739300000000035e-01,3.125240000000000049e-03,3.239499999999999867e-04
5.644249920000000031e+00,1.192867799999999950e-01,3.231400000000000158e-03,3.340600000000000101e-04
5.723750110000000113e+00,1.187074300000000027e-01,3.339589999999999920e-03,3.460599999999999766e-04
5.803249840000000326e+00,1.181455200000000039e-01,3.450949999999999938e-03,3.577899999999999744e-04
5.882750030000000407e+00,1.176099000000000033e-01,3.567129999999999954e-03,3.744299999999999777e-04
5.962250230000000428e+00,1.171045299999999983e-01,3.684670000000000133e-03,3.711799999999999800e-04
6.041749949999999814e+00,1.166369800000000012e-01,3.812530000000000172e-03,3.893400000000000094e-04
6.121250149999999834e+00,1.162110999999999977e-01,3.949939999999999875e-03,3.993499999999999763e-04
6.200749870000000108e+00,1.158346499999999973e-01,4.094330000000000191e-03,4.002300000000000085e-04
6.280250070000000129e+00,1.155062000000000033e-01,4.250089999999999771e-03,3.901500000000000237e-04
6.359749790000000402e+00,1.152149999999999980e-01,4.410050000000000428e-03,3.719400000000000202e-04
6.439249990000000423e+00,1.149381800000000009e-01,4.567739999999999821e-03,3.530299999999999996e-04
6.518750190000000444e+00,1.146501500000000062e-01,4.718380000000000317e-03,3.417800000000000243e-04
6.598249909999999829e+00,1.143267599999999995e-01,4.860139999999999773e-03,3.345700000000000171e-04
6.677750109999999850e+00,1.139508600000000010e-01,4.992609999999999756e-03,3.209500000000000222e-04
6.757249830000000124e+00,1.135148700000000038e-01,5.113999999999999622e-03,3.116199999999999743e-04
6.836750030000000145e+00,1.130147999999999986e-01,5.222710000000000199e-03,3.020899999999999757e-04
6.916250230000000165e+00,1.124580300000000005e-01,5.321669999999999699e-03,3.015699999999999739e-04
6.995749950000000439e+00,1.118511799999999945e-01,5.419809999999999732e-03,3.068899999999999840e-04
7.075250149999999572e+00,1.112145400000000006e-01,5.523939999999999753e-03,2.660799999999999732e-04
7.154749869999999845e+00,1.105775299999999933e-01,5.641369999999999718e-03,2.469300000000000227e-04
7.234250069999999866e+00,1.099553399999999986e-01,5.774099999999999892e-03,2.344900000000000131e-04
7.313749790000000139e+00,1.093501999999999946e-01,5.920459999999999785e-03,2.253599999999999972e-04
7.393249990000000160e+00,1.087592899999999946e-01,6.078939999999999691e-03,2.155600000000000029e-04
7.472750190000000181e+00,1.081881799999999949e-01,6.248169999999999939e-03,2.087799999999999899e-04
7.551750179999999979e+00,1.076453599999999955e-01,6.424840000000000238e-03,2.042599999999999993e-04
7.631249900000000252e+00,1.071283100000000044e-01,6.609979999999999675e-03,2.017699999999999876e-04
7.710750100000000273e+00,1.066388000000000058e-01,6.799099999999999762e-03,1.993099999999999874e-04
7.790249829999999598e+00,1.061716800000000044e-01,6.990119999999999841e-03,1.966799999999999939e-04
7.869750019999999679e+00,1.057212299999999994e-01,7.185569999999999631e-03,1.941500000000000029e-04
7.949250219999999700e+00,1.052793300000000043e-01,7.383599999999999712e-03,1.923899999999999927e-04
8.028750419999999721e+00,1.048258200000000001e-01,7.564269999999999675e-03,1.931199999999999941e-04
8.108249660000000247e+00,1.043294200000000060e-01,7.687819999999999723e-03,1.973400000000000046e-04
8.187749860000000268e+00,1.037612400000000046e-01,7.740310000000000246e-03,2.018300000000000107e-04
8.267250060000000289e+00,1.031093700000000057e-01,7.783720000000000049e-03,2.044899999999999886e-04
8.346750260000000310e+00,1.023719099999999965e-01,7.841749999999999762e-03,2.076400000000000110e-04
8.426250460000000331e+00,1.015579800000000060e-01,7.897100000000000647e-03,2.127099999999999878e-04
8.505749700000000857e+00,1.006962099999999943e-01,7.943469999999999351e-03,2.190000000000000106e-04
8.585249900000000878e+00,9.981969000000000258e-02,7.995920000000000111e-03,2.249700000000000094e-04
8.664750099999999122e+00,9.895091000000000303e-02,8.071880000000000027e-03,2.247100000000000085e-04
8.744250299999999143e+00,9.810467999999999966e-02,8.181070000000000356e-03,2.168000000000000114e-04
8.823749539999999669e+00,9.728216000000000641e-02,8.331339999999999579e-03,2.058499999999999891e-04
8.903249739999999690e+00,9.646652000000000005e-02,8.509110000000000285e-03,1.986000000000000027e-04
8.982749939999999711e+00,9.565258000000000094e-02,8.693180000000000004e-03,1.917499999999999988e-04
9.062250139999999732e+00,9.486667999999999490e-02,8.872440000000000535e-03,1.855199999999999991e-04
9.141750339999999753e+00,9.412745999999999613e-02,9.029320000000000401e-03,1.823399999999999923e-04
9.221249580000000279e+00,9.342266999999999932e-02,9.155730000000000812e-03,1.827200000000000124e-04
9.300749780000000300e+00,9.272328999999999988e-02,9.249659999999999827e-03,1.845899999999999928e-04
9.380249980000000321e+00,9.202087999999999934e-02,9.319459999999999897e-03,1.891499999999999898e-04
9.459750169999999514e+00,9.132139999999999702e-02,9.369729999999999726e-03,1.943299999999999910e-04
9.539250369999999535e+00,9.061450999999999534e-02,9.394440000000000429e-03,1.920000000000000049e-04
9.618749619999999112e+00,8.989155000000000062e-02,9.379810000000000578e-03,1.818099999999999957e-04
9.698249819999999133e+00,8.916406999999999805e-02,9.341340000000000060e-03,1.665199999999999981e-04
9.777750019999999154e+00,8.844515999999999489e-02,9.317040000000000391e-03,1.538499999999999991e-04
9.857250210000000124e+00,8.770566999999999946e-02,9.307189999999999908e-03,1.443299999999999954e-04
9.936750410000000144e+00,8.692392999999999648e-02,9.305239999999999345e-03,1.375799999999999940e-04
1.001574993000000013e+01,8.615154999999999341e-02,9.329600000000000393e-03,1.410500000000000133e-04
1.009525013000000015e+01,8.541996000000000311e-02,9.383880000000000693e-03,1.435200000000000082e-04
1.017475033000000018e+01,8.474758000000000291e-02,9.448210000000000289e-03,1.373599999999999995e-04
1.025424957000000070e+01,8.414053999999999978e-02,9.504920000000000035e-03,1.328199999999999921e-04
1.033374977000000072e+01,8.358400000000000551e-02,9.544779999999999237e-03,1.310999999999999882e-04
1.041324997000000074e+01,8.305630999999999431e-02,9.568230000000000485e-03,1.319399999999999870e-04
1.049275017000000076e+01,8.253177000000000429e-02,9.578120000000000731e-03,1.296600000000000020e-04
1.057225037000000079e+01,8.198307000000000511e-02,9.576140000000000346e-03,1.274600000000000028e-04
1.065174960999999954e+01,8.137318999999999802e-02,9.571919999999999387e-03,1.251699999999999959e-04
1.073124980999999956e+01,8.068711000000000633e-02,9.576420000000000418e-03,1.201899999999999995e-04
1.081075000999999958e+01,7.993922000000000527e-02,9.612120000000000039e-03,1.145300000000000029e-04
1.089025020999999960e+01,7.913928000000000629e-02,9.687660000000000715e-03,1.102999999999999977e-04
1.096975040000000057e+01,7.828768999999999312e-02,9.791539999999999619e-03,1.067699999999999959e-04
1.104924965000000014e+01,7.739363000000000492e-02,9.906240000000000184e-03,1.057999999999999967e-04
1.112874985000000017e+01,7.647558000000000134e-02,1.002007000000000071e-02,1.044300000000000013e-04
1.120825005000000019e+01,7.556424000000000474e-02,1.013915999999999949e-02,1.026500000000000014e-04
1.128775023999999938e+01,7.467914000000000496e-02,1.025095999999999993e-02,1.013999999999999982e-04
1.136725043999999940e+01,7.381806999999999952e-02,1.033421999999999986e-02,9.797972600000000429e-05
1.144674969000000075e+01,7.298794999999999589e-02,1.040218000000000045e-02,9.517921720000000147e-05
1.152624989000000078e+01,7.219958999999999405e-02,1.046895999999999938e-02,9.392870560000000414e-05
1.160575007999999997e+01,7.145867000000000191e-02,1.052214999999999921e-02,9.484869949999999396e-05
1.168525027999999999e+01,7.076232999999999829e-02,1.053709000000000069e-02,9.677795610000000540e-05
1.176474952999999957e+01,7.008718999999999366e-02,1.051466000000000033e-02,9.955976570000000061e-05
1.184424972999999959e+01,6.940694000000000030e-02,1.047211999999999969e-02,1.013400000000000021e-04
1.192374992000000056e+01,6.871770000000000655e-02,1.042992000000000051e-02,1.009799999999999988e-04
1.200325012000000058e+01,6.801870000000000138e-02,1.040461999999999984e-02,9.782444979999999827e-05
1.208275032000000060e+01,6.729501000000000233e-02,1.036993999999999937e-02,9.248861900000000618e-05
1.216224957000000018e+01,6.654079999999999717e-02,1.029807999999999939e-02,8.987761979999999969e-05
1.224174975999999937e+01,6.575733000000000272e-02,1.019088999999999932e-02,8.884220010000000629e-05
1.232124995999999939e+01,6.494608000000000325e-02,1.005271999999999936e-02,8.875309870000000489e-05
1.240075015999999941e+01,6.411100999999999606e-02,9.888889999999999139e-03,8.924816210000000483e-05
1.248025035999999943e+01,6.325529000000000568e-02,9.711350000000000537e-03,8.736021119999999747e-05
1.255924987999999942e+01,6.240057999999999716e-02,9.538899999999999463e-03,8.342100040000000624e-05
1.263875007999999944e+01,6.156466000000000022e-02,9.381010000000000390e-03,8.056950170000000573e-05
1.271825027000000041e+01,6.076666000000000012e-02,9.234239999999999463e-03,7.816483409999999872e-05
1.279775047000000043e+01,6.000476999999999894e-02,9.091270000000000254e-03,7.629650640000000669e-05
1.287724972000000001e+01,5.926934999999999842e-02,8.950670000000000848e-03,7.436481969999999642e-05
1.295674992000000003e+01,5.854874999999999663e-02,8.816819999999999519e-03,7.409155659999999645e-05
1.303625010999999922e+01,5.782559000000000310e-02,8.691940000000000430e-03,7.507053670000000544e-05
1.311575030999999925e+01,5.708900000000000086e-02,8.568859999999999325e-03,7.592143809999999673e-05
1.319524956000000060e+01,5.634449999999999875e-02,8.443090000000000317e-03,7.564736730000000138e-05
1.327474976000000062e+01,5.561138000000000192e-02,8.316290000000000487e-03,7.416647710000000423e-05
1.335424994999999981e+01,5.491614999999999691e-02,8.194490000000000454e-03,7.340435689999999546e-05
1.343375014999999983e+01,5.427627000000000146e-02,8.081750000000000392e-03,7.460643969999999903e-05
1.351325034999999986e+01,5.368813000000000057e-02,7.976679999999999882e-03,7.733082749999999343e-05
1.359274959999999943e+01,5.313255000000000061e-02,7.876740000000000130e-03,7.801438190000000220e-05
1.367224979000000040e+01,5.259835999999999678e-02,7.780180000000000255e-03,7.674277730000000517e-05
1.375174999000000042e+01,5.208328000000000263e-02,7.685749999999999874e-03,7.443317740000000100e-05
1.383125019000000044e+01,5.158250999999999808e-02,7.591579999999999682e-03,7.252042270000000595e-05
1.391075039000000046e+01,5.108589999999999659e-02,7.494090000000000126e-03,7.052040749999999368e-05
1.399024962999999921e+01,5.059179999999999927e-02,7.392850000000000289e-03,6.926492639999999904e-05
1.406974982999999924e+01,5.010495000000000226e-02,7.289849999999999629e-03,6.941612079999999517e-05
1.414925002999999926e+01,4.962665000000000132e-02,7.187279999999999884e-03,6.977606969999999398e-05
1.422875022999999928e+01,4.915495000000000281e-02,7.086630000000000013e-03,6.975285939999999510e-05
1.430825042999999930e+01,4.868636999999999965e-02,6.988959999999999791e-03,6.921734169999999887e-05
1.438774966999999982e+01,4.821956000000000159e-02,6.898109999999999832e-03,6.957197909999999813e-05
1.446724986999999985e+01,4.774736999999999731e-02,6.814569999999999829e-03,7.095363980000000406e-05
1.454675006999999987e+01,4.725519000000000247e-02,6.731280000000000076e-03,7.097898919999999902e-05
1.462625026999999989e+01,4.674158999999999953e-02,6.642040000000000097e-03,6.881716399999999719e-05
1.470575046999999991e+01,4.621967999999999910e-02,6.545750000000000353e-03,6.676077460000000481e-05
1.478524971000000043e+01,4.569704000000000127e-02,6.443720000000000003e-03,6.458037389999999982e-05
1.486474991000000045e+01,4.517724000000000045e-02,6.340130000000000245e-03,6.137112360000000527e-05
1.494425011000000048e+01,4.466534999999999950e-02,6.238959999999999992e-03,5.813465760000000298e-05
1.502324963000000047e+01,4.416748999999999675e-02,6.140089999999999958e-03,5.650223100000000069e-05
1.510274981999999966e+01,4.367534000000000000e-02,6.041190000000000102e-03,5.568300909999999819e-05
1.518225001999999968e+01,4.319267999999999719e-02,5.943949999999999928e-03,5.418588990000000008e-05
1.526175021999999970e+01,4.272973000000000049e-02,5.851010000000000238e-03,5.221297399999999853e-05
1.534125041999999972e+01,4.229714999999999864e-02,5.764059999999999670e-03,5.118999249999999895e-05
1.542074966000000025e+01,4.189016999999999741e-02,5.680929999999999834e-03,5.055806470000000246e-05
1.550024986000000027e+01,4.149839999999999779e-02,5.599100000000000084e-03,4.965194599999999721e-05
1.557975006000000029e+01,4.111722999999999767e-02,5.518239999999999777e-03,4.855704899999999677e-05
1.565925026000000031e+01,4.074396999999999741e-02,5.438669999999999616e-03,4.826578150000000066e-05
1.573875046000000033e+01,4.036780000000000229e-02,5.361010000000000254e-03,4.844005159999999953e-05
1.581824970000000086e+01,3.997463999999999879e-02,5.285899999999999627e-03,4.754998010000000068e-05
1.589774990000000088e+01,3.955921999999999911e-02,5.213240000000000061e-03,4.730832369999999986e-05
1.597725009999999912e+01,3.911357000000000028e-02,5.142530000000000191e-03,4.609586179999999975e-05
1.605674933999999965e+01,3.864221999999999796e-02,5.073109999999999599e-03,4.148490190000000039e-05
1.613624954000000145e+01,3.818045999999999940e-02,5.004269999999999899e-03,3.850070420000000306e-05
1.621574973999999969e+01,3.775408000000000236e-02,4.934339999999999733e-03,3.898598880000000251e-05
1.629524994000000149e+01,3.735497000000000123e-02,4.863140000000000171e-03,4.217113749999999939e-05
1.637475013999999973e+01,3.695346000000000047e-02,4.792010000000000193e-03,4.455635280000000073e-05
1.645425034000000153e+01,3.652815999999999702e-02,4.722950000000000065e-03,4.451103809999999673e-05
1.653375052999999895e+01,3.607744999999999702e-02,4.656689999999999788e-03,4.312625970000000323e-05
1.661325073000000074e+01,3.561178999999999734e-02,4.592559999999999872e-03,4.187592280000000308e-05
1.669275092999999899e+01,3.514493999999999951e-02,4.529570000000000124e-03,3.981874399999999912e-05
1.677224921999999907e+01,3.469765999999999823e-02,4.467160000000000401e-03,3.812861180000000247e-05
1.685174942000000087e+01,3.428334999999999716e-02,4.404950000000000358e-03,3.827330149999999906e-05
1.693124961999999911e+01,3.389927999999999692e-02,4.343539999999999901e-03,3.826583630000000212e-05
1.701074982000000091e+01,3.354464000000000057e-02,4.283949999999999911e-03,3.836545150000000121e-05
1.709025001999999915e+01,3.321737000000000301e-02,4.225809999999999983e-03,3.923129039999999731e-05
1.716975021000000012e+01,3.290868999999999739e-02,4.168289999999999842e-03,3.811157509999999935e-05
1.724925040999999837e+01,3.262690000000000035e-02,4.111450000000000000e-03,3.511107930000000071e-05
1.732875061000000017e+01,3.239086000000000048e-02,4.055310000000000338e-03,3.477199429999999682e-05
1.740825080999999841e+01,3.219469999999999971e-02,4.000740000000000025e-03,3.519778690000000324e-05
1.748774909999999849e+01,3.202275999999999734e-02,3.947499999999999620e-03,3.634012320000000072e-05
1.756674956999999893e+01,3.185552999999999996e-02,3.894970000000000203e-03,3.842256769999999799e-05
1.764624977000000072e+01,3.166804000000000147e-02,3.843120000000000216e-03,3.959235979999999792e-05
1.772574996999999897e+01,3.144947000000000020e-02,3.793540000000000193e-03,3.955229109999999770e-05
1.780525017000000076e+01,3.119823000000000041e-02,3.746789999999999843e-03,3.823932640000000255e-05
1.788475036999999901e+01,3.091959999999999847e-02,3.701279999999999935e-03,3.620269849999999736e-05
1.796425055999999998e+01,3.062337999999999866e-02,3.655240000000000138e-03,3.486672719999999982e-05
1.804375076000000178e+01,3.031692000000000067e-02,3.609150000000000205e-03,3.463233589999999726e-05
1.812324904999999831e+01,3.000196000000000113e-02,3.564499999999999960e-03,3.481748719999999757e-05
1.820274925000000010e+01,2.967782999999999879e-02,3.521910000000000058e-03,3.466126870000000004e-05
1.828224944999999835e+01,2.934530000000000124e-02,3.481349999999999809e-03,3.328559980000000209e-05
1.836174965000000014e+01,2.901317000000000132e-02,3.442349999999999837e-03,3.144828589999999849e-05
1.844124984999999839e+01,2.869427999999999909e-02,3.403400000000000002e-03,3.057171119999999731e-05
1.852075005000000019e+01,2.839316000000000062e-02,3.363590000000000069e-03,3.105287760000000221e-05
1.860025024000000116e+01,2.810348000000000013e-02,3.322809999999999826e-03,3.167568499999999791e-05
1.867975043999999940e+01,2.781950000000000048e-02,3.281259999999999819e-03,3.171351270000000129e-05
1.875925064000000120e+01,2.754217999999999944e-02,3.239590000000000091e-03,3.126180309999999923e-05
1.883875083999999944e+01,2.727569999999999995e-02,3.198990000000000080e-03,3.060813109999999896e-05
1.891824912999999952e+01,2.702221000000000137e-02,3.159780000000000054e-03,3.071462199999999915e-05
1.899774933000000132e+01,2.677641999999999869e-02,3.121609999999999923e-03,3.105757059999999983e-05
1.907724952999999957e+01,2.653188999999999895e-02,3.084250000000000186e-03,3.035325240000000138e-05
1.915674973000000136e+01,2.629153000000000046e-02,3.047869999999999833e-03,2.843192849999999925e-05
1.923624991999999878e+01,2.606744999999999896e-02,3.012250000000000170e-03,2.659682830000000063e-05
1.931575012000000058e+01,2.586988999999999955e-02,2.976219999999999907e-03,2.572946869999999858e-05
1.939525031999999882e+01,2.570058000000000065e-02,2.938979999999999891e-03,2.615539420000000047e-05
1.947475052000000062e+01,2.555030000000000148e-02,2.901130000000000028e-03,2.807719649999999988e-05
1.955425071999999886e+01,2.539722000000000160e-02,2.863600000000000000e-03,3.101390029999999946e-05
1.963375092000000066e+01,2.521228000000000011e-02,2.827140000000000122e-03,3.329549870000000244e-05
1.971324921000000074e+01,2.497506000000000032e-02,2.791989999999999836e-03,3.328817909999999834e-05
1.979274940000000171e+01,2.468692000000000109e-02,2.757900000000000195e-03,3.185332029999999828e-05
1.987224959999999996e+01,2.436543999999999863e-02,2.724569999999999943e-03,2.906597549999999884e-05
1.995174980000000176e+01,2.404096999999999831e-02,2.691779999999999954e-03,2.581812259999999916e-05


==> figs/data/p7_scaling.csv <==
ngpu,gdof,s
16,1.637863076,1
32,1.589738424,0.970617414
64,1.542131135,0.941550706
128,1.510684398,0.922350848
256,1.441799044,0.880292782
512,1.308199688,0.798723475
1024,1.106913156,0.675827651
2048,0.750820799,0.458414876

==> figs/data/pyfr_n128.csv <==
t,ke,soldis,dildis
0.000000000000000000e+00,1.249999997261699580e-01,4.687500414712897638e-04,1.311720882394417274e-11
1.000000000000000749e-01,1.250039552067680471e-01,4.697943732781983853e-04,2.409267795363492882e-06
2.000000000000001499e-01,1.250981288354340581e-01,4.730482005964296052e-04,8.115409530203437723e-06
3.000000000000002109e-01,1.252552020351508921e-01,4.787003789738986299e-04,1.446533019973158255e-05
4.000000000000002998e-01,1.254468615449762237e-01,4.866418470317173946e-04,1.904079557592176881e-05
5.000000000000000000e-01,1.256583421966803726e-01,4.964054333785314138e-04,2.140833762062179012e-05
6.000000000000000888e-01,1.258914684577233378e-01,5.072710521069345464e-04,2.316172033024484794e-05
7.000000000000001776e-01,1.261506899459652886e-01,5.186121987576470605e-04,2.637355696494829611e-05
8.000000000000002665e-01,1.264207969986704538e-01,5.301633241773924489e-04,3.195557640555670239e-05
9.000000000000003553e-01,1.266581109023936780e-01,5.420228955004084952e-04,3.892248606595256075e-05
1.000000000000000000e+00,1.268128600653397886e-01,5.544793255614355321e-04,4.534458159328970048e-05
1.100000000000000089e+00,1.268675304241684842e-01,5.678151060847105120e-04,5.053239232991543219e-05
1.200000000000000178e+00,1.268481621593025022e-01,5.821701439681057928e-04,5.558036830525042650e-05
1.300000000000000266e+00,1.267999270962796576e-01,5.974802493772640158e-04,6.168436601761232438e-05
1.400000000000000355e+00,1.267664921378593157e-01,6.134806767898079135e-04,6.963975149391585814e-05
1.500000000000000000e+00,1.267863358524576323e-01,6.297930905162353685e-04,8.129497802093393129e-05
1.600000000000000089e+00,1.268828539879082729e-01,6.461207850132752234e-04,1.006365621886206652e-04
1.700000000000000178e+00,1.270473803488012254e-01,6.624782817465033882e-04,1.356896318981903296e-04
1.800000000000000266e+00,1.272221652963988481e-01,6.794092187561517155e-04,1.764823467222271234e-04
1.900000000000000355e+00,1.273650960971881019e-01,6.972273443408946898e-04,2.078105201716362648e-04
2.000000000000000000e+00,1.274360439842831538e-01,7.159926898134442519e-04,2.294076580686382045e-04
2.099999999999988987e+00,1.273665187508745689e-01,7.368829511249519199e-04,2.146760524704887448e-04
2.199999999999977973e+00,1.272997884189314421e-01,7.595220333188781436e-04,2.623282588962438391e-04
2.299999999999966960e+00,1.271914285599403116e-01,7.853539825224916705e-04,2.904197422179252350e-04
2.399999999999955946e+00,1.270469151434518718e-01,8.151273344088372274e-04,3.142598301498214985e-04
2.499999999999944933e+00,1.268700490833379879e-01,8.509250319287426246e-04,3.478170910201238862e-04
2.598000000000934229e+00,1.266335116446495601e-01,8.929119961249512181e-04,3.780270199953209551e-04
2.698000000000923215e+00,1.263641780112080559e-01,9.388502895920294725e-04,3.548477049573274707e-04
2.798000000000912202e+00,1.261958385281932715e-01,9.711930211560063867e-04,2.520841443941698734e-04
2.898000000000901188e+00,1.261418997913862083e-01,9.995823321252638675e-04,2.076892079565334189e-04
2.998000000000890175e+00,1.261928703312888422e-01,1.041676302784795343e-03,2.264380618057089368e-04
3.097999999999989207e+00,1.262610927777978731e-01,1.076754170285903079e-03,1.888625594080086941e-04
3.197999999999978193e+00,1.264276221449938120e-01,1.119749323374196305e-03,1.988930873371965379e-04
3.297999999999967180e+00,1.266622573178753375e-01,1.168258993385614362e-03,2.079962516511346692e-04
3.397999999999956167e+00,1.268653425994789308e-01,1.222857218115689943e-03,1.989695268508106304e-04
3.497999999999945153e+00,1.271054056879483418e-01,1.281495502537582628e-03,1.884481113980272728e-04
3.596000000000934449e+00,1.273397353013706601e-01,1.344017744280177288e-03,2.004299661749692825e-04
3.696000000000923436e+00,1.275306680378266722e-01,1.416185420104604242e-03,2.056115403296516749e-04
3.796000000000912422e+00,1.276183587092404037e-01,1.487270621858157371e-03,2.041893401782754068e-04
3.896000000000901409e+00,1.275862367443100498e-01,1.560145220965063499e-03,2.329439339085487976e-04
3.996000000000890395e+00,1.274354418879326267e-01,1.630535248943583209e-03,2.189709333838045990e-04
4.095999999999989427e+00,1.272024891463449936e-01,1.704461957057824915e-03,2.110606528413586113e-04
4.195999999999978414e+00,1.269206550694408353e-01,1.782810398519554937e-03,2.160821689796270123e-04
4.295999999999967400e+00,1.266138402145362551e-01,1.870298689768747817e-03,2.280704244348980925e-04
4.395999999999956387e+00,1.262570304314062641e-01,1.960733569955452286e-03,2.242780699178788424e-04
4.495999999999945373e+00,1.258846950199008774e-01,2.048416576219093226e-03,2.549702463829074369e-04
4.594000000000934669e+00,1.254989834165891327e-01,2.141716663703058330e-03,2.818278161586206237e-04
4.694000000000923656e+00,1.250229761801657791e-01,2.229086551346387297e-03,2.793169634693140353e-04
4.794000000000912642e+00,1.245070344412028546e-01,2.321780248649497544e-03,3.025931733936552633e-04
4.894000000000901629e+00,1.239320947460586381e-01,2.414280563966374887e-03,3.219876566877586201e-04
4.994000000000890616e+00,1.232952310692582015e-01,2.502734888671126652e-03,3.375115160513156407e-04
5.093999999999989647e+00,1.226094788197236579e-01,2.591606101479194610e-03,3.527156053974377201e-04
5.193999999999978634e+00,1.219036780494238553e-01,2.689189257400805780e-03,3.605784741801214537e-04
5.293999999999967621e+00,1.211967508061741333e-01,2.798966921562131248e-03,3.712973733866415716e-04
5.393999999999956607e+00,1.205023034002800641e-01,2.920028569171048260e-03,3.841466363081993051e-04
5.493999999999945594e+00,1.198029050530596690e-01,3.051233643482617868e-03,3.898605646227555708e-04
5.592000000000934889e+00,1.190983535524838960e-01,3.188737413097978216e-03,3.978011398415335709e-04
5.692000000000923876e+00,1.183872859777940906e-01,3.343375435525398724e-03,4.092621014280592288e-04
5.792000000000912863e+00,1.176623787726633341e-01,3.497202270201654924e-03,4.175498948662485625e-04
5.892000000000901849e+00,1.169736936196583005e-01,3.653202432139814309e-03,4.336010490560335251e-04
5.992000000000890836e+00,1.163131621331536664e-01,3.797772792489969088e-03,4.570190520060724319e-04
6.091999999999989868e+00,1.157093798717824806e-01,3.929627881136417075e-03,4.761141832441214577e-04
6.191999999999978854e+00,1.151650665418272323e-01,4.073109753937227857e-03,4.926522787582613729e-04
6.291999999999967841e+00,1.146912333828174896e-01,4.230959690565736821e-03,5.174934736242501167e-04
6.391999999999956827e+00,1.142376747631631273e-01,4.399213263350431648e-03,5.488536138480002878e-04
6.491999999999945814e+00,1.137571539266535731e-01,4.584831852263027661e-03,5.925831768605579249e-04
6.590000000000935110e+00,1.132123838233249635e-01,4.748516771165970859e-03,6.209822827145770755e-04
6.690000000000924096e+00,1.126032385877374919e-01,4.935401111131982807e-03,6.321318802688485590e-04
6.790000000000913083e+00,1.118365225536640806e-01,5.092466598843367609e-03,6.028118518115326311e-04
6.890000000000902070e+00,1.110176965104177349e-01,5.269047101926938904e-03,5.674236553346651739e-04
6.990000000000891056e+00,1.101988318547211937e-01,5.439322664703058995e-03,5.365713080574374249e-04
7.089999999999990088e+00,1.093282016945698737e-01,5.572985791570694326e-03,4.941205990112580411e-04
7.189999999999979075e+00,1.084622100884795604e-01,5.740219420669069421e-03,4.629862557087867478e-04
7.289999999999968061e+00,1.075963341835801945e-01,5.924218259007213438e-03,4.331259182778992743e-04
7.389999999999957048e+00,1.067176885583417667e-01,6.100788470752824093e-03,4.084199500696447356e-04
7.489999999999946034e+00,1.057759441239658066e-01,6.119195668560184660e-03,3.698104776657620721e-04
7.588000000000935330e+00,1.048984614491011019e-01,6.154776198059941535e-03,3.275932561993292135e-04
7.688000000000924317e+00,1.041776701833309338e-01,6.275039647950937313e-03,3.127139970776884794e-04
7.788000000000913303e+00,1.034759399348520459e-01,6.404370176148773894e-03,3.125511713071955845e-04
7.888000000000902290e+00,1.026427215360671552e-01,6.475247844237354451e-03,3.124470761548659814e-04
7.988000000000891276e+00,1.019667346397713364e-01,6.568895091270769530e-03,3.137219048364958099e-04
8.088000000000029388e+00,1.013518038887835648e-01,6.685096338296762745e-03,3.089160629139538401e-04
8.188000000000062784e+00,1.006916650054179296e-01,6.820708326473825384e-03,3.006681200956721513e-04
8.288000000000096179e+00,9.987327088411165898e-02,6.925061960480370302e-03,2.880596877723168151e-04
8.388000000000129575e+00,9.894126565137215112e-02,6.999474768496877566e-03,2.811964352340880777e-04
8.488000000000162970e+00,9.776982639955823784e-02,6.981246416967802279e-03,2.750333476488338140e-04
8.588000000000029388e+00,9.655494458737957919e-02,6.978932288017578728e-03,2.692678311811448079e-04
8.688000000000062784e+00,9.541003911796916426e-02,7.052705073098841475e-03,2.616658395540922720e-04
8.788000000000096179e+00,9.439504611067095485e-02,7.224950707533144868e-03,2.581575097714969486e-04
8.888000000000129575e+00,9.333579883596150595e-02,7.375951037682325524e-03,2.525462198993480025e-04
8.988000000000162970e+00,9.231129446467881139e-02,7.517060298785787666e-03,2.618097236318651499e-04
9.088000000000029388e+00,9.132807416247482046e-02,7.636551477807815985e-03,2.767281119980264780e-04
9.188000000000062784e+00,9.031773757789715584e-02,7.686772187110172544e-03,2.869643364273020991e-04
9.288000000000096179e+00,8.925806893183481361e-02,7.688375225700720163e-03,2.897889115920866177e-04
9.388000000000129575e+00,8.822798256519688576e-02,7.669997907206562923e-03,2.931093647078649844e-04
9.488000000000162970e+00,8.728834380927871783e-02,7.684046857443959516e-03,2.805370313234380121e-04
9.588000000000029388e+00,8.638177875924332727e-02,7.726146944659463209e-03,2.576317926301603190e-04
9.688000000000062784e+00,8.550599878173741064e-02,7.765270087624137445e-03,2.328264155356319959e-04
9.788000000000096179e+00,8.458310942763852536e-02,7.746865785684797084e-03,2.151238516366632699e-04
9.888000000000129575e+00,8.368157011033781900e-02,7.712041295233409109e-03,2.004289789752042056e-04
9.988000000000162970e+00,8.276818821581131969e-02,7.676739770153909528e-03,1.963313694762260097e-04
1.008800000000002939e+01,8.185359686834461912e-02,7.660886094695115896e-03,1.988621808467882091e-04
1.018800000000006278e+01,8.094143591471372745e-02,7.663468512877038251e-03,1.977710120985006555e-04
1.028800000000009618e+01,7.999719606225150215e-02,7.630050404577515787e-03,1.947038854557458165e-04
1.038800000000012957e+01,7.902547599916177890e-02,7.534256227155747797e-03,1.894397862146805311e-04
1.048800000000016297e+01,7.809018193026362464e-02,7.449429127316151145e-03,1.820076795046167526e-04
1.058800000000002939e+01,7.732318418739406174e-02,7.451503508792533224e-03,1.764670741741263438e-04
1.068800000000006278e+01,7.657738725712708028e-02,7.497000940359823187e-03,1.719150275736429367e-04
1.078800000000009618e+01,7.577288312216513833e-02,7.564593082827810247e-03,1.616150978139043728e-04
1.088800000000012957e+01,7.493784740945885758e-02,7.680271057639264688e-03,1.556084226592006393e-04
1.098800000000016297e+01,7.405507541557242168e-02,7.816824194081386373e-03,1.509521035363860220e-04
1.108800000000002939e+01,7.314936488395132330e-02,7.964200839810064644e-03,1.499579256701360705e-04
1.118800000000006278e+01,7.222982165401815868e-02,8.107327696877159387e-03,1.511499275898443980e-04
1.128800000000009618e+01,7.128413226607088760e-02,8.211469786117951003e-03,1.507256157226579091e-04
1.138800000000012957e+01,7.034375531135715620e-02,8.276788662221064644e-03,1.494334685810902745e-04
1.148800000000016297e+01,6.944856850416293581e-02,8.312334489867085480e-03,1.475987151149799059e-04
1.158800000000002939e+01,6.861508886478968894e-02,8.338995565129297613e-03,1.452973364282810279e-04
1.168800000000006278e+01,6.783429689281182673e-02,8.367644736799956587e-03,1.440875219298241394e-04
1.178800000000009618e+01,6.708120068184901530e-02,8.407416217233357192e-03,1.444534490381727280e-04
1.188800000000012957e+01,6.630333601472386540e-02,8.433783588002704071e-03,1.451858070509482465e-04
1.198800000000016297e+01,6.547094816342201307e-02,8.443469095627530521e-03,1.455769224836886834e-04
1.208800000000002939e+01,6.459356444324057533e-02,8.446528792313142200e-03,1.447632299334371275e-04
1.218800000000006278e+01,6.370048237075512376e-02,8.438457012198663856e-03,1.444186483509399103e-04
1.228800000000009618e+01,6.279491578253022788e-02,8.408470527653661569e-03,1.431168408597449139e-04
1.238800000000012957e+01,6.190401822650427877e-02,8.361181476437733531e-03,1.399640660897346137e-04
1.248800000000016297e+01,6.100004001564557354e-02,8.280366089862359683e-03,1.366221154484900766e-04
1.258800000000002939e+01,6.007318041488541455e-02,8.190595328215437634e-03,1.318330183235239146e-04
1.268800000000006278e+01,5.910836369917694261e-02,8.086514850728050013e-03,1.254641546921846161e-04
1.278800000000009618e+01,5.813278721851573849e-02,7.969165101382184174e-03,1.199613352357739267e-04
1.288800000000012957e+01,5.718189255197428378e-02,7.844783769459672332e-03,1.158732814062349775e-04
1.298800000000016297e+01,5.625370254069444326e-02,7.714464349893820384e-03,1.135877811151380338e-04
1.308800000000002939e+01,5.533176294505706694e-02,7.581210308512996952e-03,1.111029731395986287e-04
1.318800000000006278e+01,5.439217315668008063e-02,7.441227429791840049e-03,1.076332915393604065e-04
1.328800000000009618e+01,5.344355882777525324e-02,7.291524086616631151e-03,1.025164145702801968e-04
1.338800000000012957e+01,5.252709377580327271e-02,7.131835381262435249e-03,9.813236227863610117e-05
1.348800000000016297e+01,5.169147239641227326e-02,6.973431381421706272e-03,9.658039297678270695e-05
1.358800000000002939e+01,5.092861291422071113e-02,6.819209086866214430e-03,9.508486160804632977e-05
1.368800000000006278e+01,5.020530485171480206e-02,6.668124868421632448e-03,9.146106386447116316e-05
1.378800000000009618e+01,4.951103169722433778e-02,6.515808097872393886e-03,8.644531157380822028e-05
1.388800000000012957e+01,4.886995171755387918e-02,6.369162008749183930e-03,8.285498941784144296e-05
1.398800000000016297e+01,4.829353521660972176e-02,6.232574721345032591e-03,8.138773158121272232e-05
1.408800000000002939e+01,4.776212514875562837e-02,6.104675335757608727e-03,7.981944935562806790e-05
1.418800000000006278e+01,4.726103484154013656e-02,5.985469020135988569e-03,7.933083801688171910e-05
1.428800000000009618e+01,4.675898018729213873e-02,5.871581071486077323e-03,8.080577474491346958e-05
1.438800000000012957e+01,4.621518348448650643e-02,5.761283579256774347e-03,8.023081026660715568e-05
1.448800000000016297e+01,4.560688630080639294e-02,5.651785626277466834e-03,7.695976528869151424e-05
1.458800000000002939e+01,4.495495387538391008e-02,5.541753488379838263e-03,7.259800134206416714e-05
1.468800000000006278e+01,4.429695490410811426e-02,5.429062062923140780e-03,6.947948979232551614e-05
1.478800000000009618e+01,4.365614435134604343e-02,5.314101063813422322e-03,6.765290634233455281e-05
1.488800000000012957e+01,4.303865329554736052e-02,5.200781633651669136e-03,6.586522598091793196e-05
1.498800000000016297e+01,4.244539415916938341e-02,5.091175418825926065e-03,6.512062914127842155e-05
1.508800000000002939e+01,4.187041921194967903e-02,4.988892648436825047e-03,6.383471034391496803e-05
1.518800000000006278e+01,4.132003660692817881e-02,4.892882183345536977e-03,6.181488821048426252e-05
1.528800000000009618e+01,4.081400617721180069e-02,4.802220667309699959e-03,6.036186449854961711e-05
1.538800000000012957e+01,4.036183618659346106e-02,4.716532704115978039e-03,5.968431798351935756e-05
1.548800000000016297e+01,3.994319964568818215e-02,4.634054537593049368e-03,5.959529289171803477e-05
1.558800000000002939e+01,3.953098357010825792e-02,4.557341114111434187e-03,5.914223496995146562e-05
1.568800000000006278e+01,3.909326770046515215e-02,4.483664350951175291e-03,5.879151194338126234e-05
1.578800000000009618e+01,3.860399449087342783e-02,4.411688822327932726e-03,5.629673229325608114e-05
1.588800000000012957e+01,3.807191661315020154e-02,4.340585688048041388e-03,5.299041697324416032e-05
1.598800000000016297e+01,3.752421813841911452e-02,4.269275084735911323e-03,5.157921537432324979e-05
1.608799999999995123e+01,3.697631907343708335e-02,4.199071570815705867e-03,5.054738540125607732e-05
1.618799999999989581e+01,3.644349538654731435e-02,4.131313477517172678e-03,4.917563568405742462e-05
1.628799999999984038e+01,3.594804976885232484e-02,4.065942012043258225e-03,4.804044024002363590e-05
1.638799999999978496e+01,3.550273584791041603e-02,4.003848121185216331e-03,4.801173945456867415e-05
1.648799999999972954e+01,3.509083246428706254e-02,3.943703180995886473e-03,4.956028055967527071e-05
1.658600000000067354e+01,3.468338726627052948e-02,3.886972049945037078e-03,5.034903774679807333e-05
1.668600000000061812e+01,3.423878346590172872e-02,3.832320838378755912e-03,4.913324662841599155e-05
1.678600000000056269e+01,3.377192857147783001e-02,3.780985698411149822e-03,4.648784586855644283e-05
1.688600000000050727e+01,3.331176103947806888e-02,3.732036120703545023e-03,4.432223103366984975e-05
1.698600000000045185e+01,3.288116725879672297e-02,3.684648877164679003e-03,4.455090994924868061e-05
1.708599999999995234e+01,3.246798161496058932e-02,3.637656437571532356e-03,4.498252521788204794e-05
1.718599999999989691e+01,3.205690208959770943e-02,3.590098950149120741e-03,4.287773901670060081e-05
1.728599999999984149e+01,3.166835170124619042e-02,3.541968027679017871e-03,3.984225601457174766e-05
1.738599999999978607e+01,3.133440349881066317e-02,3.492957768860320989e-03,3.951475343776593403e-05
1.748599999999973065e+01,3.105081391287373149e-02,3.442865987010083288e-03,4.095976355617543231e-05
1.758400000000067465e+01,3.079332790830446170e-02,3.392608225589872385e-03,4.195968381970854286e-05
1.768400000000061922e+01,3.053032707815701158e-02,3.341827760072000903e-03,4.281517221194145313e-05
1.778400000000056380e+01,3.024767725120675738e-02,3.292331919141609081e-03,4.364269698859665959e-05
1.788400000000050838e+01,2.993102603508622159e-02,3.245599763117374466e-03,4.298453108658466975e-05
1.798400000000045296e+01,2.958200208789228680e-02,3.201202230970449578e-03,4.055699811286493048e-05
1.808399999999995345e+01,2.922439907063571762e-02,3.158037964842807035e-03,3.844348667358747483e-05
1.818399999999989802e+01,2.888110650692598744e-02,3.116592570388076675e-03,3.776191376544456264e-05
1.828399999999984260e+01,2.855370769464777442e-02,3.076276039481286046e-03,3.786525622272214771e-05
1.838399999999978718e+01,2.823205671708026859e-02,3.037137315223907823e-03,3.836740392257674906e-05
1.848399999999973176e+01,2.790026180616466192e-02,2.998811254519978108e-03,3.861330889505316981e-05
1.858200000000067575e+01,2.755730730678431981e-02,2.962286093391526456e-03,3.771049528898672042e-05
1.868200000000062033e+01,2.719665705662124497e-02,2.925634032185005836e-03,3.606275973100841131e-05
1.878200000000056491e+01,2.684202996925116880e-02,2.888605288629152949e-03,3.404270511948075876e-05
1.888200000000050949e+01,2.651511389494445869e-02,2.850956651995275454e-03,3.251658676708989778e-05
1.898200000000045407e+01,2.622781854711489155e-02,2.812422016245432269e-03,3.267466203944844884e-05
1.908199999999995455e+01,2.596614511740559864e-02,2.773360310359226488e-03,3.349779215471058254e-05
1.918199999999989913e+01,2.570519869779777297e-02,2.733756566301016010e-03,3.311467876544077379e-05
1.928199999999984371e+01,2.543917603683683304e-02,2.694267493435249881e-03,3.111121135093764710e-05
1.938199999999978829e+01,2.518651927524442544e-02,2.654383564203587238e-03,2.927891100689902770e-05
1.948199999999973286e+01,2.496625785245458820e-02,2.614197606702492460e-03,3.031400103335447105e-05
1.958000000000067686e+01,2.476384548343727593e-02,2.574848706028007132e-03,3.307826364822901230e-05
1.968000000000062144e+01,2.452789356922873212e-02,2.534833229781591115e-03,3.457454050275729539e-05
1.978000000000056602e+01,2.423881770038223762e-02,2.496113736064627109e-03,3.386637633618651538e-05
1.988000000000051060e+01,2.390332766209993590e-02,2.459142097495091960e-03,3.218420517708713485e-05
1.998000000000045517e+01,2.354450725874245379e-02,2.423734255128273847e-03,2.938757953598397239e-05


==> figs/data/pyfr_n256.csv <==
t,ke,soldis,dildis
0.000000000000000000e+00,1.249999999955999086e-01,4.687500006444532776e-04,2.058183068419548439e-13
1.500000000000001055e-01,1.250412489260258608e-01,4.714176798062602917e-04,5.401011382274063054e-06
3.000000000000002109e-01,1.252552052362512769e-01,4.790063184840723676e-04,1.494310632622569912e-05
4.500000000000003442e-01,1.255503169967514820e-01,4.916539498134754735e-04,2.097101102611227720e-05
6.000000000000000888e-01,1.258914686486954648e-01,5.075882087951982596e-04,2.376269275857831992e-05
7.500000000000002220e-01,1.262865409312416975e-01,5.246796502169797684e-04,2.956829460991460470e-05
9.000000000000003553e-01,1.266581092350137216e-01,5.423401682045130229e-04,3.969954478741025947e-05
1.049999999999994493e+00,1.268519076101277676e-01,5.613405234339594952e-04,4.892611176936708257e-05
1.199999999999977973e+00,1.268481710132719764e-01,5.824866920612590008e-04,5.654246942139205199e-05
1.349999999999961453e+00,1.267788342723946415e-01,6.057367650026856043e-04,6.633498191906632554e-05
1.499999999999944933e+00,1.267865459116768734e-01,6.301161872536912949e-04,8.242446314731007701e-05
1.649000000000928612e+00,1.269572925582041212e-01,6.544340647228774101e-04,1.166385165685926060e-04
1.799000000000912092e+00,1.272271282691203875e-01,6.794358624137549277e-04,1.800304635649798552e-04
1.949000000000895572e+00,1.274430891292729073e-01,7.062075776242979306e-04,2.968179104897101573e-04
2.098999999999989097e+00,1.274445893317701084e-01,7.408026446906989778e-04,3.946057634042827891e-04
2.248999999999972577e+00,1.273103664692318004e-01,7.757473048469500088e-04,4.089611666415665430e-04
2.398999999999956056e+00,1.270665960284367291e-01,8.179217438222788263e-04,5.148735399608045859e-04
2.548000000000939735e+00,1.267680255068940054e-01,8.744304187300215104e-04,5.520023920049277636e-04
2.698000000000923215e+00,1.264559650625907694e-01,9.351128856213135766e-04,4.631705280579650834e-04
2.848000000000906695e+00,1.262773086163909431e-01,9.838265136993119657e-04,4.122263907171020846e-04
2.998000000000890175e+00,1.263073904585109708e-01,1.049753346983667551e-03,5.112420580865541979e-04
3.147999999999983700e+00,1.264426382824715422e-01,1.106891295124233466e-03,3.347829035506358353e-04
3.297999999999967180e+00,1.267431212350105252e-01,1.168623423644848947e-03,3.231623010089964220e-04
3.447999999999950660e+00,1.271188170801677009e-01,1.247508763239251785e-03,2.736317209928349706e-04
3.597000000000934339e+00,1.274885305706167093e-01,1.335672525088133769e-03,2.753848285524985204e-04
3.747000000000917819e+00,1.277428656939001983e-01,1.437947207071022188e-03,3.014013535634910081e-04
3.897000000000901299e+00,1.277451949804212228e-01,1.544563190765430678e-03,2.926781583043608771e-04
4.047000000000015696e+00,1.275057732744869776e-01,1.653708954494751944e-03,3.016515713804709888e-04
4.197000000000065789e+00,1.270882794669595806e-01,1.766490570768510914e-03,2.866034642185362447e-04
4.347000000000115882e+00,1.266381201655986111e-01,1.887340674295562249e-03,2.731367470065245578e-04
4.497000000000165976e+00,1.261756779289882613e-01,2.018020541528904761e-03,2.712985884109282209e-04
4.647000000000049091e+00,1.256319696089056859e-01,2.153590822488745012e-03,2.937096284757654240e-04
4.797000000000099185e+00,1.249232663558697554e-01,2.292714304164954892e-03,3.288569844469325389e-04
4.947000000000149278e+00,1.240737304125976714e-01,2.436465297668440749e-03,3.568180688523421335e-04
5.097000000000032394e+00,1.231238906881953615e-01,2.584199316447127748e-03,3.853968152594203374e-04
5.247000000000082487e+00,1.221235045105139444e-01,2.741726609458620175e-03,4.144140052235141601e-04
5.397000000000132580e+00,1.210795890709871758e-01,2.921384972641914452e-03,4.744057096486576090e-04
5.547000000000015696e+00,1.199953515156792494e-01,3.117415658088589381e-03,5.238384572598178950e-04
5.697000000000065789e+00,1.189005344224879912e-01,3.327618845624037008e-03,5.582621199692081948e-04
5.847000000000115882e+00,1.178560623223927906e-01,3.541122774811406287e-03,5.789055920561935690e-04
5.997000000000165976e+00,1.169064984848670607e-01,3.769884208968419647e-03,6.195146998986500409e-04
6.147000000000049091e+00,1.160960454155113009e-01,4.031211040467910095e-03,6.913793545128831290e-04
6.297000000000099185e+00,1.154670693425730588e-01,4.331352613143585502e-03,7.194897689821616073e-04
6.447000000000149278e+00,1.149491243937882518e-01,4.624662462596703869e-03,7.491196464553776403e-04
6.597000000000032394e+00,1.143723638858157032e-01,4.889046850385703018e-03,7.352700255884312211e-04
6.747000000000082487e+00,1.136139103647661325e-01,5.134347352463506341e-03,7.097345437037281494e-04
6.897000000000132580e+00,1.126218017390458043e-01,5.328395576135546916e-03,6.921872109140010318e-04
7.047000000000015696e+00,1.114623234121970147e-01,5.514435643316388698e-03,6.962344990135506438e-04
7.197000000000065789e+00,1.102793576046067342e-01,5.756362822075707097e-03,5.988610128509206428e-04
7.347000000000115882e+00,1.091517206543614615e-01,6.056770709477337505e-03,5.017200899467128255e-04
7.497000000000165976e+00,1.080650983264620085e-01,6.402526418695534370e-03,4.442446084011148584e-04
7.647000000000049091e+00,1.070517652271408410e-01,6.791950900112906676e-03,4.512023107254092640e-04
7.797000000000099185e+00,1.060974123158782562e-01,7.150827812573889476e-03,4.626327264277707856e-04
7.947000000000149278e+00,1.051898326433915315e-01,7.433431783965145298e-03,4.423919493774939237e-04
8.096999999999946240e+00,1.042542928697775539e-01,7.632212018821578174e-03,4.139806106800685156e-04
8.246999999999863107e+00,1.031101765487660027e-01,7.756862976489511431e-03,3.675748876460003915e-04
8.396999999999779973e+00,1.016822289464064666e-01,7.894777678676322130e-03,3.531940676378201292e-04
8.546000000000697483e+00,1.000993932011589593e-01,8.018363194851369988e-03,3.527319479384096877e-04
8.696000000000614349e+00,9.851370416334868929e-02,8.222531435289370458e-03,3.461764472209494150e-04
8.846000000000531216e+00,9.697035921293703509e-02,8.541024514625492753e-03,3.163748572378550995e-04
8.996000000000448082e+00,9.542964846530750667e-02,8.901217828689704861e-03,3.023035042863453435e-04
9.145999999999919083e+00,9.397948073362515087e-02,9.126903020390641011e-03,2.959989597476382498e-04
9.295999999999835950e+00,9.263730490652412330e-02,9.232397224485506398e-03,2.898153797123091918e-04
9.445999999999752816e+00,9.131872225304184243e-02,9.286657514234696736e-03,2.866704639616495811e-04
9.595000000000670326e+00,9.005800984998001135e-02,9.311846008230812224e-03,2.835142840474197640e-04
9.745000000000587193e+00,8.873490675612419332e-02,9.256518733839848301e-03,2.576481660026770149e-04
9.895000000000504059e+00,8.731869924606822098e-02,9.232730259811548768e-03,2.322664368410117300e-04
1.004499999999997506e+01,8.580363268537490040e-02,9.267735156514101194e-03,2.257114729903523099e-04
1.019499999999989193e+01,8.445523373066961270e-02,9.373459634035068155e-03,2.172706994452454951e-04
1.034499999999980879e+01,8.331351470933810732e-02,9.389919903341120699e-03,2.037187885338749181e-04
1.049499999999972566e+01,8.228397455188010690e-02,9.380112563789753943e-03,1.935325692683110958e-04
1.064400000000064317e+01,8.116876282216373140e-02,9.396643844468095808e-03,1.861082073237767861e-04
1.079400000000056004e+01,7.984576651798094837e-02,9.484527585685386883e-03,1.741452806064643414e-04
1.094400000000047690e+01,7.835964775162024276e-02,9.699139511761352764e-03,1.605794433844953738e-04
1.109399999999994790e+01,7.672968833786478204e-02,9.916281961440686493e-03,1.656789677856316037e-04
1.124399999999986477e+01,7.502091377061137489e-02,1.008314359718750532e-02,1.697004484319141924e-04
1.139399999999978164e+01,7.342636529840350368e-02,1.018984815445883596e-02,1.638492908073798412e-04
1.154300000000069915e+01,7.204678507380768426e-02,1.025183140231574093e-02,1.555562904950632522e-04
1.169300000000061601e+01,7.078268687912780965e-02,1.025621119833180529e-02,1.455426975888334017e-04
1.184300000000053288e+01,6.948422325642057695e-02,1.016821119677318447e-02,1.448345120901151745e-04
1.199300000000044975e+01,6.815180468326560714e-02,1.009483775840988237e-02,1.380998207986845337e-04
1.214299999999992075e+01,6.683804813574528714e-02,9.980314137743195868e-03,1.295655968837764241e-04
1.229299999999983761e+01,6.543249068643412769e-02,9.831470952184177131e-03,1.230685744701782633e-04
1.244299999999975448e+01,6.389137383008236526e-02,9.623410871718642359e-03,1.224920849056542903e-04
1.259200000000067199e+01,6.232814515541099804e-02,9.382122913719346396e-03,1.153035021597572616e-04
1.274200000000058886e+01,6.087026002613957903e-02,9.122894365856384566e-03,1.080237664677912324e-04
1.289200000000050572e+01,5.951449887571612363e-02,8.866468998106512983e-03,1.043598104089201145e-04
1.304199999999997672e+01,5.815427000093768839e-02,8.641743485830083102e-03,1.052723965877506811e-04
1.319199999999989359e+01,5.673372850401508377e-02,8.435242424252529722e-03,1.031132488633220942e-04
1.334199999999981046e+01,5.530298073996649244e-02,8.208480799084677537e-03,9.674327405172863557e-05
1.349199999999972732e+01,5.405105022507954854e-02,7.972522956550438800e-03,9.993296993995427291e-05
1.364100000000064483e+01,5.296234620320355857e-02,7.745403260164160711e-03,9.814984261852855222e-05
1.379100000000056170e+01,5.194638474430769010e-02,7.504790798903347021e-03,9.484734174509138133e-05
1.394100000000047856e+01,5.096800942607028484e-02,7.245797285168232779e-03,9.226209215577987942e-05
1.409099999999994957e+01,5.004317378727219517e-02,6.996791662345847908e-03,9.278788490745777998e-05
1.424099999999986643e+01,4.917149889202065971e-02,6.773382035788221012e-03,9.284785821817118524e-05
1.439099999999978330e+01,4.832243424260494052e-02,6.577739662021007440e-03,8.948133047116789299e-05
1.454000000000070081e+01,4.750771096808486388e-02,6.409666345053970267e-03,8.741102445492416337e-05
1.469000000000061767e+01,4.667141193089158202e-02,6.249870734986565785e-03,8.145920284925228176e-05
1.484000000000053454e+01,4.580032619492069301e-02,6.090951267931673206e-03,7.724589190806091272e-05
1.499000000000045141e+01,4.492147680012476690e-02,5.922862228769198989e-03,7.267538951941953144e-05
1.513999999999992241e+01,4.409706373056197087e-02,5.752728818334565397e-03,7.214797380229360266e-05
1.528999999999983928e+01,4.329411460743299439e-02,5.587071824822565161e-03,6.987755505871910233e-05
1.543999999999975614e+01,4.252366129917723586e-02,5.434374487503910132e-03,6.742974807316217995e-05
1.558900000000067365e+01,4.178133385896404955e-02,5.296187511654874662e-03,6.349723753437188387e-05
1.573900000000059052e+01,4.104204732594318727e-02,5.160813043044251529e-03,6.285504375285171780e-05
1.588900000000050738e+01,4.026287496195581073e-02,5.026353624183897174e-03,6.083084773306493082e-05
1.603900000000004766e+01,3.944547627846690940e-02,4.898743240950223857e-03,5.718289011279132429e-05
1.618900000000023098e+01,3.864835099514792038e-02,4.772333539737030374e-03,5.291683462992648440e-05
1.633900000000041430e+01,3.792545178229125846e-02,4.643681504720878137e-03,5.628937671944213604e-05
1.648900000000059762e+01,3.718840783326497756e-02,4.518920870478191319e-03,5.448068518206459625e-05
1.663900000000016988e+01,3.645192311576904431e-02,4.407461930762839736e-03,5.370496159262185980e-05
1.678900000000035320e+01,3.570049222734587857e-02,4.302461361166712468e-03,5.005265486450351361e-05
1.693900000000053652e+01,3.496390659941864959e-02,4.196604750715341933e-03,4.911468994607209415e-05
1.708900000000010877e+01,3.425698009150632967e-02,4.092476024103865878e-03,4.816327620649623215e-05
1.723900000000029209e+01,3.361391071948112430e-02,3.989431806047135168e-03,4.264991270412585051e-05
1.738900000000047541e+01,3.313603151744043407e-02,3.890219690911808983e-03,4.456708106311044990e-05
1.753900000000004766e+01,3.272239641944481997e-02,3.800291174435893159e-03,4.558510768220326727e-05
1.768900000000023098e+01,3.228028873480711519e-02,3.720649919555911803e-03,4.409225896254025844e-05
1.783900000000041430e+01,3.180708577091762024e-02,3.645600633127899642e-03,4.370006696236509455e-05
1.798900000000059762e+01,3.130164122419700629e-02,3.577012446103801976e-03,4.226860562530848436e-05
1.813900000000016988e+01,3.077043549065352698e-02,3.515833496930351361e-03,4.135444057751589401e-05
1.828900000000035320e+01,3.019954093154711416e-02,3.455651093525712036e-03,4.015436237095622155e-05
1.843900000000053652e+01,2.962184038804633809e-02,3.392671232475716076e-03,3.798908798231422892e-05
1.858900000000010877e+01,2.909413888353473004e-02,3.325993644224324673e-03,3.811074530105973862e-05
1.873900000000029209e+01,2.858551368720857466e-02,3.254265363699286075e-03,3.697903668563399518e-05
1.888900000000047541e+01,2.808156173484520693e-02,3.182442548573566950e-03,3.360116803845681900e-05
1.903900000000004766e+01,2.763694459442853080e-02,3.113142694936965344e-03,3.277934598835933349e-05
1.918900000000023098e+01,2.724405787816856772e-02,3.043971753433581933e-03,3.422556346541670515e-05
1.933900000000041430e+01,2.684342205461247646e-02,2.974457504149724367e-03,3.297394695503392929e-05
1.948900000000059762e+01,2.643795992393403044e-02,2.907424313450226745e-03,3.354726341908708959e-05
1.963900000000016988e+01,2.599527864679867378e-02,2.844523896662191822e-03,3.500624522694768576e-05
1.978900000000035320e+01,2.547553669205953122e-02,2.785029934234259895e-03,3.320220844039885728e-05
1.993900000000053652e+01,2.493400461377559899e-02,2.728912910692396932e-03,2.925459076473325968e-05


==> figs/data/pyfr_n512.csv <==
t,ke,soldis,dildis
0.000000000000000000e+00,1.249999999999309858e-01,4.687500000077924689e-04,3.219306226420337486e-15
1.500000000000001055e-01,1.250412572770134567e-01,4.723414273772573186e-04,6.917887258685010389e-06
3.000000000000002109e-01,1.252552109437666816e-01,4.800433580836128760e-04,1.669765387276908367e-05
4.500000000000003442e-01,1.255503196399364030e-01,4.927283985341863407e-04,2.293525352129772857e-05
5.999999999999889866e-01,1.258914690077972409e-01,5.086539759883323313e-04,2.595577661678513394e-05
7.499999999999724665e-01,1.262865399268358613e-01,5.257340279997375432e-04,3.205672462422187225e-05
8.999999999999559464e-01,1.266581074752461400e-01,5.433881031790355285e-04,4.253929265233844588e-05
1.049500000000939570e+00,1.268516370393088788e-01,5.623181728135422499e-04,5.210672586496484015e-05
1.199500000000923050e+00,1.268483761732536463e-01,5.834625888438404193e-04,6.006953551055190129e-05
1.349500000000906530e+00,1.267790099955926619e-01,6.067365051217461606e-04,7.014756636753897252e-05
1.499500000000890010e+00,1.267862705825044123e-01,6.311767227497053559e-04,8.640124537362566231e-05
1.649499999999983535e+00,1.269583545647756662e-01,6.557382039233337337e-04,1.208861926885278746e-04
1.799499999999967015e+00,1.272372234005125780e-01,6.806794248961882269e-04,2.200361526393779764e-04
1.949499999999950495e+00,1.274474049411021270e-01,7.077257972843748910e-04,3.961774102903278610e-04
2.099000000000978083e+00,1.274722490273209330e-01,7.389852905794648411e-04,5.016658258896939705e-04
2.249000000001028177e+00,1.273417027718258543e-01,7.752031238718460737e-04,7.015266363363674472e-04
2.399000000001078270e+00,1.270837803256212872e-01,8.186876207357436392e-04,6.915834223425286345e-04
2.549000000000016364e+00,1.267790064814454942e-01,8.693472592594075855e-04,7.781071909861851958e-04
2.699000000000066457e+00,1.264841189968363422e-01,9.240025999619832456e-04,7.226924012485626270e-04
2.849000000000116550e+00,1.263103798551922508e-01,9.818401271005903520e-04,6.368902149609979857e-04
2.999000000000166644e+00,1.263150301187396241e-01,1.043541018860671965e-03,6.632035216114794997e-04
3.149000000000049759e+00,1.264782136487171138e-01,1.102939693003562784e-03,5.970594811597750452e-04
3.299000000000099853e+00,1.267699473227417994e-01,1.168968158278401717e-03,4.711276771753817997e-04
3.449000000000149946e+00,1.271535170410479088e-01,1.248017404833040708e-03,4.278469682840457811e-04
3.599000000000033062e+00,1.275274754181136561e-01,1.339948521567429964e-03,3.979725383323425882e-04
3.749000000000083155e+00,1.277665190510274273e-01,1.442836654049007086e-03,4.120828073641887718e-04
3.899000000000133248e+00,1.277776509519127357e-01,1.548471603604558962e-03,4.301669041488078533e-04
4.048999999999972843e+00,1.275230359690185111e-01,1.655830855122620562e-03,3.930833867657315467e-04
4.198999999999889710e+00,1.271083516602801722e-01,1.768339112620231565e-03,3.555760538368328582e-04
4.348999999999806576e+00,1.266583066806594438e-01,1.890439993041399380e-03,3.257052473917334818e-04
4.498999999999723443e+00,1.262005236139865927e-01,2.023190629440172524e-03,3.188306466836847734e-04
4.648500000000640675e+00,1.256600007078806924e-01,2.162875980724874875e-03,3.411468423582719647e-04
4.798500000000557542e+00,1.249603144615746286e-01,2.307643087393014113e-03,3.919676707513073169e-04
4.948500000000474408e+00,1.241183934578863751e-01,2.456075559047240196e-03,4.468830792495156654e-04
5.098499999999945409e+00,1.231792573714415584e-01,2.608736116724785174e-03,4.937567493084007346e-04
5.248499999999862276e+00,1.221853432177609639e-01,2.770054430918527950e-03,5.452908922881372902e-04
5.398499999999779142e+00,1.211455716199496269e-01,2.943880475543032317e-03,5.845375780237925577e-04
5.548000000000696375e+00,1.200687940678356325e-01,3.133937604572828699e-03,6.363914946216863138e-04
5.698000000000613241e+00,1.189754705923775913e-01,3.339937936426781457e-03,6.842367016627030505e-04
5.848000000000530108e+00,1.179312672113703442e-01,3.553224738913184338e-03,7.486300271244142801e-04
5.998000000000446974e+00,1.169833533637620188e-01,3.780435324628730540e-03,8.218572893039793751e-04
6.147999999999917975e+00,1.161728841681903684e-01,4.041984438770200930e-03,9.285411094400815215e-04
6.297999999999834841e+00,1.155448396531940092e-01,4.342912508507817439e-03,9.590590566338199827e-04
6.447999999999751708e+00,1.150331133476217571e-01,4.649397750631860046e-03,9.521968489586316812e-04
6.597500000000668940e+00,1.144683761525401439e-01,4.923652673363288455e-03,8.739995869866179273e-04
6.747500000000585807e+00,1.137187935152229878e-01,5.170250522514558029e-03,9.944951939069419065e-04
6.897500000000502673e+00,1.127327047298566920e-01,5.371746306721745384e-03,1.105510029337815250e-03
7.047499999999973674e+00,1.115718039589157218e-01,5.555147249787080639e-03,9.336847961165161899e-04
7.197499999999890541e+00,1.103943801892322968e-01,5.784939882092538996e-03,8.181649630117902340e-04
7.347499999999807407e+00,1.092680728395190176e-01,6.076098817400261455e-03,6.560247929591085918e-04
7.497499999999724274e+00,1.081823321066652521e-01,6.407236574311671318e-03,6.167788028775442969e-04
7.647000000000641506e+00,1.071828085647736212e-01,6.767684488827863977e-03,5.232310984026162202e-04
7.797000000000558373e+00,1.062750015631453854e-01,7.137733416905186860e-03,4.896851739674254380e-04
7.947000000000475239e+00,1.054230265139438072e-01,7.517129934038538353e-03,4.617109021315303355e-04
8.097000000000118547e+00,1.045246895941722293e-01,7.791810545826572017e-03,4.364814136430195330e-04
8.247000000000301867e+00,1.034002307106895724e-01,7.872230879800825101e-03,4.156241492249703969e-04
8.397000000000485187e+00,1.019885268886223384e-01,7.969123868341587702e-03,3.917470228728584078e-04
8.547000000000057440e+00,1.004019057904566581e-01,8.061888615559328897e-03,3.994506819795382501e-04
8.697000000000240760e+00,9.881956082334576730e-02,8.238523789260449731e-03,4.049405723405541911e-04
8.847000000000424080e+00,9.728807798198209345e-02,8.543642718268707262e-03,3.817391083625034038e-04
8.997000000000607400e+00,9.575824900530816031e-02,8.934105161235876558e-03,3.463700512721219977e-04
9.147000000000179654e+00,9.433550961532796708e-02,9.271906279039954235e-03,3.218115584125826392e-04
9.297000000000362974e+00,9.302709269914438694e-02,9.474705152346938816e-03,3.135454385612954954e-04
9.447000000000546294e+00,9.173468959725303296e-02,9.591458377712538952e-03,3.146274612829943812e-04
9.597000000000118547e+00,9.042625796455143472e-02,9.624101105051741101e-03,3.130923818879375090e-04
9.747000000000301867e+00,8.903859632759122955e-02,9.569464563273290605e-03,2.857571316180660369e-04
9.897000000000485187e+00,8.755210825585786616e-02,9.549288409643979722e-03,2.609169203603530678e-04
1.004700000000005744e+01,8.601889795706811614e-02,9.620666795020009834e-03,2.561446464328290110e-04
1.019700000000024076e+01,8.470055265424282498e-02,9.762931118385579851e-03,2.406895240241138819e-04
1.034700000000042408e+01,8.360624629580473699e-02,9.832805327949278862e-03,2.249428085334497483e-04
1.049700000000060740e+01,8.259060988782046531e-02,9.806061076702652507e-03,2.136710583352967655e-04
1.064700000000017965e+01,8.146666997674470445e-02,9.762258880821781185e-03,2.081162103516136209e-04
1.079700000000036297e+01,8.012232901473680113e-02,9.790876130192778873e-03,1.927595334492474509e-04
1.094700000000054629e+01,7.859453193143517424e-02,9.964308085523700814e-03,1.826629347896806873e-04
1.109700000000011855e+01,7.690885609929663802e-02,1.016315487290346889e-02,1.852732052477831922e-04
1.124700000000030187e+01,7.521404067287949802e-02,1.032913394542058459e-02,1.831688078989394443e-04
1.139700000000048519e+01,7.361926471183527498e-02,1.048865491958415712e-02,1.762906982757543649e-04
1.154700000000005744e+01,7.214132837829721756e-02,1.063782434061357786e-02,1.724668219920768610e-04
1.169700000000024076e+01,7.080164242498723781e-02,1.069343240488039408e-02,1.703794640770015076e-04
1.184700000000042408e+01,6.953252565538564633e-02,1.064215130376796117e-02,1.647511496342857922e-04
1.199700000000060740e+01,6.826476659085921328e-02,1.054467244658359622e-02,1.595870164983805581e-04
1.214700000000017965e+01,6.694382238849445887e-02,1.039417370801452682e-02,1.551517682943041995e-04
1.229700000000036297e+01,6.557023080474866372e-02,1.015782459128751480e-02,1.539960177174707950e-04
1.244700000000054629e+01,6.407273805468619021e-02,9.867068526145807150e-03,1.547880758517723688e-04
1.259700000000011855e+01,6.244534595802168908e-02,9.561894937997200347e-03,1.489146473634385078e-04
1.274700000000030187e+01,6.089332219227807513e-02,9.294261819237301103e-03,1.397578447073815537e-04
1.289700000000048519e+01,5.943014721708041181e-02,9.051253797351822145e-03,1.346716290435602678e-04
1.304700000000005744e+01,5.803350778140221877e-02,8.855739750708038760e-03,1.357126238933025982e-04
1.319700000000024076e+01,5.661336982278668967e-02,8.672878339285820110e-03,1.315379639907364494e-04
1.334700000000042408e+01,5.520705014820215945e-02,8.463624537112957730e-03,1.300278549921572940e-04
1.349700000000060740e+01,5.391581156715361672e-02,8.246494610659032068e-03,1.324636934985174916e-04
1.364700000000017965e+01,5.274801819163662392e-02,8.034553870674508019e-03,1.300618748215842332e-04
1.379700000000036297e+01,5.165567125587587627e-02,7.814484205389759033e-03,1.274797998819801809e-04
1.394700000000054629e+01,5.060882430791924930e-02,7.552542452252762779e-03,1.233213067537679156e-04
1.409700000000011855e+01,4.966912122549582698e-02,7.280549630192056400e-03,1.225786552417553355e-04
1.424700000000030187e+01,4.882637083931043454e-02,7.022264559619123894e-03,1.222469248064217721e-04
1.439700000000048519e+01,4.801364063086414197e-02,6.802243316725592286e-03,1.174594376411233342e-04
1.455000000000006111e+01,4.719449847404084963e-02,6.615178483441702673e-03,1.176469171031472541e-04
1.470000000000024443e+01,4.634733426950090468e-02,6.428442134750704876e-03,1.119677893231707831e-04
1.485000000000042775e+01,4.543720997565853931e-02,6.234123951272515889e-03,1.065184061986883859e-04
1.500000000000000000e+01,4.448571863418591954e-02,6.039090072799019847e-03,1.010144824646711388e-04
1.515000000000018332e+01,4.355894664252513149e-02,5.864593287623419415e-03,9.482187208932651339e-05
1.530000000000036664e+01,4.272168513443411891e-02,5.706343407413210812e-03,8.989067053684274744e-05
1.545000000000054996e+01,4.200407098311826487e-02,5.565812629447183454e-03,8.590593937347032504e-05
1.560000000000012221e+01,4.133391721565761456e-02,5.416800422013478243e-03,8.259099092191434118e-05
1.575000000000030553e+01,4.066303419881066306e-02,5.264685781028230656e-03,8.122076095320753507e-05
1.590000000000048885e+01,3.993694724757251152e-02,5.116730606961681325e-03,8.100735202562322948e-05
1.604999999999988347e+01,3.907897528556244365e-02,4.970988415513529803e-03,7.496582012713976851e-05
1.619999999999953388e+01,3.819904325341261231e-02,4.832317162183523591e-03,6.886621170078187858e-05
1.634999999999918430e+01,3.743750597886699033e-02,4.700298547678322288e-03,7.440602505234492905e-05
1.649999999999883471e+01,3.665733081390953885e-02,4.571947575505879748e-03,7.275370141453844322e-05
1.664949999999965158e+01,3.587712564923470349e-02,4.454713274081061568e-03,7.049501140033044956e-05
1.679949999999930199e+01,3.512866816885872046e-02,4.358359215799820739e-03,6.807282596580414250e-05
1.694949999999895240e+01,3.439996108215134102e-02,4.267781945729996924e-03,6.844024815171158369e-05
1.709899999999976927e+01,3.368641292430213374e-02,4.176887360744544267e-03,6.686005535206399021e-05
1.724899999999941969e+01,3.303325752769579321e-02,4.079967972721308331e-03,6.035972900507545203e-05
1.739899999999907010e+01,3.253591954520310137e-02,3.985735641085357342e-03,6.107747919400332356e-05
1.754849999999988697e+01,3.214332847294116419e-02,3.898565804857591268e-03,6.185467357663383551e-05
1.769849999999953738e+01,3.177538430840704670e-02,3.809333893349149246e-03,6.217190780217204200e-05
1.784849999999918779e+01,3.136646086274551271e-02,3.720378160042411061e-03,6.309499541078273375e-05
1.799849999999883821e+01,3.087924050486813565e-02,3.636195807091466194e-03,6.169216166667464054e-05
1.814799999999965507e+01,3.033347451786238755e-02,3.563171645318960121e-03,6.094855935265890384e-05
1.829799999999930549e+01,2.970333390472634436e-02,3.496706330792866656e-03,5.574625306647212008e-05
1.844799999999895590e+01,2.909165415152067946e-02,3.429598889237716296e-03,5.199063927632668756e-05
1.859749999999977277e+01,2.857265016924652803e-02,3.356869281637339057e-03,5.425599316645195332e-05
1.874749999999942318e+01,2.807076445977550044e-02,3.282338460180354422e-03,5.341022000693945672e-05
1.889749999999907359e+01,2.760863225824752507e-02,3.208967905185476557e-03,5.035876781343255913e-05
1.904699999999989046e+01,2.719692119910541162e-02,3.134590608587776561e-03,5.133838379482190054e-05
1.919699999999954088e+01,2.676752335712080308e-02,3.056039461579347204e-03,4.842728188639382734e-05
1.934699999999919129e+01,2.637070830627207679e-02,2.973755795654941473e-03,4.693963077330982436e-05
1.949699999999884170e+01,2.601518267173844740e-02,2.891379971121512110e-03,4.950680642205064057e-05
1.964649999999965857e+01,2.561441015637337670e-02,2.811340269186628996e-03,5.054429812830352734e-05
1.979649999999930898e+01,2.511730474584880982e-02,2.736559970016574830e-03,4.892636671526204420e-05
1.994649999999895940e+01,2.454422327466710546e-02,2.666849030691009412e-03,4.261626064737063685e-05


==> figs/data/pyfr_n64.csv <==
t,ke,soldis,dildis
0.000000000000000000e+00,1.249999844240257674e-01,4.687527421051590221e-04,8.255248618868177928e-10
1.000000000000000749e-01,1.250039340455865178e-01,4.697239610495117972e-04,2.321736539245918892e-06
2.000000000000001499e-01,1.250981145622871993e-01,4.729814424085518809e-04,8.011236310636454049e-06
3.000000000000002109e-01,1.252551786602518202e-01,4.786380763551033183e-04,1.435615500972160731e-05
4.000000000000002998e-01,1.254468363165956168e-01,4.865872573841136103e-04,1.892195703797467759e-05
5.000000000000000000e-01,1.256583377727452933e-01,4.963622728665603766e-04,2.128278482978146634e-05
6.000000000000000888e-01,1.258914954953031240e-01,5.072415214028095634e-04,2.302757135189807295e-05
7.000000000000001776e-01,1.261507547265658669e-01,5.185930693433390406e-04,2.623206439029771912e-05
8.000000000000002665e-01,1.264208658265983110e-01,5.301487230921756886e-04,3.180876264185949934e-05
9.000000000000003553e-01,1.266581205793846643e-01,5.420126903161725249e-04,3.876963896287825487e-05
1.000000000000000000e+00,1.268128038164075821e-01,5.544802802686717592e-04,4.521425138356586419e-05
1.100000000000000089e+00,1.268672828042008149e-01,5.678376955107907430e-04,5.047673035447451260e-05
1.200000000000000178e+00,1.268468598503821876e-01,5.822296163396277436e-04,5.561153437814224078e-05
1.300000000000000266e+00,1.267946490010642691e-01,5.975862260727099170e-04,6.161183749591748191e-05
1.400000000000000355e+00,1.267556805988189483e-01,6.136486392437227920e-04,6.911082532824535610e-05
1.500000000000000000e+00,1.267686036541733063e-01,6.299969762658825514e-04,8.011600072130134508e-05
1.600000000000000089e+00,1.268544834703608515e-01,6.462813155024746924e-04,9.920814326374054106e-05
1.700000000000000178e+00,1.270064246830671928e-01,6.626654648424146676e-04,1.319702456777235790e-04
1.800000000000000266e+00,1.271351594885801739e-01,6.796107756822796723e-04,1.658806898287723693e-04
1.900000000000000355e+00,1.272212266510046874e-01,6.974859923553114981e-04,1.827712687939815140e-04
2.000000000000000000e+00,1.272671362618074398e-01,7.162213424027811083e-04,1.880878773115209871e-04
2.099999999999988987e+00,1.272604876031223353e-01,7.362933310976599831e-04,1.914195493122572390e-04
2.199999999999977973e+00,1.271956251188658404e-01,7.587793001179571860e-04,1.910518980690324134e-04
2.299999999999966960e+00,1.270836653198638422e-01,7.841221308895711525e-04,1.856684221660183419e-04
2.399999999999955946e+00,1.269378748308569449e-01,8.126460229051436952e-04,1.826773872293533589e-04
2.499999999999944933e+00,1.267441231987493089e-01,8.448792899574177626e-04,1.838777754096085804e-04
2.598000000000934229e+00,1.264734914162262136e-01,8.797237083166862355e-04,1.729897211244826036e-04
2.698000000000923215e+00,1.261649035183307066e-01,9.180570188590818402e-04,1.502426145271922107e-04
2.798000000000912202e+00,1.259305466116266425e-01,9.573607195056388613e-04,1.299414547001250268e-04
2.898000000000901188e+00,1.258254947282817227e-01,9.976792400905717863e-04,1.164450737711163458e-04
2.998000000000890175e+00,1.258394675553368980e-01,1.039514547408471913e-03,1.140392010230292065e-04
3.097999999999989207e+00,1.258715789633195747e-01,1.082037022423668927e-03,1.163800051877495156e-04
3.197999999999978193e+00,1.259921027055329878e-01,1.129362200632115596e-03,1.285284797007991704e-04
3.297999999999967180e+00,1.262201902379351537e-01,1.185084107561820439e-03,1.398222527036590819e-04
3.397999999999956167e+00,1.264381178562312136e-01,1.243327226816137287e-03,1.370683984351711777e-04
3.497999999999945153e+00,1.264689181399094309e-01,1.299223089692351377e-03,1.155353794131651221e-04
3.596000000000934449e+00,1.265699473556145538e-01,1.365458383634153691e-03,1.200294394307144984e-04
3.696000000000923436e+00,1.265978814802639074e-01,1.436065505417891391e-03,1.285050773872099795e-04
3.796000000000912422e+00,1.266238277936188594e-01,1.513500863236850579e-03,1.332449973284848530e-04
3.896000000000901409e+00,1.264120143791265249e-01,1.578864224941441477e-03,1.317336381445512877e-04
3.996000000000890395e+00,1.260489770006645305e-01,1.642361934318645840e-03,1.304489622968489171e-04
4.095999999999989427e+00,1.251925646182076857e-01,1.682870195409768167e-03,1.335353537842642554e-04
4.195999999999978414e+00,1.247611554828320507e-01,1.750751610048294042e-03,1.386831418161332320e-04
4.295999999999967400e+00,1.244961375436127310e-01,1.832626030158965129e-03,1.480232523604226003e-04
4.395999999999956387e+00,1.242239349223362432e-01,1.921185966932800922e-03,1.603407933034585139e-04
4.495999999999945373e+00,1.237617982402526295e-01,2.007836987023181759e-03,1.714540927822825642e-04
4.594000000000934669e+00,1.228208559038055786e-01,2.046407444470562872e-03,1.678858080888841610e-04
4.694000000000923656e+00,1.217286562088560342e-01,2.078024956587649734e-03,1.668348463035451289e-04
4.794000000000912642e+00,1.204536185213936073e-01,2.103386055266783395e-03,1.709483409702688690e-04
4.894000000000901629e+00,1.192273463348545864e-01,2.108592166383252507e-03,1.754305703201449709e-04
4.994000000000890616e+00,1.181542461344276818e-01,2.149476903908648009e-03,1.778661377840510627e-04
5.093999999999989647e+00,1.171457991171972191e-01,2.218410774708435076e-03,1.744002226692052421e-04
5.193999999999978634e+00,1.162272175066959984e-01,2.306848312788676702e-03,1.702776980190302001e-04
5.293999999999967621e+00,1.153215590899773352e-01,2.402795945713917438e-03,1.671473972985148648e-04
5.393999999999956607e+00,1.143103631548881838e-01,2.486803044405721825e-03,1.644161336075090278e-04
5.493999999999945594e+00,1.132601870555912799e-01,2.568296594843032330e-03,1.616049923931684893e-04
5.592000000000934889e+00,1.120657333892469409e-01,2.624080604999411669e-03,1.587037206610908088e-04
5.692000000000923876e+00,1.110100032371681839e-01,2.700218867573113933e-03,1.559701485812613479e-04
5.792000000000912863e+00,1.100096123533170211e-01,2.781096917922811808e-03,1.530008297343400517e-04
5.892000000000901849e+00,1.091280879633348272e-01,2.874631751972538379e-03,1.535017953702833677e-04
5.992000000000890836e+00,1.081824787992453352e-01,2.969540830006863266e-03,1.574695161054973211e-04
6.091999999999989868e+00,1.070081718014812971e-01,3.050474779042859803e-03,1.607567633800001806e-04
6.191999999999978854e+00,1.058855736236080647e-01,3.133860328656559897e-03,1.607022243697431968e-04
6.291999999999967841e+00,1.048503290761714224e-01,3.211194208599671505e-03,1.598658795230012246e-04
6.391999999999956827e+00,1.038770774824726850e-01,3.296917802324970687e-03,1.587882522729429987e-04
6.491999999999945814e+00,1.029161643263200865e-01,3.406416335438211280e-03,1.608790674575727604e-04
6.590000000000935110e+00,1.020511476891066555e-01,3.551870395956458534e-03,1.710940326753086381e-04
6.690000000000924096e+00,1.010943007354144219e-01,3.721686072329808900e-03,1.836872754818627768e-04
6.790000000000913083e+00,9.972388097352986869e-02,3.832587548429284337e-03,1.907274900547636335e-04
6.890000000000902070e+00,9.815500396771922875e-02,3.909025563985281219e-03,1.936850655286582643e-04
6.990000000000891056e+00,9.646869065483805461e-02,3.961204306500797252e-03,1.947144996116019738e-04
7.089999999999990088e+00,9.488871955578044581e-02,4.030786651483040002e-03,1.964141268586153078e-04
7.189999999999979075e+00,9.338707827367873082e-02,4.121594223650501890e-03,1.901291832150602381e-04
7.289999999999968061e+00,9.186802036020326467e-02,4.201989012481179009e-03,1.862286634644116717e-04
7.389999999999957048e+00,9.019732875979408204e-02,4.230782226796183168e-03,1.781782580305015342e-04
7.489999999999946034e+00,8.865310260094162731e-02,4.266182311252309824e-03,1.696193714883395510e-04
7.588000000000935330e+00,8.756371779321434068e-02,4.363641857906192835e-03,1.713917697331468362e-04
7.688000000000924317e+00,8.673279247585029272e-02,4.496021564701980708e-03,1.796119343310998329e-04
7.788000000000913303e+00,8.588795273923641171e-02,4.610205036763514140e-03,1.911877303741548167e-04
7.888000000000902290e+00,8.470490557048052094e-02,4.566135864426452973e-03,1.934613002046547514e-04
7.988000000000891276e+00,8.357345225915024933e-02,4.569095790970451043e-03,1.917901111246268938e-04
8.088000000000029388e+00,8.268163464512016947e-02,4.655580055757993149e-03,1.949909667694237406e-04
8.188000000000062784e+00,8.174471899547890164e-02,4.734351297909901966e-03,2.004942860231580747e-04
8.288000000000096179e+00,8.060931521631672925e-02,4.767238048433683310e-03,2.037181974377476595e-04
8.388000000000129575e+00,7.941793577464885401e-02,4.803260034420716446e-03,2.037101863802598715e-04
8.488000000000162970e+00,7.824523074274457313e-02,4.825408330993223929e-03,1.953693665120814597e-04
8.588000000000029388e+00,7.717631090707996466e-02,4.880915698502981577e-03,1.885604521374261832e-04
8.688000000000062784e+00,7.602402206464713152e-02,4.889711510560001105e-03,1.774728879026009148e-04
8.788000000000096179e+00,7.490297531379778995e-02,4.877475701292643788e-03,1.681489449402351528e-04
8.888000000000129575e+00,7.381643793096288875e-02,4.838303522781927518e-03,1.587980532575367337e-04
8.988000000000162970e+00,7.289082705739530210e-02,4.811708132918220311e-03,1.529907317595990794e-04
9.088000000000029388e+00,7.204376517527903701e-02,4.786287689476413643e-03,1.461688136883520085e-04
9.188000000000062784e+00,7.134573887597837893e-02,4.786816982296496041e-03,1.436736702544476243e-04
9.288000000000096179e+00,7.059406941999740726e-02,4.772398009293426883e-03,1.429839325045607207e-04
9.388000000000129575e+00,6.979496530892574657e-02,4.756978205816741502e-03,1.409863132025569699e-04
9.488000000000162970e+00,6.897994004922841649e-02,4.749491417092114968e-03,1.346279440294922026e-04
9.588000000000029388e+00,6.805435944592529152e-02,4.707663436660318099e-03,1.269854811164717538e-04
9.688000000000062784e+00,6.712730601102660788e-02,4.678883279778612604e-03,1.240264362244297149e-04
9.788000000000096179e+00,6.624331960353060933e-02,4.662165516290234756e-03,1.229381679667442538e-04
9.888000000000129575e+00,6.536460426139993618e-02,4.640452882130141274e-03,1.211995503247902985e-04
9.988000000000162970e+00,6.443989300153950273e-02,4.592026814171878274e-03,1.210486811773297085e-04
1.008800000000002939e+01,6.352320991894573610e-02,4.531763800290473064e-03,1.197476805265650085e-04
1.018800000000006278e+01,6.270080823749822618e-02,4.494296982826744523e-03,1.188427499857407457e-04
1.028800000000009618e+01,6.188578078282862271e-02,4.456068808463239592e-03,1.163924915660659889e-04
1.038800000000012957e+01,6.106563176706183288e-02,4.420070688344165423e-03,1.126265562177977610e-04
1.048800000000016297e+01,6.027932743813965016e-02,4.394635432111711031e-03,1.099442819127411877e-04
1.058800000000002939e+01,5.950533244940012928e-02,4.380982248601798280e-03,1.078217298090270099e-04
1.068800000000006278e+01,5.863180032167740474e-02,4.338110610235955573e-03,1.046133031654692736e-04
1.078800000000009618e+01,5.779423914533365902e-02,4.313162919464222367e-03,1.010096220699724595e-04
1.088800000000012957e+01,5.699889482441118649e-02,4.285253691536340497e-03,9.705887613484023304e-05
1.098800000000016297e+01,5.624811689797991343e-02,4.253847336540601647e-03,9.440769130035060145e-05
1.108800000000002939e+01,5.557033189855128952e-02,4.226835922645800873e-03,9.301543705266325545e-05
1.118800000000006278e+01,5.497233667212752389e-02,4.206447286167274216e-03,9.295087750638795642e-05
1.128800000000009618e+01,5.440825371752553569e-02,4.170834660500643762e-03,9.281543579364114852e-05
1.138800000000012957e+01,5.384589937368079032e-02,4.125321499855789074e-03,9.181108756907031408e-05
1.148800000000016297e+01,5.334154694097006932e-02,4.105837586491919468e-03,9.086025620050763461e-05
1.158800000000002939e+01,5.279750298197991715e-02,4.074357270935564587e-03,8.855983478450770428e-05
1.168800000000006278e+01,5.226809327989274251e-02,4.053830395272171351e-03,8.847775528535812770e-05
1.178800000000009618e+01,5.173233573656058765e-02,4.040703849262965164e-03,9.054800201607838606e-05
1.188800000000012957e+01,5.114824636874316932e-02,4.007926916135349203e-03,8.858085423686624330e-05
1.198800000000016297e+01,5.055158889998612182e-02,3.984300935741796196e-03,8.648941472784042652e-05
1.208800000000002939e+01,4.993702298494131359e-02,3.963713332960021318e-03,8.411200094390163787e-05
1.218800000000006278e+01,4.931634987102730128e-02,3.947272380516699680e-03,8.153480074174284612e-05
1.228800000000009618e+01,4.867671376741477401e-02,3.927732750848931392e-03,7.866273305933176973e-05
1.238800000000012957e+01,4.807040327832853149e-02,3.911416747110793395e-03,7.634797037652451494e-05
1.248800000000016297e+01,4.750076086082542087e-02,3.895832649063126277e-03,7.383322303683883105e-05
1.258800000000002939e+01,4.696683555012048233e-02,3.879049630693208028e-03,7.290069721429218326e-05
1.268800000000006278e+01,4.645108563855194356e-02,3.862672116402144588e-03,7.407120973191764048e-05
1.278800000000009618e+01,4.591443584720466403e-02,3.838033358533161302e-03,7.510701072006816849e-05
1.288800000000012957e+01,4.537802935941364496e-02,3.822599371512510301e-03,7.513106911600753678e-05
1.298800000000016297e+01,4.483993492303995493e-02,3.810226447758869369e-03,7.488621645695121387e-05
1.308800000000002939e+01,4.428637837903683094e-02,3.795973889970961305e-03,7.478492422098042170e-05
1.318800000000006278e+01,4.370573560179365213e-02,3.776852203111746419e-03,7.428178212566515241e-05
1.328800000000009618e+01,4.311184608064098922e-02,3.755716716482180098e-03,7.318814149872315713e-05
1.338800000000012957e+01,4.253221137241713912e-02,3.742543642812665161e-03,7.299843413100735564e-05
1.348800000000016297e+01,4.192271569113169283e-02,3.712957383310548035e-03,7.256776467152877246e-05
1.358800000000002939e+01,4.134574976284218634e-02,3.689511177013248162e-03,7.197835180254778093e-05
1.368800000000006278e+01,4.076965294909504905e-02,3.662903151699441109e-03,7.129377210897191531e-05
1.378800000000009618e+01,4.020608531055949036e-02,3.639179154995129777e-03,7.037943890409451746e-05
1.388800000000012957e+01,3.965387432395483386e-02,3.610909787447855439e-03,6.945736101042954049e-05
1.398800000000016297e+01,3.912758845944123987e-02,3.583534917173297144e-03,6.842865787301707881e-05
1.408800000000002939e+01,3.862574340965675701e-02,3.556418948140125432e-03,6.755551185630657973e-05
1.418800000000006278e+01,3.813943298205425825e-02,3.525905854374528775e-03,6.669255555887829764e-05
1.428800000000009618e+01,3.768045402325092413e-02,3.500715284566481653e-03,6.594925634488644096e-05
1.438800000000012957e+01,3.723001253304941693e-02,3.476780693781269041e-03,6.561847407894914668e-05
1.448800000000016297e+01,3.678463230120147115e-02,3.453831155890119912e-03,6.565434386061209514e-05
1.458800000000002939e+01,3.633600545111152075e-02,3.429132866930747342e-03,6.494756867357607036e-05
1.468800000000006278e+01,3.587928557368075949e-02,3.399346099333872429e-03,6.293549490982500161e-05
1.478800000000009618e+01,3.544595096084299235e-02,3.373627070128249698e-03,6.094368971825412425e-05
1.488800000000012957e+01,3.503220977023933924e-02,3.346604880253347195e-03,5.936544115399535149e-05
1.498800000000016297e+01,3.462698690996311723e-02,3.315144619073518480e-03,5.821693563460526708e-05
1.508800000000002939e+01,3.421549179708489180e-02,3.279295847573597024e-03,5.740655248805020855e-05
1.518800000000006278e+01,3.379978676635941870e-02,3.242967624158417037e-03,5.669799965377627038e-05
1.528800000000009618e+01,3.337730685570068634e-02,3.205191466210209356e-03,5.634647273164844890e-05
1.538800000000012957e+01,3.294055624348993933e-02,3.160988626283299952e-03,5.602274126733147925e-05
1.548800000000016297e+01,3.249375596806315658e-02,3.111260976717644504e-03,5.543443784527434448e-05
1.558800000000002939e+01,3.204333995057335321e-02,3.065125488685971605e-03,5.495981689282730139e-05
1.568800000000006278e+01,3.157705600318020528e-02,3.019698136615398595e-03,5.452870731527097322e-05
1.578800000000009618e+01,3.108039794243692630e-02,2.972736854253233817e-03,5.314121778413772722e-05
1.588800000000012957e+01,3.057420401483839853e-02,2.927237139687314301e-03,5.042194003063321276e-05
1.598800000000016297e+01,3.007288987959218229e-02,2.881458401478785483e-03,4.730042818145612296e-05
1.608799999999995123e+01,2.960805313811639902e-02,2.839149970762437896e-03,4.509466211482314577e-05
1.618799999999989581e+01,2.919433044772989580e-02,2.797978415995759117e-03,4.376427198319700134e-05
1.628799999999984038e+01,2.883097755146332014e-02,2.754689930845576670e-03,4.301429695266626504e-05
1.638799999999978496e+01,2.852687849072892828e-02,2.713853422255708275e-03,4.282760385717440964e-05
1.648799999999972954e+01,2.826794586624593181e-02,2.673770827723673249e-03,4.302861466810546518e-05
1.658600000000067354e+01,2.804252872321897488e-02,2.636393095019337347e-03,4.354488250663228753e-05
1.668600000000061812e+01,2.782028522980992818e-02,2.599944132771556636e-03,4.407579763998029104e-05
1.678600000000056269e+01,2.757710646474346994e-02,2.563528049072380521e-03,4.403235467299889782e-05
1.688600000000050727e+01,2.729988346186596609e-02,2.527943053040237944e-03,4.299754738764600877e-05
1.698600000000045185e+01,2.698706819666575607e-02,2.490620596311623157e-03,4.128583313895635871e-05
1.708599999999995234e+01,2.665674953916929296e-02,2.455445954944089192e-03,3.965874417324814880e-05
1.718599999999989691e+01,2.632024499339684701e-02,2.423649158895955363e-03,3.868833241996832826e-05
1.728599999999984149e+01,2.598271836342803259e-02,2.392197933655352236e-03,3.835809785806515806e-05
1.738599999999978607e+01,2.564653705575048112e-02,2.362984984042924667e-03,3.830591618446107447e-05
1.748599999999973065e+01,2.530505984152843849e-02,2.335032766581784935e-03,3.796418992643259065e-05
1.758400000000067465e+01,2.497349501439935504e-02,2.311248995743241889e-03,3.733069868529916789e-05
1.768400000000061922e+01,2.463599508252359294e-02,2.287225098506834569e-03,3.644110749672664759e-05
1.778400000000056380e+01,2.430147419629852951e-02,2.260955424929472508e-03,3.559024795991823305e-05
1.788400000000050838e+01,2.398775356770267014e-02,2.235378101332139399e-03,3.499583903302771326e-05
1.798400000000045296e+01,2.370084310483372772e-02,2.211891088072156890e-03,3.465335437291795437e-05
1.808399999999995345e+01,2.342771122054162006e-02,2.187119134835159920e-03,3.439217107343882699e-05
1.818399999999989802e+01,2.315781632486042102e-02,2.160594093800255813e-03,3.409573128303346163e-05
1.828399999999984260e+01,2.288798579187253934e-02,2.133600885342681365e-03,3.374486361692087685e-05
1.838399999999978718e+01,2.261805557879665793e-02,2.107785409671746220e-03,3.309190358112306974e-05
1.848399999999973176e+01,2.234181803572332994e-02,2.081268662751834583e-03,3.207001825217455500e-05
1.858200000000067575e+01,2.206652031468090552e-02,2.052935331604103207e-03,3.081870382791556111e-05
1.868200000000062033e+01,2.179576712190012949e-02,2.023172505827325936e-03,2.959054353436509196e-05
1.878200000000056491e+01,2.155113306639493131e-02,1.994827015693157509e-03,2.873517862270890424e-05
1.888200000000050949e+01,2.133714756226845130e-02,1.968270758854917535e-03,2.847154994031707276e-05
1.898200000000045407e+01,2.114888043670492754e-02,1.943232925596665535e-03,2.881812720510492680e-05
1.908199999999995455e+01,2.096702694950300719e-02,1.917504100795488923e-03,2.938880551344630646e-05
1.918199999999989913e+01,2.076921505951258642e-02,1.889828672292290712e-03,2.984946220284819777e-05
1.928199999999984371e+01,2.054683838191114290e-02,1.861546260436552479e-03,2.984251511611660121e-05
1.938199999999978829e+01,2.029459499343662029e-02,1.833896304279573333e-03,2.892792919620501170e-05
1.948199999999973286e+01,2.002348344588801565e-02,1.807840186034156407e-03,2.721815094432496383e-05
1.958000000000067686e+01,1.975554593418230725e-02,1.783541986629573646e-03,2.561726160843730786e-05
1.968000000000062144e+01,1.949302721012641584e-02,1.757970463784750597e-03,2.468101284221759460e-05
1.978000000000056602e+01,1.924936283373102769e-02,1.731780785906894939e-03,2.435990163930758310e-05
1.988000000000051060e+01,1.902379558063307247e-02,1.706415959100507970e-03,2.417488532531219221e-05
1.998000000000045517e+01,1.881508277667976597e-02,1.682962296157249418e-03,2.377869689913842863e-05


==> figs/data/tgv_tet_p3.csv <==
t,ref,nx64,nx85,nx128
0.000000000000000000e+00,4.687569999999999844e-04,4.566051349140044574e-04,4.566051206714456649e-04,4.566051154474609001e-04
5.882352941176470507e-02,4.690793511764705659e-04,4.603333280639628215e-04,4.625669727662467612e-04,4.689156179635787245e-04
1.176470588235294101e-01,4.701701694117647336e-04,4.614657649276626477e-04,4.637904182178008883e-04,4.703398142785853797e-04
1.764705882352941013e-01,4.720520229411764510e-04,4.634474530565422840e-04,4.658699894202096028e-04,4.727239395919864977e-04
2.352941176470588203e-01,4.747401905882352689e-04,4.662423594159538259e-04,4.687758952184409864e-04,4.759584279011369536e-04
2.941176470588235392e-01,4.782385923529411365e-04,4.698245135281479902e-04,4.724701249548475838e-04,4.799513273705540589e-04
3.529411764705882026e-01,4.825571094117646906e-04,4.741840246574685570e-04,4.769050393755738348e-04,4.846305418870457062e-04
4.117647058823529216e-01,4.876504317647058651e-04,4.792282370556803154e-04,4.820096453084722794e-04,4.899286034568588535e-04
4.705882352941176405e-01,4.933273488235294163e-04,4.848527668302958483e-04,4.876815548212157258e-04,4.957625004507120814e-04
5.294117647058823595e-01,4.994493547058824045e-04,4.909120767362263466e-04,4.937920930818618303e-04,5.020261712462026913e-04
5.882352941176470784e-01,5.058740141176470625e-04,4.972730147118009040e-04,5.002063146917953016e-04,5.086013384274956813e-04
6.470588235294117974e-01,5.124809041176470138e-04,5.038090241285317740e-04,5.068066561805865912e-04,5.153811115789144878e-04
7.058823529411764053e-01,5.191920782352941370e-04,5.104483671685071215e-04,5.135161241590122756e-04,5.222918031440135656e-04
7.647058823529411242e-01,5.259724505882352194e-04,5.171580195415298366e-04,5.203050775430101936e-04,5.293009981254028764e-04
8.235294117647058432e-01,5.328328770588234729e-04,5.239530314815725193e-04,5.271829333503848898e-04,5.364149360733862617e-04
8.823529411764705621e-01,5.398151599999999242e-04,5.308737937102128539e-04,5.341897735436097186e-04,5.436688549877553714e-04
9.411764705882352811e-01,5.469755623529412320e-04,5.379805609979480428e-04,5.413840022504946099e-04,5.511147936833999360e-04
1.000000000000000000e+00,5.543797599999999168e-04,5.453316615581284017e-04,5.488245816086432475e-04,5.588097135407871750e-04
1.058823529411764719e+00,5.621203352941177116e-04,5.529809731027106150e-04,5.565648503830883343e-04,5.668060109825579559e-04
1.117647058823529438e+00,5.701977352941176285e-04,5.609640794645087084e-04,5.646415162115542459e-04,5.751396409172212154e-04
1.176470588235294157e+00,5.786248223529411906e-04,5.692992328253652142e-04,5.730694215841362514e-04,5.838250598773869586e-04
1.235294117647058876e+00,5.873885200000000849e-04,5.779742327724823664e-04,5.818351000704677020e-04,5.928513889246354775e-04
1.294117647058823595e+00,5.964517141176470813e-04,5.869503069035752899e-04,5.909038838693924343e-04,6.021826316732394740e-04
1.352941176470588314e+00,6.057703223529412647e-04,5.961709294162050553e-04,6.002178558887330453e-04,6.117624402881514933e-04
1.411764705882352811e+00,6.152657676470588057e-04,6.055605054708760888e-04,6.097026035598654414e-04,6.215221152608516476e-04
1.470588235294117530e+00,6.248455964705882651e-04,6.150412324544083514e-04,6.192863309959865123e-04,6.313916545830957619e-04
1.529411764705882248e+00,6.344438217647059217e-04,6.245493707937115578e-04,6.289076989123696575e-04,6.413121244430421359e-04
1.588235294117646967e+00,6.440245323529411202e-04,6.340869368118366147e-04,6.385438453086143265e-04,6.512576823573870948e-04
1.647058823529411686e+00,6.535867399999999161e-04,6.438081616150467031e-04,6.482721020106572756e-04,6.612990721670484453e-04
1.705882352941176405e+00,6.631737823529410859e-04,6.547944705835055321e-04,6.589874724597117456e-04,6.716178814213193994e-04
1.764705882352941124e+00,6.728681205882353295e-04,6.685198533326166051e-04,6.720544079903985725e-04,6.836342278550295703e-04
1.823529411764705843e+00,6.827642782352941631e-04,6.806093774347647457e-04,6.854413550633399075e-04,7.014917789429799379e-04
1.882352941176470562e+00,6.929581023529411471e-04,6.902113570358644513e-04,7.014298543848991423e-04,7.147787437928999985e-04
1.941176470588235281e+00,7.035422364705882625e-04,7.051078046744226448e-04,7.250603051414749407e-04,7.327914806397470759e-04
2.000000000000000000e+00,7.146192399999999048e-04,7.299861095793011047e-04,7.413806899979688428e-04,7.563138920240190972e-04
2.058823529411764497e+00,7.263233035294117471e-04,7.635321395985901006e-04,7.552859697163616425e-04,7.937902347732201259e-04
2.117647058823529438e+00,7.386856005882352786e-04,7.830913888779187726e-04,7.813578827897132853e-04,7.969642145311179628e-04
2.176470588235293935e+00,7.518106770588235026e-04,7.964792778471590194e-04,8.033163422304145712e-04,8.181444573051205619e-04
2.235294117647058876e+00,7.657965376470588295e-04,8.029573584645428560e-04,8.129694103353784975e-04,8.336390268011619354e-04
2.294117647058823373e+00,7.806897776470588272e-04,8.203216980686865636e-04,8.355833160167375033e-04,8.777799525074993876e-04
2.352941176470588314e+00,7.965970317647060083e-04,8.378658808624219866e-04,8.660205712647697611e-04,8.970348192474657690e-04
2.411764705882352811e+00,8.136466288235292806e-04,8.491743668479915033e-04,8.745075556071799008e-04,8.984396456643107621e-04
2.470588235294117752e+00,8.317540058823529600e-04,8.702969067945989399e-04,8.921962812006474508e-04,9.169448836819448336e-04
2.529411764705882248e+00,8.508016035294116560e-04,9.029330004478422532e-04,9.262961068752627184e-04,9.467386522660492520e-04
2.588235294117647189e+00,8.707584882352942214e-04,9.450005897673850871e-04,9.422934280930012323e-04,9.880621192607508523e-04
2.647058823529411686e+00,8.915577347058822487e-04,9.613605545073341174e-04,9.547091060250137299e-04,9.849689588274988632e-04
2.705882352941176627e+00,9.131095694117648655e-04,9.729523980483540616e-04,9.861009905973803363e-04,1.009871238621821380e-03
2.764705882352941124e+00,9.352108394117647190e-04,9.864094469871664047e-04,1.008624309631800300e-03,1.028708864093767815e-03
2.823529411764705621e+00,9.578033994117646395e-04,1.005785171006170955e-03,1.017902723652959820e-03,1.072011978041370432e-03
2.882352941176470562e+00,9.807970282352941431e-04,1.033765075639913678e-03,1.048981544286350627e-03,1.070043199085222389e-03
2.941176470588235059e+00,1.004141387058823422e-03,1.039597538365765990e-03,1.066927579463359740e-03,1.089629993027433665e-03
3.000000000000000000e+00,1.027832229999999956e-03,1.073153916592010709e-03,1.082835121850263260e-03,1.126562921009183421e-03
3.058823529411764497e+00,1.051958248235294055e-03,1.109037771259400746e-03,1.115293597570578580e-03,1.139161007596220607e-03
3.117647058823529438e+00,1.076644422352941114e-03,1.121680593771351864e-03,1.123683566181969250e-03,1.150626358718227511e-03
3.176470588235293935e+00,1.102086151176470599e-03,1.140579167981193047e-03,1.158814169944342217e-03,1.191223017730891126e-03
3.235294117647058876e+00,1.128585401764705797e-03,1.165488086366399390e-03,1.169661824716309358e-03,1.206965165906356309e-03
3.294117647058823373e+00,1.156474257647058853e-03,1.171760969217542584e-03,1.204600624837346041e-03,1.214861261877435991e-03
3.352941176470588314e+00,1.186020505294117615e-03,1.213329280723665637e-03,1.219625808425053685e-03,1.270380803839932975e-03
3.411764705882352811e+00,1.217478820588235302e-03,1.254412628274610827e-03,1.256200928024802255e-03,1.278480026046892532e-03
3.470588235294117752e+00,1.250852571176470701e-03,1.276718977696670188e-03,1.279134715285783425e-03,1.297973994376192724e-03
3.529411764705882248e+00,1.286225368235294035e-03,1.309606628326546876e-03,1.312458697145313120e-03,1.354089754409124741e-03
3.588235294117647189e+00,1.323558227058823636e-03,1.332527793010607068e-03,1.345901153602268967e-03,1.372357400557918045e-03
3.647058823529411686e+00,1.362653031176470604e-03,1.361954181412032821e-03,1.379625813930877550e-03,1.399096414418277536e-03
3.705882352941176627e+00,1.403209595882353106e-03,1.408334284573924990e-03,1.419537124079664524e-03,1.449994712768940680e-03
3.764705882352941124e+00,1.444609277058823277e-03,1.457028490808929058e-03,1.453881027238984255e-03,1.483432426506406171e-03
3.823529411764705621e+00,1.486332106470588136e-03,1.492524801764715447e-03,1.496730532014687882e-03,1.514726197399152889e-03
3.882352941176470562e+00,1.528140085882352976e-03,1.529870272660677037e-03,1.532334625960987684e-03,1.562081050163444899e-03
3.941176470588235059e+00,1.570057458823529220e-03,1.565205468606851525e-03,1.574168891518775391e-03,1.599995272112330821e-03
4.000000000000000000e+00,1.612223250000000170e-03,1.602581916159605269e-03,1.612366226214342240e-03,1.635363938434452680e-03
4.058823529411764497e+00,1.654961953529411178e-03,1.650357281317273161e-03,1.654236614056702522e-03,1.681001824971858514e-03
4.117647058823528994e+00,1.698473977058823211e-03,1.693940100249032498e-03,1.695528973694484815e-03,1.722542161560573597e-03
4.176470588235294379e+00,1.743012480000000197e-03,1.735070327852293723e-03,1.738888216772452268e-03,1.764680378199391751e-03
4.235294117647058876e+00,1.788835321176470957e-03,1.777817068596856823e-03,1.783567585413274722e-03,1.810965071559766677e-03
4.294117647058823373e+00,1.836163337058823158e-03,1.822429353535061879e-03,1.830037224601966869e-03,1.857443301977733472e-03
4.352941176470587870e+00,1.885181312352940484e-03,1.871845093993542569e-03,1.878317351144904394e-03,1.906989637678008264e-03
4.411764705882353255e+00,1.935971739411764979e-03,1.925854157058250367e-03,1.928897625238008666e-03,1.957899366587659024e-03
4.470588235294117752e+00,1.988218696470588596e-03,1.977883037847815318e-03,1.980544439821680693e-03,2.010197208033029197e-03
4.529411764705882248e+00,2.041663319411764384e-03,2.029025470215408116e-03,2.034286505341714388e-03,2.064388569648312795e-03
4.588235294117646745e+00,2.096006598235293419e-03,2.082593737493766348e-03,2.089098553063340521e-03,2.121389183727950822e-03
4.647058823529412130e+00,2.151056451764706088e-03,2.138715738697177446e-03,2.145130348088734352e-03,2.177465979711023635e-03
4.705882352941176627e+00,2.206749560588235591e-03,2.196102348411379298e-03,2.203387603190385454e-03,2.236038655400969261e-03
4.764705882352941124e+00,2.263091891176470354e-03,2.255897354700912502e-03,2.261588170328489300e-03,2.296178418314359562e-03
4.823529411764705621e+00,2.319990194117646509e-03,2.313193204158249614e-03,2.322354992995546031e-03,2.357782627003564193e-03
4.882352941176470118e+00,2.377403948235293392e-03,2.373571860447301618e-03,2.382583125756048987e-03,2.422741253477597809e-03
4.941176470588235503e+00,2.435308032941176440e-03,2.434608607811666447e-03,2.443911164040679911e-03,2.483655630543021853e-03
5.000000000000000000e+00,2.493659510000000197e-03,2.496723775853147524e-03,2.505096032030248304e-03,2.547583798519151375e-03
5.058823529411764497e+00,2.552875152352940616e-03,2.559325761820253464e-03,2.566574957831823690e-03,2.612170936487466597e-03
5.117647058823528994e+00,2.613317350588234642e-03,2.619178079080288976e-03,2.629058516363136366e-03,2.675543487317512577e-03
5.176470588235294379e+00,2.675223428823529648e-03,2.680172800927845943e-03,2.692553123361888720e-03,2.740121988109702443e-03
5.235294117647058876e+00,2.738714577647059258e-03,2.744750461124819980e-03,2.757265480818814514e-03,2.807526004234087765e-03
5.294117647058823373e+00,2.804037784705881980e-03,2.811797165465097781e-03,2.824458337352068332e-03,2.877834073770333713e-03
5.352941176470587870e+00,2.871557181176469936e-03,2.878654237217893787e-03,2.893556678731411171e-03,2.948416371335157212e-03
5.411764705882353255e+00,2.941552696470588722e-03,2.947348892036439749e-03,2.965106192571569273e-03,3.022509898644049411e-03
5.470588235294117752e+00,3.013860550000000121e-03,3.019264173309122931e-03,3.039620092404748172e-03,3.098129852770818184e-03
5.529411764705882248e+00,3.088707768823529144e-03,3.095207654871492530e-03,3.116915428452432871e-03,3.177411373690500196e-03
5.588235294117646745e+00,3.166122998235293418e-03,3.173273146064416964e-03,3.197380189536237500e-03,3.261350892960050186e-03
5.647058823529411242e+00,3.245524311176470073e-03,3.254288552166484556e-03,3.280778027595583624e-03,3.346524963053531480e-03
5.705882352941176627e+00,3.326102800000000324e-03,3.338373497383250420e-03,3.366430269541882420e-03,3.434602187344189348e-03
5.764705882352941124e+00,3.407544868235294188e-03,3.424202156991903740e-03,3.452311217623396308e-03,3.523413942026222198e-03
5.823529411764705621e+00,3.490247419999999330e-03,3.510435879364271188e-03,3.539934880928120170e-03,3.616008133901861803e-03
5.882352941176470118e+00,3.574853739999999010e-03,3.594893243377502226e-03,3.630314579588302202e-03,3.711500502186877541e-03
5.941176470588235503e+00,3.662176658235294455e-03,3.680967463243454713e-03,3.722423856379523596e-03,3.810930489761654109e-03
6.000000000000000000e+00,3.752769980000000404e-03,3.771816612133266269e-03,3.818358330853460075e-03,3.908665639876370175e-03
6.058823529411764497e+00,3.848409867647057617e-03,3.862571334702859151e-03,3.919549024855507012e-03,4.011527637876933540e-03
6.117647058823528994e+00,3.949786315882351795e-03,3.961308864663776533e-03,4.026047145818076843e-03,4.120808602261346806e-03
6.176470588235294379e+00,4.057657668823529649e-03,4.064389718618090230e-03,4.140673860630164453e-03,4.240589855789219341e-03
6.235294117647058876e+00,4.172048374117647701e-03,4.177010332001344917e-03,4.260518651364535690e-03,4.366179405152328767e-03
6.294117647058823373e+00,4.291113403529411320e-03,4.297395805979021231e-03,4.382594855094065073e-03,4.489683728613637695e-03
6.352941176470587870e+00,4.411821434705881333e-03,4.423100973181946609e-03,4.503942346067029562e-03,4.611465587392831779e-03
6.411764705882353255e+00,4.530393514117647506e-03,4.545791386990191175e-03,4.624047247789054085e-03,4.730854999186496178e-03
6.470588235294117752e+00,4.644887600588235715e-03,4.664002208740002271e-03,4.741383172132193104e-03,4.849853694375544366e-03
6.529411764705882248e+00,4.754601311176469801e-03,4.782232124942436581e-03,4.854320632947353893e-03,4.962771703541769483e-03
6.588235294117646745e+00,4.859732511176469497e-03,4.899264222527782188e-03,4.957743259184607502e-03,5.071884835868561460e-03
6.647058823529411242e+00,4.960945167058822096e-03,5.011668594638835940e-03,5.055938679035898095e-03,5.175512627375286438e-03
6.705882352941176627e+00,5.056949047058824538e-03,5.120468000084414661e-03,5.150361837051121126e-03,5.271350112357241734e-03
6.764705882352941124e+00,5.146177360588235529e-03,5.222616561876411954e-03,5.240007077340145224e-03,5.359140986708000980e-03
6.823529411764705621e+00,5.228034418823529136e-03,5.320042336232898815e-03,5.322749159948889086e-03,5.439158809590385543e-03
6.882352941176470118e+00,5.303173717647057667e-03,5.408478050098665217e-03,5.397712131687831469e-03,5.510365931072032548e-03
6.941176470588235503e+00,5.374297159411765140e-03,5.489536578765211693e-03,5.467909507080128718e-03,5.579375404072666085e-03
7.000000000000000000e+00,5.445524240000000106e-03,5.567644179338809493e-03,5.538469545756858833e-03,5.649705238163165930e-03
7.058823529411764497e+00,5.521934461764704642e-03,5.648818442289553834e-03,5.613849355642985296e-03,5.723086459641048805e-03
7.117647058823528994e+00,5.606559660588234829e-03,5.735445070428024129e-03,5.696086890300198526e-03,5.801218633971367937e-03
7.176470588235294379e+00,5.700829208235294598e-03,5.826583771302962234e-03,5.783271869452481784e-03,5.884162202042917192e-03
7.235294117647058876e+00,5.804825486470589074e-03,5.925621480165807128e-03,5.881498216616981925e-03,5.982165947925052046e-03
7.294117647058823373e+00,5.917766392352940587e-03,6.039759351442272432e-03,5.989539156585068150e-03,6.092008114465230148e-03
7.352941176470587870e+00,6.038355181176469251e-03,6.161427985383875761e-03,6.106289756558633437e-03,6.213585717924101012e-03
7.411764705882353255e+00,6.164624428823530129e-03,6.290734218586797183e-03,6.229139211621604645e-03,6.336640929912923728e-03
7.470588235294117752e+00,6.294836981764705824e-03,6.426803725521729529e-03,6.356713385388684454e-03,6.462409767052229581e-03
7.529411764705882248e+00,6.429350757058823092e-03,6.582672876562507824e-03,6.491139030414774802e-03,6.596881261586155266e-03
7.588235294117646745e+00,6.568667897647057635e-03,6.747985257556926922e-03,6.633881967565854153e-03,6.740573475035704053e-03
7.647058823529411242e+00,6.711814521764704333e-03,6.914868851386368753e-03,6.783000144438065641e-03,6.888022691918909909e-03
7.705882352941176627e+00,6.855699067058824460e-03,7.069837456719340121e-03,6.935219583298925933e-03,7.035667198317012774e-03
7.764705882352941124e+00,6.998170292941176263e-03,7.221653042550580867e-03,7.086341277664832440e-03,7.186254955809768565e-03
7.823529411764705621e+00,7.140595829411762810e-03,7.363110472879544517e-03,7.237731793727278200e-03,7.337659152477362182e-03
7.882352941176470118e+00,7.285159986470586026e-03,7.481175393517798707e-03,7.388690176094889379e-03,7.490480318342861502e-03
7.941176470588235503e+00,7.430412871176471194e-03,7.579301443909731116e-03,7.532842275647587751e-03,7.645997201710261204e-03
8.000000000000000000e+00,7.566397669999998070e-03,7.655664026387007555e-03,7.659047922329885634e-03,7.788615727682537959e-03
8.058823529411764497e+00,7.669701100588235780e-03,7.699513032205422200e-03,7.746388616670099418e-03,7.895275773855721033e-03
8.117647058823528994e+00,7.730068942352941001e-03,7.721365402383701879e-03,7.784414791050706627e-03,7.949282915383749926e-03
8.176470588235293491e+00,7.761925807647058854e-03,7.739102004043974664e-03,7.800834530822958052e-03,7.970617158518499695e-03
8.235294117647057988e+00,7.791953378235292813e-03,7.769610601833238338e-03,7.819599077635012996e-03,7.991383283433997967e-03
8.294117647058824261e+00,7.829326990588235738e-03,7.810288014234270312e-03,7.846923695073780222e-03,8.020152160294325566e-03
8.352941176470588758e+00,7.869806702352941455e-03,7.849433843004592626e-03,7.874028283547503115e-03,8.053270475062199174e-03
8.411764705882353255e+00,7.906280479411765399e-03,7.893091242277909189e-03,7.901379921075014912e-03,8.088850333516741861e-03
8.470588235294117752e+00,7.940259793529412177e-03,7.934025692423057191e-03,7.930178032072653094e-03,8.126947866838216475e-03
8.529411764705882248e+00,7.979118261176469662e-03,7.982835302727522495e-03,7.968324503327090663e-03,8.172345107975324124e-03
8.588235294117646745e+00,8.030057231176470495e-03,8.035595626874707936e-03,8.015805837716549753e-03,8.227003323418559388e-03
8.647058823529411242e+00,8.097044174117646806e-03,8.088554411239836858e-03,8.081238204348167864e-03,8.299438711943808722e-03
8.705882352941175739e+00,8.182444515882351249e-03,8.148290548147259227e-03,8.160069304790301334e-03,8.386714672926426362e-03
8.764705882352940236e+00,8.289034583529409500e-03,8.219547778647268849e-03,8.257739642981872658e-03,8.495403077555365237e-03
8.823529411764706509e+00,8.417894132941177582e-03,8.303839880751628238e-03,8.374846588093058652e-03,8.626794722106095534e-03
8.882352941176471006e+00,8.564091204117649236e-03,8.399653356477871508e-03,8.506817648393519282e-03,8.773085713127843147e-03
8.941176470588235503e+00,8.717369217647059215e-03,8.501642424095196687e-03,8.644727893686010231e-03,8.921071884465883381e-03
9.000000000000000000e+00,8.868894169999997149e-03,8.601975242610509359e-03,8.778927781027418692e-03,9.068803608590298229e-03
9.058823529411764497e+00,9.009590394705883909e-03,8.684832182837420519e-03,8.901003824089611868e-03,9.210299063656961563e-03
9.117647058823528994e+00,9.133111992941176510e-03,8.751570144825498998e-03,9.006408680381876308e-03,9.333509069030731034e-03
9.176470588235293491e+00,9.236038147647058008e-03,8.802154635695636289e-03,9.090371251509212630e-03,9.434116487613232113e-03
9.235294117647057988e+00,9.318512378823529119e-03,8.844008174957432647e-03,9.152100131417520781e-03,9.513908170701509959e-03
9.294117647058824261e+00,9.383279436470590151e-03,8.883277598605151745e-03,9.197308097946090000e-03,9.574919249733020166e-03
9.352941176470588758e+00,9.435532191764706492e-03,8.908681376718888614e-03,9.231850260106510761e-03,9.620624836482107034e-03
9.411764705882353255e+00,9.480254929411765022e-03,8.924394529327757397e-03,9.261701684274278520e-03,9.658668634245012874e-03
9.470588235294117752e+00,9.516848454117647627e-03,8.937730705916512378e-03,9.288653071511375828e-03,9.691785347852815632e-03
9.529411764705882248e+00,9.540040161764705429e-03,8.951309770237707991e-03,9.306226411585585834e-03,9.711533903919825766e-03
9.588235294117646745e+00,9.542665590588235089e-03,8.960973149744290434e-03,9.308649077726306731e-03,9.712236467105634513e-03
9.647058823529411242e+00,9.526573451176471169e-03,8.973476945550132311e-03,9.296539882064946622e-03,9.694366005197940436e-03
9.705882352941175739e+00,9.504673170588234452e-03,8.981420678658726814e-03,9.276063631823870323e-03,9.665561984620327576e-03
9.764705882352940236e+00,9.489970994117647926e-03,8.973332872375670496e-03,9.257025737576168867e-03,9.642571481172455133e-03
9.823529411764706509e+00,9.481655915882352889e-03,8.971670386226635041e-03,9.242217723106859600e-03,9.624949008967851466e-03
9.882352941176471006e+00,9.476528376470588766e-03,8.983628535665328513e-03,9.233588573453192089e-03,9.612981520321297810e-03
9.941176470588235503e+00,9.480700211764706356e-03,9.010574092081773123e-03,9.241325204058637929e-03,9.611803321070904599e-03
1.000000000000000000e+01,9.504043490000000857e-03,9.042550200058903365e-03,9.267252942632702925e-03,9.632317206268618121e-03
1.005882352941176450e+01,9.551840698235294913e-03,9.075901797500679144e-03,9.311170648770366112e-03,9.672384885394095730e-03
1.011764705882352899e+01,9.608347783529411212e-03,9.101453333857523892e-03,9.363683531667360560e-03,9.721339148598771157e-03
1.017647058823529349e+01,9.661069806470587787e-03,9.111434501570883637e-03,9.414250364858694348e-03,9.769324389806655073e-03
1.023529411764705799e+01,9.704784552352940449e-03,9.117803366580910437e-03,9.454893169679567944e-03,9.810023990381448039e-03
1.029411764705882426e+01,9.735760380588235827e-03,9.115608052146511806e-03,9.478022466610011923e-03,9.838429323515602426e-03
1.035294117647058876e+01,9.750186793529411547e-03,9.103130667642287885e-03,9.486370961703313384e-03,9.853406569236744864e-03
1.041176470588235325e+01,9.750549861764705450e-03,9.079689373864241811e-03,9.485971320717732913e-03,9.859337566716933066e-03
1.047058823529411775e+01,9.739559217058824103e-03,9.054838859427620165e-03,9.480918084418412869e-03,9.852162363079796509e-03
1.052941176470588225e+01,9.722419940000000954e-03,9.038608441099474713e-03,9.478323853100432614e-03,9.838729070124072398e-03
1.058823529411764675e+01,9.708118758823530009e-03,9.033986181983809025e-03,9.482143102631564874e-03,9.830017266993970257e-03
1.064705882352941124e+01,9.697807478235292641e-03,9.044445577206190745e-03,9.490814466201953972e-03,9.830839732400471070e-03
1.070588235294117574e+01,9.694692773529410210e-03,9.076519773198479107e-03,9.506940038203712945e-03,9.838406167991739504e-03
1.076470588235294024e+01,9.712071298235293304e-03,9.124823935460473628e-03,9.538233086450414663e-03,9.862910323282422440e-03
1.082352941176470651e+01,9.754243613529412285e-03,9.182459272795172323e-03,9.586957472439830430e-03,9.915074791635433704e-03
1.088235294117647101e+01,9.815626557647059644e-03,9.245063050133226976e-03,9.649343386894977323e-03,9.988895348804942634e-03
1.094117647058823550e+01,9.890612451764705521e-03,9.311868557218624595e-03,9.721001792714817347e-03,1.007412397503844488e-02
1.100000000000000000e+01,9.971839769999999228e-03,9.382669254820348581e-03,9.797891391953505655e-03,1.016550270918293621e-02
1.105882352941176450e+01,1.004634680117647179e-02,9.452253039633044113e-03,9.869498861753847954e-03,1.025120857397280108e-02
1.111764705882352899e+01,1.011029383705882266e-02,9.519237714751915477e-03,9.933771384241164154e-03,1.032490489497376457e-02
1.117647058823529349e+01,1.017215643176470549e-02,9.581026006154080149e-03,9.997231987588549654e-03,1.039505489194214420e-02
1.123529411764705799e+01,1.023537434705882113e-02,9.637076063044543173e-03,1.005797422728300396e-02,1.046461224158048986e-02
1.129411764705882248e+01,1.029679505058823594e-02,9.685519508946393782e-03,1.010883661849665272e-02,1.053059063309831275e-02
1.135294117647058876e+01,1.035513796882353045e-02,9.727421657352068596e-03,1.014762398713671236e-02,1.058934006688478160e-02
1.141176470588235325e+01,1.041144093764705993e-02,9.769641158658949609e-03,1.018302218111541944e-02,1.064656431017090357e-02
1.147058823529411775e+01,1.046605621764705972e-02,9.812716510680096274e-03,1.022106285198031046e-02,1.070559842325549509e-02
1.152941176470588225e+01,1.051469428000000039e-02,9.854912182110911814e-03,1.025658180876179958e-02,1.075791687580733222e-02
1.158823529411764675e+01,1.055205589176470490e-02,9.890517562080937061e-03,1.028377302550462571e-02,1.079512341035879577e-02
1.164705882352941124e+01,1.057646569235294078e-02,9.918958288497290582e-03,1.029637017677177170e-02,1.081825923131403237e-02
1.170588235294117574e+01,1.058038995882353006e-02,9.941526223007682642e-03,1.029482080270398107e-02,1.082186216648509634e-02
1.176470588235294024e+01,1.056458982235294192e-02,9.957930649167905449e-03,1.028553337239881613e-02,1.080857609606122177e-02
1.182352941176470651e+01,1.053743494529411732e-02,9.970949606209617011e-03,1.027293983631577534e-02,1.078811547083688600e-02
1.188235294117647101e+01,1.050548927176470602e-02,9.982323085234940177e-03,1.026245225494775218e-02,1.076810431241213839e-02
1.194117647058823550e+01,1.046752637823529508e-02,9.991552439798042501e-03,1.025249265381724013e-02,1.074044379724335870e-02
1.200000000000000000e+01,1.042178267999999998e-02,9.996475098948945717e-03,1.023824285870734985e-02,1.070427026324813347e-02
1.205882352941176450e+01,1.037576653941176506e-02,9.992629029357545309e-03,1.021395282256407251e-02,1.066683052072982078e-02
1.211764705882352899e+01,1.032033999705882395e-02,9.979838582327130517e-03,1.017532466324211869e-02,1.061939349581634238e-02
1.217647058823529349e+01,1.024603471470588237e-02,9.959281811467851631e-03,1.012345573747029832e-02,1.055684536532902791e-02
1.223529411764705799e+01,1.015943029058823631e-02,9.928439264989886645e-03,1.006073478946986101e-02,1.048316091709063438e-02
1.229411764705882248e+01,1.006509195764705884e-02,9.886264715195342695e-03,9.988685937300956219e-03,1.040131275126211265e-02
1.235294117647058876e+01,9.963233630588234566e-03,9.831896395278193548e-03,9.908420323176656691e-03,1.030986712389075736e-02
1.241176470588235325e+01,9.854680627058820877e-03,9.765216946276314425e-03,9.821378730019330108e-03,1.020870659822994617e-02
1.247058823529411775e+01,9.740116473529411914e-03,9.687849147703660180e-03,9.728554101677720431e-03,1.009923920046268062e-02
1.252941176470588225e+01,9.624606864117648056e-03,9.602028094741700895e-03,9.633267460138133370e-03,9.987140083386390060e-03
1.258823529411764675e+01,9.514487584705882961e-03,9.510882455273931418e-03,9.538176078162069471e-03,9.877498986735200673e-03
1.264705882352941124e+01,9.410845249999999149e-03,9.416962515558718189e-03,9.444422302478380077e-03,9.771463787866469311e-03
1.270588235294117574e+01,9.312466655294119461e-03,9.320882163464735623e-03,9.350970950705132789e-03,9.670082818258598015e-03
1.276470588235294024e+01,9.215802301176473019e-03,9.223446322885811566e-03,9.258036610201463013e-03,9.572317352707759158e-03
1.282352941176470651e+01,9.119268699999998756e-03,9.125765309604672720e-03,9.164893648588122790e-03,9.476875690289847040e-03
1.288235294117647101e+01,9.025145511764703574e-03,9.030098309211028601e-03,9.073106821212180775e-03,9.384853805571484811e-03
1.294117647058823550e+01,8.937439888823528814e-03,8.936047741228591440e-03,8.983931413707612126e-03,9.298466411824570996e-03
1.300000000000000000e+01,8.857344950000001910e-03,8.842409425711824159e-03,8.896561095241593137e-03,9.217280343583761706e-03
1.305882352941176450e+01,8.782483132352941757e-03,8.747692897183991650e-03,8.810505281333626260e-03,9.137631402014675247e-03
1.311764705882352899e+01,8.708322067647059073e-03,8.651878475132497581e-03,8.724386231550250101e-03,9.057030516992475508e-03
1.317647058823529349e+01,8.631986698823529772e-03,8.553353097390260437e-03,8.636786956418151737e-03,8.974316506676906571e-03
1.323529411764705799e+01,8.551988028823532054e-03,8.452784088626402736e-03,8.546691519957299796e-03,8.888534262003712147e-03
1.329411764705882248e+01,8.468426826470589266e-03,8.351598035243431445e-03,8.455283326889620477e-03,8.800232751486955843e-03
1.335294117647058876e+01,8.382425187058823932e-03,8.251756844073664110e-03,8.362425365333202645e-03,8.709726905655837750e-03
1.341176470588235325e+01,8.295527764705880672e-03,8.153709556530554584e-03,8.269282830887006094e-03,8.618427503650995594e-03
1.347058823529411775e+01,8.208567705294118194e-03,8.058260925882262601e-03,8.177196682926048468e-03,8.528021325713144168e-03
1.352941176470588225e+01,8.121625010588233787e-03,7.966803724678919035e-03,8.087694298061708434e-03,8.438054789707787398e-03
1.358823529411764675e+01,8.035370395294118631e-03,7.879179524631723525e-03,8.001697453391397666e-03,8.348178151866107732e-03
1.364705882352941124e+01,7.949643348823530117e-03,7.794303824607777716e-03,7.919300192882948106e-03,8.259391060414650321e-03
1.370588235294117574e+01,7.861349525294119081e-03,7.711274656260301910e-03,7.839896880646995275e-03,8.169774573257772288e-03
1.376470588235294024e+01,7.767022990000001410e-03,7.630166876378852159e-03,7.761524555554150974e-03,8.075989450183609572e-03
1.382352941176470651e+01,7.666174772941175032e-03,7.551583778582726669e-03,7.682605482700990626e-03,7.975839154837982906e-03
1.388235294117647101e+01,7.561855467647057502e-03,7.476325583489150037e-03,7.602211747360084620e-03,7.869757497771719471e-03
1.394117647058823550e+01,7.458473511176470262e-03,7.403491360063684489e-03,7.520117817940365386e-03,7.761133660093564798e-03
1.400000000000000000e+01,7.357266750000001666e-03,7.332111938790759204e-03,7.437269309605970026e-03,7.652966078780553891e-03
1.405882352941176450e+01,7.257728907647058823e-03,7.261887204362352417e-03,7.355065478572655503e-03,7.546918062443092046e-03
1.411764705882352899e+01,7.159809782941176787e-03,7.193887120266849802e-03,7.274526085200529700e-03,7.443978160952909387e-03
1.417647058823529349e+01,7.064671020588235775e-03,7.127520707877536138e-03,7.196010558684064369e-03,7.346001017003647195e-03
1.423529411764705799e+01,6.974118733529413063e-03,7.062446708910397400e-03,7.119442857550427502e-03,7.254531878292135895e-03
1.429411764705882248e+01,6.888836084117647487e-03,6.998866379623134432e-03,7.045119182606770711e-03,7.169748014238702324e-03
1.435294117647058876e+01,6.808957759999999595e-03,6.936275005968814411e-03,6.973519725945012508e-03,7.090646573043630704e-03
1.441176470588235325e+01,6.735299837647057766e-03,6.874701335023159811e-03,6.905122989623961420e-03,7.015364322776269750e-03
1.447058823529411775e+01,6.665936962941176359e-03,6.813727043619754835e-03,6.838924440476987915e-03,6.942993572509198637e-03
1.452941176470588225e+01,6.595896667647058696e-03,6.753243905535079999e-03,6.773697036670259242e-03,6.869774118932370395e-03
1.458823529411764675e+01,6.521549470000000473e-03,6.692228248815987497e-03,6.708431504171991425e-03,6.793436236676980884e-03
1.464705882352941124e+01,6.443647359411764503e-03,6.630180177918484040e-03,6.642522459067226603e-03,6.714538807070348850e-03
1.470588235294117574e+01,6.363946354705883254e-03,6.566473487554959701e-03,6.575574672329579859e-03,6.634320811570603230e-03
1.476470588235294024e+01,6.283272557647060809e-03,6.501179031185247252e-03,6.508123838882306708e-03,6.553601555704959523e-03
1.482352941176470651e+01,6.201122751764704191e-03,6.434606438285642854e-03,6.439841758402412020e-03,6.472260791281380342e-03
1.488235294117647101e+01,6.117016309999999055e-03,6.366785601566689497e-03,6.371356887121240077e-03,6.391076907936913028e-03
1.494117647058823550e+01,6.031929335294117234e-03,6.297758988563142458e-03,6.302978311945420763e-03,6.311418703948399635e-03
1.500000000000000000e+01,5.947893460000000868e-03,6.228432145888775778e-03,6.234715863250991572e-03,6.234291783389110837e-03


==> figs/data/tgv_tet_p5.csv <==
t,ref,nx64,nx85,nx128
0.000000000000000000e+00,4.687569999999999844e-04,4.566051142240657628e-04,4.566051142222887012e-04,4.566051142219274450e-04
5.882352941176470507e-02,4.690793511764705659e-04,4.624999122302278845e-04,4.650469625963549940e-04,4.750996712117280568e-04
1.176470588235294101e-01,4.701701694117647336e-04,4.633070524538673005e-04,4.663380998195247769e-04,4.761734057586789718e-04
1.764705882352941013e-01,4.720520229411764510e-04,4.657078128891324088e-04,4.685173020615686834e-04,4.784815561663839450e-04
2.352941176470588203e-01,4.747401905882352689e-04,4.683522256606699507e-04,4.715523737027362645e-04,4.819870420189436818e-04
2.941176470588235392e-01,4.782385923529411365e-04,4.720666384835520970e-04,4.753567285475245215e-04,4.862352159901983922e-04
3.529411764705882026e-01,4.825571094117646906e-04,4.765520415214862687e-04,4.798888116604124753e-04,4.911259274642966856e-04
4.117647058823529216e-01,4.876504317647058651e-04,4.816176283330003693e-04,4.850725903411989056e-04,4.965937301687479814e-04
4.705882352941176405e-01,4.933273488235294163e-04,4.873685410908877125e-04,4.908126416102255368e-04,5.025702039273028136e-04
5.294117647058823595e-01,4.994493547058824045e-04,4.934418989095444097e-04,4.969837368243173754e-04,5.089663058029589293e-04
5.882352941176470784e-01,5.058740141176470625e-04,4.998517912103161726e-04,5.034579533435695753e-04,5.156771446787380411e-04
6.470588235294117974e-01,5.124809041176470138e-04,5.064219772274847599e-04,5.101293055785559565e-04,5.226034361731882356e-04
7.058823529411764053e-01,5.191920782352941370e-04,5.131013081893726416e-04,5.169165243693946621e-04,5.296741850421383480e-04
7.647058823529411242e-01,5.259724505882352194e-04,5.198576699439698542e-04,5.237949074970346111e-04,5.368561132087179512e-04
8.235294117647058432e-01,5.328328770588234729e-04,5.266884496400885997e-04,5.307657682930014753e-04,5.441524799030255256e-04
8.823529411764705621e-01,5.398151599999999242e-04,5.336654503117481841e-04,5.378644887881051367e-04,5.515947116085123279e-04
9.411764705882352811e-01,5.469755623529412320e-04,5.407919711243576802e-04,5.451477157804254401e-04,5.592314345302058570e-04
1.000000000000000000e+00,5.543797599999999168e-04,5.481587277867735336e-04,5.526721715630684767e-04,5.671175602434760802e-04
1.058823529411764719e+00,5.621203352941177116e-04,5.558033422497802786e-04,5.604947785998440259e-04,5.753048578950403866e-04
1.117647058823529438e+00,5.701977352941176285e-04,5.637655859479837441e-04,5.686519142339511177e-04,5.838299870955486470e-04
1.176470588235294157e+00,5.786248223529411906e-04,5.720811101828004921e-04,5.771617460781997347e-04,5.927082720724457946e-04
1.235294117647058876e+00,5.873885200000000849e-04,5.807462350387951073e-04,5.860149799071265146e-04,6.019296491167195392e-04
1.294117647058823595e+00,5.964517141176470813e-04,5.897198815880557539e-04,5.951728201026149816e-04,6.114592858781583463e-04
1.352941176470588314e+00,6.057703223529412647e-04,5.989568604231039570e-04,6.045752612001705330e-04,6.212428316251557151e-04
1.411764705882352811e+00,6.152657676470588057e-04,6.083839576039774431e-04,6.141565236943222076e-04,6.312151336055854371e-04
1.470588235294117530e+00,6.248455964705882651e-04,6.179500441120508491e-04,6.238394378028663898e-04,6.413106378405428317e-04
1.529411764705882248e+00,6.344438217647059217e-04,6.275844159714144728e-04,6.335678647910026164e-04,6.514763735702156769e-04
1.588235294117646967e+00,6.440245323529411202e-04,6.372503306566444387e-04,6.433111408219413822e-04,6.616954060254852735e-04
1.647058823529411686e+00,6.535867399999999161e-04,6.474186894835783860e-04,6.533059511008846481e-04,6.720156493409507829e-04
1.705882352941176405e+00,6.631737823529410859e-04,6.594687710801170428e-04,6.639234289386908468e-04,6.830571635404611647e-04
1.764705882352941124e+00,6.728681205882353295e-04,6.723456622576754306e-04,6.751874258288370883e-04,6.945481529553548892e-04
1.823529411764705843e+00,6.827642782352941631e-04,6.826879414336990822e-04,6.889257581682561036e-04,7.099449708466566526e-04
1.882352941176470562e+00,6.929581023529411471e-04,6.963686761479788044e-04,7.087965246324912398e-04,7.301091422229453879e-04
1.941176470588235281e+00,7.035422364705882625e-04,7.106098520815356048e-04,7.340944598783961288e-04,7.489759708122210088e-04
2.000000000000000000e+00,7.146192399999999048e-04,7.384489877671588124e-04,7.561949763621440921e-04,7.742879542954059571e-04
2.058823529411764497e+00,7.263233035294117471e-04,7.816506965854004172e-04,7.723637198602804118e-04,8.095656050211086710e-04
2.117647058823529438e+00,7.386856005882352786e-04,8.103245022665177266e-04,8.039538445129671990e-04,8.295493301801052169e-04
2.176470588235293935e+00,7.518106770588235026e-04,8.364702522689100453e-04,8.290528746578863101e-04,8.493119830563081781e-04
2.235294117647058876e+00,7.657965376470588295e-04,8.418938725369904926e-04,8.459246566532368453e-04,8.704430944484325148e-04
2.294117647058823373e+00,7.806897776470588272e-04,8.568492294862930549e-04,8.740248468173361348e-04,9.106589846551274613e-04
2.352941176470588314e+00,7.965970317647060083e-04,8.702602186157389888e-04,9.044039070519738080e-04,9.379673123994567265e-04
2.411764705882352811e+00,8.136466288235292806e-04,8.845580761365079295e-04,9.239050820701432548e-04,9.505660390078557757e-04
2.470588235294117752e+00,8.317540058823529600e-04,8.997613759739271286e-04,9.383779658440738860e-04,9.680121423150280088e-04
2.529411764705882248e+00,8.508016035294116560e-04,9.364208760643028982e-04,9.750554692035308000e-04,9.955590044039026171e-04
2.588235294117647189e+00,8.707584882352942214e-04,9.981390887769136556e-04,9.940992651966443997e-04,1.033667503357099974e-03
2.647058823529411686e+00,8.915577347058822487e-04,1.014127714800079454e-03,1.009444476539719760e-03,1.041279363706748735e-03
2.705882352941176627e+00,9.131095694117648655e-04,1.033768663577965376e-03,1.040450724877577289e-03,1.055672412424329834e-03
2.764705882352941124e+00,9.352108394117647190e-04,1.053002149342604403e-03,1.059411927712781499e-03,1.080754396511577438e-03
2.823529411764705621e+00,9.578033994117646395e-04,1.051779603601310292e-03,1.072594215254768935e-03,1.121863276336950571e-03
2.882352941176470562e+00,9.807970282352941431e-04,1.073433215423978074e-03,1.103985885498586601e-03,1.132753947636203464e-03
2.941176470588235059e+00,1.004141387058823422e-03,1.081472477159068973e-03,1.119172982754023434e-03,1.143846030878923996e-03
3.000000000000000000e+00,1.027832229999999956e-03,1.119740025216261299e-03,1.137002981790765678e-03,1.180256061370336951e-03
3.058823529411764497e+00,1.051958248235294055e-03,1.163901192261036256e-03,1.164441168126657562e-03,1.196513515707352867e-03
3.117647058823529438e+00,1.076644422352941114e-03,1.167208346485428547e-03,1.170397041193729738e-03,1.201506454770996223e-03
3.176470588235293935e+00,1.102086151176470599e-03,1.196702402783977838e-03,1.206442164247521461e-03,1.238853877654560402e-03
3.235294117647058876e+00,1.128585401764705797e-03,1.210584220827939711e-03,1.214529506919987322e-03,1.262339593172186842e-03
3.294117647058823373e+00,1.156474257647058853e-03,1.208756933556807663e-03,1.247500234275628972e-03,1.268176661303838711e-03
3.352941176470588314e+00,1.186020505294117615e-03,1.244347190039152415e-03,1.259439716001679388e-03,1.304684379368057767e-03
3.411764705882352811e+00,1.217478820588235302e-03,1.280144983102177994e-03,1.294676436340032712e-03,1.328379842748829897e-03
3.470588235294117752e+00,1.250852571176470701e-03,1.309747428583311630e-03,1.318353455745708072e-03,1.334975936524101289e-03
3.529411764705882248e+00,1.286225368235294035e-03,1.349763249868826502e-03,1.345648164902931224e-03,1.381898808216147113e-03
3.588235294117647189e+00,1.323558227058823636e-03,1.379259118176465442e-03,1.389325773525368389e-03,1.408149366888350679e-03
3.647058823529411686e+00,1.362653031176470604e-03,1.394175727394607323e-03,1.407252768947165385e-03,1.435276825235742458e-03
3.705882352941176627e+00,1.403209595882353106e-03,1.426611025887197055e-03,1.449457885792981198e-03,1.479139806586071129e-03
3.764705882352941124e+00,1.444609277058823277e-03,1.474457260574994506e-03,1.475536791783511317e-03,1.511534384251500768e-03
3.823529411764705621e+00,1.486332106470588136e-03,1.513085380221747050e-03,1.515564047201071020e-03,1.543717814104668016e-03
3.882352941176470562e+00,1.528140085882352976e-03,1.549752617447789889e-03,1.549470625049152251e-03,1.589632901252791041e-03
3.941176470588235059e+00,1.570057458823529220e-03,1.585610477317238136e-03,1.588941941114369342e-03,1.625000118769939338e-03
4.000000000000000000e+00,1.612223250000000170e-03,1.617966465193676527e-03,1.627198629159723291e-03,1.661277860849813591e-03
4.058823529411764497e+00,1.654961953529411178e-03,1.662634586073672956e-03,1.667382511383654195e-03,1.704787178474107814e-03
4.117647058823528994e+00,1.698473977058823211e-03,1.708789960824527200e-03,1.708201829105587257e-03,1.746394294526724695e-03
4.176470588235294379e+00,1.743012480000000197e-03,1.748613701998999069e-03,1.751336866840236782e-03,1.788982508389774448e-03
4.235294117647058876e+00,1.788835321176470957e-03,1.790597317140491277e-03,1.794983099245805146e-03,1.834808521103767180e-03
4.294117647058823373e+00,1.836163337058823158e-03,1.835810454183730124e-03,1.841704073263653822e-03,1.882564370496710767e-03
4.352941176470587870e+00,1.885181312352940484e-03,1.885765581406777724e-03,1.889641777741153444e-03,1.932421046016678237e-03
4.411764705882353255e+00,1.935971739411764979e-03,1.938058681214660951e-03,1.940203892408888043e-03,1.983546550985070597e-03
4.470588235294117752e+00,1.988218696470588596e-03,1.990255039398916223e-03,1.992130080174040092e-03,2.038009899233093718e-03
4.529411764705882248e+00,2.041663319411764384e-03,2.040805143440026486e-03,2.046083439659515581e-03,2.093162329737784794e-03
4.588235294117646745e+00,2.096006598235293419e-03,2.093049795328125878e-03,2.100687402616164320e-03,2.149874476405224267e-03
4.647058823529412130e+00,2.151056451764706088e-03,2.152200940551527667e-03,2.158105079910011773e-03,2.207622193780325783e-03
4.705882352941176627e+00,2.206749560588235591e-03,2.212912200665441333e-03,2.215865387387863563e-03,2.267162090255847150e-03
4.764705882352941124e+00,2.263091891176470354e-03,2.271807686425537324e-03,2.274314224914376122e-03,2.328892299416311998e-03
4.823529411764705621e+00,2.319990194117646509e-03,2.328006022795636992e-03,2.335270329423266844e-03,2.393891404086727608e-03
4.882352941176470118e+00,2.377403948235293392e-03,2.388294567846453460e-03,2.396548632941444996e-03,2.459060272845128327e-03
4.941176470588235503e+00,2.435308032941176440e-03,2.450574933371309130e-03,2.458884269658601161e-03,2.524703399641819741e-03
5.000000000000000000e+00,2.493659510000000197e-03,2.514247500896031953e-03,2.522502631980002435e-03,2.587153534237523166e-03
5.058823529411764497e+00,2.552875152352940616e-03,2.579728363456804899e-03,2.586008405796238509e-03,2.656721255114193134e-03
5.117647058823528994e+00,2.613317350588234642e-03,2.644130616289622378e-03,2.653235951969449766e-03,2.725779633139110807e-03
5.176470588235294379e+00,2.675223428823529648e-03,2.710457955943725104e-03,2.722158087541286416e-03,2.790575937698105361e-03
5.235294117647058876e+00,2.738714577647059258e-03,2.782363153754592762e-03,2.790530626502572310e-03,2.860919509346517616e-03
5.294117647058823373e+00,2.804037784705881980e-03,2.849711664267777066e-03,2.859237498573612667e-03,2.934609934062332171e-03
5.352941176470587870e+00,2.871557181176469936e-03,2.913133399402140743e-03,2.930049702234704088e-03,3.010553540433189099e-03
5.411764705882353255e+00,2.941552696470588722e-03,2.977611508850638074e-03,3.002147944583590314e-03,3.087806638534398764e-03
5.470588235294117752e+00,3.013860550000000121e-03,3.046834406542128955e-03,3.077439065229383916e-03,3.170066779443822449e-03
5.529411764705882248e+00,3.088707768823529144e-03,3.122100067169467520e-03,3.155583707512437091e-03,3.254363599728294504e-03
5.588235294117646745e+00,3.166122998235293418e-03,3.198247436823609818e-03,3.236052036566805252e-03,3.342876120564474470e-03
5.647058823529411242e+00,3.245524311176470073e-03,3.273864299437152185e-03,3.317747110932523381e-03,3.433705867392707577e-03
5.705882352941176627e+00,3.326102800000000324e-03,3.350268918057292076e-03,3.401730330566131704e-03,3.526360856355434132e-03
5.764705882352941124e+00,3.407544868235294188e-03,3.432627421405106717e-03,3.486841112837237022e-03,3.621389354524303175e-03
5.823529411764705621e+00,3.490247419999999330e-03,3.516111467199545260e-03,3.572836242252902441e-03,3.721468061795198210e-03
5.882352941176470118e+00,3.574853739999999010e-03,3.603612845179675773e-03,3.661358751773718771e-03,3.828290604526152913e-03
5.941176470588235503e+00,3.662176658235294455e-03,3.690447671203293378e-03,3.755041897498367486e-03,3.936688125869373771e-03
6.000000000000000000e+00,3.752769980000000404e-03,3.774891729616499866e-03,3.849536214256295188e-03,4.039567359353803642e-03
6.058823529411764497e+00,3.848409867647057617e-03,3.864714418917305789e-03,3.951445796149788935e-03,4.146947510963296633e-03
6.117647058823528994e+00,3.949786315882351795e-03,3.959506664304199113e-03,4.058313842449633516e-03,4.260376045970654980e-03
6.176470588235294379e+00,4.057657668823529649e-03,4.061553618180804154e-03,4.172033365857361238e-03,4.382421921914277617e-03
6.235294117647058876e+00,4.172048374117647701e-03,4.173646021177992126e-03,4.289531481306504274e-03,4.517101898191572262e-03
6.294117647058823373e+00,4.291113403529411320e-03,4.288990621087661673e-03,4.409496525490921338e-03,4.643615152856789101e-03
6.352941176470587870e+00,4.411821434705881333e-03,4.411272501335768842e-03,4.532367217087903896e-03,4.760559066855455344e-03
6.411764705882353255e+00,4.530393514117647506e-03,4.528627410352042623e-03,4.650833339921286481e-03,4.874014588406598049e-03
6.470588235294117752e+00,4.644887600588235715e-03,4.645012411889719826e-03,4.761879391768941185e-03,4.979935855981882167e-03
6.529411764705882248e+00,4.754601311176469801e-03,4.762067941433550076e-03,4.868996335610157287e-03,5.084874172650433524e-03
6.588235294117646745e+00,4.859732511176469497e-03,4.879259426945564346e-03,4.973334082246718378e-03,5.195496294304956242e-03
6.647058823529411242e+00,4.960945167058822096e-03,4.988734713798286848e-03,5.083657720143621057e-03,5.294135966229066535e-03
6.705882352941176627e+00,5.056949047058824538e-03,5.086386680000058898e-03,5.185575890366813691e-03,5.406806739354938496e-03
6.764705882352941124e+00,5.146177360588235529e-03,5.182573572828365685e-03,5.277347159958111801e-03,5.511381921197996449e-03
6.823529411764705621e+00,5.228034418823529136e-03,5.278560079125792573e-03,5.360062267047282364e-03,5.593433694871730553e-03
6.882352941176470118e+00,5.303173717647057667e-03,5.369559959954803459e-03,5.438702950211481667e-03,5.662318600362047788e-03
6.941176470588235503e+00,5.374297159411765140e-03,5.453819124737171488e-03,5.515164195762873277e-03,5.713110771147325226e-03
7.000000000000000000e+00,5.445524240000000106e-03,5.533582928423463540e-03,5.596387240512590289e-03,5.761971768987703656e-03
7.058823529411764497e+00,5.521934461764704642e-03,5.612733094005866417e-03,5.660862360435813152e-03,5.826210801302147968e-03
7.117647058823528994e+00,5.606559660588234829e-03,5.692258946940280916e-03,5.730331112040554752e-03,5.902361798113104317e-03
7.176470588235294379e+00,5.700829208235294598e-03,5.772032634097408986e-03,5.817853492831788834e-03,5.993473738611200009e-03
7.235294117647058876e+00,5.804825486470589074e-03,5.859526194807508984e-03,5.914313172789766905e-03,6.089864181175918406e-03
7.294117647058823373e+00,5.917766392352940587e-03,5.959194656326389193e-03,6.013542306419959044e-03,6.199789049203941090e-03
7.352941176470587870e+00,6.038355181176469251e-03,6.062633725481374192e-03,6.118601154960766862e-03,6.314753051970653681e-03
7.411764705882353255e+00,6.164624428823530129e-03,6.168309113535979521e-03,6.231141121626652263e-03,6.439442066832641066e-03
7.470588235294117752e+00,6.294836981764705824e-03,6.278676984292312982e-03,6.349279614456336714e-03,6.567244432333646173e-03
7.529411764705882248e+00,6.429350757058823092e-03,6.395622373743286432e-03,6.474136450324449732e-03,6.701580374208634082e-03
7.588235294117646745e+00,6.568667897647057635e-03,6.527508477210541490e-03,6.608878584713339700e-03,6.844461289011661426e-03
7.647058823529411242e+00,6.711814521764704333e-03,6.675951918131067114e-03,6.750836201062269774e-03,6.993914023364620515e-03
7.705882352941176627e+00,6.855699067058824460e-03,6.837434749209541501e-03,6.902428775345536421e-03,7.144839280375509319e-03
7.764705882352941124e+00,6.998170292941176263e-03,7.001165767777836266e-03,7.064473574577860918e-03,7.300099267659515209e-03
7.823529411764705621e+00,7.140595829411762810e-03,7.151287311268570042e-03,7.228687045440673059e-03,7.461454717812398239e-03
7.882352941176470118e+00,7.285159986470586026e-03,7.287142853690153216e-03,7.385192075221907321e-03,7.622778949685074697e-03
7.941176470588235503e+00,7.430412871176471194e-03,7.417249489183934570e-03,7.530596724555293879e-03,7.773859589092224805e-03
8.000000000000000000e+00,7.566397669999998070e-03,7.532047990222059779e-03,7.655805619886228187e-03,7.917209231742255299e-03
8.058823529411764497e+00,7.669701100588235780e-03,7.616242112607001478e-03,7.750450631038956206e-03,8.019959855944785651e-03
8.117647058823528994e+00,7.730068942352941001e-03,7.662411651007139737e-03,7.799247612077348478e-03,8.076585618820601373e-03
8.176470588235293491e+00,7.761925807647058854e-03,7.667563847999186999e-03,7.811566825357692603e-03,8.101640529847436989e-03
8.235294117647057988e+00,7.791953378235292813e-03,7.659911075571160591e-03,7.823381550930758391e-03,8.123619543829991782e-03
8.294117647058824261e+00,7.829326990588235738e-03,7.673058070671958698e-03,7.844114410764668061e-03,8.149242545245195465e-03
8.352941176470588758e+00,7.869806702352941455e-03,7.705205259879333891e-03,7.871501248563691697e-03,8.181799136732139516e-03
8.411764705882353255e+00,7.906280479411765399e-03,7.740272146465698375e-03,7.903351605607112501e-03,8.218198479397484726e-03
8.470588235294117752e+00,7.940259793529412177e-03,7.779546498186797401e-03,7.937719194990863064e-03,8.258429002123032076e-03
8.529411764705882248e+00,7.979118261176469662e-03,7.817287215370782860e-03,7.980110898892814678e-03,8.304473838236072283e-03
8.588235294117646745e+00,8.030057231176470495e-03,7.875269466812606645e-03,8.030493945534233902e-03,8.362152988588198582e-03
8.647058823529411242e+00,8.097044174117646806e-03,7.947476591292981785e-03,8.093440516220750530e-03,8.441063642082640914e-03
8.705882352941175739e+00,8.182444515882351249e-03,8.024516230904296318e-03,8.172009864336141766e-03,8.529379052912221607e-03
8.764705882352940236e+00,8.289034583529409500e-03,8.118133185278359962e-03,8.265993439051018757e-03,8.641895859415967343e-03
8.823529411764706509e+00,8.417894132941177582e-03,8.217963970714028260e-03,8.374685231527154855e-03,8.775933947796197079e-03
8.882352941176471006e+00,8.564091204117649236e-03,8.331025086368411270e-03,8.497979678065013115e-03,8.925652420398801773e-03
8.941176470588235503e+00,8.717369217647059215e-03,8.447070830910121189e-03,8.626493553130006042e-03,9.071597294511363901e-03
9.000000000000000000e+00,8.868894169999997149e-03,8.565367250609899966e-03,8.747430350258987228e-03,9.214440220079228236e-03
9.058823529411764497e+00,9.009590394705883909e-03,8.669260227888010359e-03,8.858723650745569181e-03,9.347437209708348016e-03
9.117647058823528994e+00,9.133111992941176510e-03,8.744821270007554354e-03,8.951434800808420744e-03,9.461853129436779974e-03
9.176470588235293491e+00,9.236038147647058008e-03,8.794206737336520557e-03,9.029215695319475765e-03,9.556233739374331640e-03
9.235294117647057988e+00,9.318512378823529119e-03,8.826985412174002260e-03,9.092131777790137676e-03,9.622545977603189082e-03
9.294117647058824261e+00,9.383279436470590151e-03,8.848427872586123871e-03,9.139607630198913132e-03,9.676876309691426203e-03
9.352941176470588758e+00,9.435532191764706492e-03,8.868553762936493001e-03,9.175048917445537827e-03,9.711208648994504658e-03
9.411764705882353255e+00,9.480254929411765022e-03,8.892005645947415049e-03,9.204657011128693223e-03,9.741205268426785316e-03
9.470588235294117752e+00,9.516848454117647627e-03,8.910520625593460614e-03,9.228653990009369479e-03,9.763537990432846064e-03
9.529411764705882248e+00,9.540040161764705429e-03,8.924883259010231440e-03,9.247418020449380341e-03,9.778159181617106580e-03
9.588235294117646745e+00,9.542665590588235089e-03,8.923622755653540586e-03,9.253428205814462001e-03,9.776637655584598241e-03
9.647058823529411242e+00,9.526573451176471169e-03,8.910282036146990187e-03,9.245517974612644033e-03,9.759902516495810518e-03
9.705882352941175739e+00,9.504673170588234452e-03,8.889962473593263081e-03,9.229890592452414527e-03,9.730904839571672890e-03
9.764705882352940236e+00,9.489970994117647926e-03,8.872408687746368566e-03,9.209603731638475732e-03,9.704013216888383170e-03
9.823529411764706509e+00,9.481655915882352889e-03,8.859607061486919968e-03,9.190295460148118628e-03,9.680113265662955782e-03
9.882352941176471006e+00,9.476528376470588766e-03,8.854129831204688925e-03,9.177853149760663645e-03,9.671749465227077666e-03
9.941176470588235503e+00,9.480700211764706356e-03,8.862689450359282836e-03,9.180223427460672270e-03,9.671784409514973258e-03
1.000000000000000000e+01,9.504043490000000857e-03,8.878229812890988532e-03,9.198260587865610127e-03,9.691448800274568912e-03
1.005882352941176450e+01,9.551840698235294913e-03,8.901794082674089129e-03,9.230619240144339113e-03,9.721041286002608459e-03
1.011764705882352899e+01,9.608347783529411212e-03,8.930437600530459832e-03,9.271682850835660447e-03,9.762819094316116386e-03
1.017647058823529349e+01,9.661069806470587787e-03,8.963771501385189161e-03,9.310141017532304678e-03,9.802090157310119206e-03
1.023529411764705799e+01,9.704784552352940449e-03,8.990570290512174892e-03,9.344029522377185135e-03,9.843005252162386615e-03
1.029411764705882426e+01,9.735760380588235827e-03,9.012211404297346476e-03,9.368296613137830353e-03,9.877225140507050333e-03
1.035294117647058876e+01,9.750186793529411547e-03,9.023200355572915179e-03,9.380143214529604659e-03,9.891677790492487202e-03
1.041176470588235325e+01,9.750549861764705450e-03,9.026647711807006189e-03,9.383396667157709731e-03,9.902151717250732427e-03
1.047058823529411775e+01,9.739559217058824103e-03,9.024689405746133541e-03,9.379568347732500366e-03,9.892759508049773359e-03
1.052941176470588225e+01,9.722419940000000954e-03,9.018055334905376516e-03,9.371806017832457619e-03,9.882836179184261924e-03
1.058823529411764675e+01,9.708118758823530009e-03,9.017337159954164766e-03,9.369164977781875570e-03,9.874824457916186668e-03
1.064705882352941124e+01,9.697807478235292641e-03,9.030643141875622018e-03,9.377147640928179192e-03,9.876421515474015714e-03
1.070588235294117574e+01,9.694692773529410210e-03,9.059553019166442442e-03,9.393127387555965865e-03,9.884289966121406062e-03
1.076470588235294024e+01,9.712071298235293304e-03,9.101305991256667532e-03,9.424520924677701195e-03,9.908461157820448034e-03
1.082352941176470651e+01,9.754243613529412285e-03,9.155844514929831202e-03,9.475782330326722874e-03,9.961405175587570091e-03
1.088235294117647101e+01,9.815626557647059644e-03,9.220968372500826585e-03,9.543409315823035352e-03,1.003460122466293472e-02
1.094117647058823550e+01,9.890612451764705521e-03,9.288126447685550804e-03,9.617619114485709969e-03,1.011948731030619039e-02
1.100000000000000000e+01,9.971839769999999228e-03,9.354589679476664130e-03,9.694745565746247865e-03,1.021199826614034405e-02
1.105882352941176450e+01,1.004634680117647179e-02,9.418395916413194874e-03,9.766948914151078742e-03,1.030051596508501505e-02
1.111764705882352899e+01,1.011029383705882266e-02,9.481953489620652611e-03,9.833250803151489736e-03,1.038016968531102306e-02
1.117647058823529349e+01,1.017215643176470549e-02,9.543155126477182240e-03,9.897761048418855442e-03,1.045633281971065920e-02
1.123529411764705799e+01,1.023537434705882113e-02,9.597146875758726797e-03,9.960001691733687268e-03,1.053307702442446425e-02
1.129411764705882248e+01,1.029679505058823594e-02,9.641044845978129219e-03,1.001188089907002060e-02,1.060652451887595348e-02
1.135294117647058876e+01,1.035513796882353045e-02,9.676829434831297344e-03,1.005877689501933660e-02,1.067434524675604443e-02
1.141176470588235325e+01,1.041144093764705993e-02,9.706239513604499394e-03,1.010443014025526678e-02,1.073990737213887346e-02
1.147058823529411775e+01,1.046605621764705972e-02,9.732205363603493517e-03,1.015123407751905397e-02,1.080821824618698711e-02
1.152941176470588225e+01,1.051469428000000039e-02,9.751557122354856388e-03,1.019574075206581242e-02,1.087104102676295092e-02
1.158823529411764675e+01,1.055205589176470490e-02,9.761184871597527665e-03,1.023028836475566028e-02,1.091224926776791261e-02
1.164705882352941124e+01,1.057646569235294078e-02,9.761252972996585855e-03,1.024743018961487076e-02,1.093113034071061321e-02
1.170588235294117574e+01,1.058038995882353006e-02,9.751954347637432907e-03,1.024584111410502263e-02,1.092968132698189827e-02
1.176470588235294024e+01,1.056458982235294192e-02,9.731820484234852270e-03,1.023452918130476549e-02,1.091025994681237010e-02
1.182352941176470651e+01,1.053743494529411732e-02,9.708947405814738474e-03,1.021830826699016322e-02,1.088012164712909811e-02
1.188235294117647101e+01,1.050548927176470602e-02,9.688155873953867986e-03,1.020172423081318509e-02,1.084987677308249868e-02
1.194117647058823550e+01,1.046752637823529508e-02,9.669510139821665615e-03,1.018563994837566253e-02,1.081202410621637591e-02
1.200000000000000000e+01,1.042178267999999998e-02,9.651699892903750633e-03,1.016656834673611287e-02,1.077140354734937820e-02
1.205882352941176450e+01,1.037576653941176506e-02,9.627737925548997613e-03,1.014112936515148243e-02,1.073122641009151626e-02
1.211764705882352899e+01,1.032033999705882395e-02,9.598086719236832015e-03,1.010828750910650747e-02,1.067718006663819982e-02
1.217647058823529349e+01,1.024603471470588237e-02,9.555215666842066524e-03,1.006332136332199756e-02,1.061101799474495171e-02
1.223529411764705799e+01,1.015943029058823631e-02,9.506722538835886069e-03,1.000617306091790629e-02,1.053317200052116334e-02
1.229411764705882248e+01,1.006509195764705884e-02,9.454083576291950203e-03,9.938979330009119553e-03,1.044474837617039541e-02
1.235294117647058876e+01,9.963233630588234566e-03,9.394035941836017395e-03,9.863076406268935295e-03,1.034881846548885327e-02
1.241176470588235325e+01,9.854680627058820877e-03,9.329975534613102819e-03,9.779467985558520232e-03,1.024687403922372453e-02
1.247058823529411775e+01,9.740116473529411914e-03,9.258674358378243471e-03,9.689722645780602175e-03,1.014053599009262160e-02
1.252941176470588225e+01,9.624606864117648056e-03,9.183055459920335187e-03,9.594001058228026138e-03,1.003004081977921721e-02
1.258823529411764675e+01,9.514487584705882961e-03,9.102456366446708136e-03,9.498930526815857478e-03,9.919255985836181871e-03
1.264705882352941124e+01,9.410845249999999149e-03,9.017419482041008280e-03,9.401388068635996298e-03,9.811403472437705067e-03
1.270588235294117574e+01,9.312466655294119461e-03,8.933321064990814089e-03,9.304038455417414435e-03,9.706968203439360690e-03
1.276470588235294024e+01,9.215802301176473019e-03,8.845729887052277210e-03,9.207135100849757336e-03,9.606549423126444290e-03
1.282352941176470651e+01,9.119268699999998756e-03,8.758783809538961060e-03,9.110249675870311925e-03,9.509537321641886934e-03
1.288235294117647101e+01,9.025145511764703574e-03,8.671324239606025344e-03,9.015084139146119571e-03,9.416554192535675494e-03
1.294117647058823550e+01,8.937439888823528814e-03,8.580515571436289277e-03,8.925006128734116334e-03,9.328565919550300956e-03
1.300000000000000000e+01,8.857344950000001910e-03,8.489212423484519474e-03,8.834798623136817797e-03,9.244317724346471851e-03
1.305882352941176450e+01,8.782483132352941757e-03,8.396292112874395239e-03,8.745175381018486724e-03,9.160141175983476172e-03
1.311764705882352899e+01,8.708322067647059073e-03,8.300916845349859755e-03,8.654871285050498575e-03,9.073450880577104555e-03
1.317647058823529349e+01,8.631986698823529772e-03,8.204393989280916663e-03,8.562753168060061731e-03,8.983465042928847483e-03
1.323529411764705799e+01,8.551988028823532054e-03,8.106320394757487308e-03,8.469734767257083852e-03,8.891259271936376510e-03
1.329411764705882248e+01,8.468426826470589266e-03,8.007618295475216544e-03,8.375023985800415793e-03,8.796032918149279331e-03
1.335294117647058876e+01,8.382425187058823932e-03,7.908169032066243373e-03,8.279746323889218551e-03,8.697382137868003502e-03
1.341176470588235325e+01,8.295527764705880672e-03,7.810318195099162641e-03,8.183923284046816515e-03,8.597299725824089286e-03
1.347058823529411775e+01,8.208567705294118194e-03,7.715828721852744342e-03,8.088080288796825959e-03,8.497665667874691048e-03
1.352941176470588225e+01,8.121625010588233787e-03,7.624078432258012648e-03,7.994344287067576757e-03,8.398700887087912070e-03
1.358823529411764675e+01,8.035370395294118631e-03,7.536593134260105055e-03,7.903127791457164805e-03,8.300037136295713991e-03
1.364705882352941124e+01,7.949643348823530117e-03,7.452645095662721597e-03,7.814516010938382662e-03,8.203925514008409553e-03
1.370588235294117574e+01,7.861349525294119081e-03,7.373121512033268925e-03,7.727366801870640470e-03,8.107054801027467270e-03
1.376470588235294024e+01,7.767022990000001410e-03,7.297159866719853116e-03,7.642351683303984927e-03,8.008874709456584653e-03
1.382352941176470651e+01,7.666174772941175032e-03,7.223506064216589709e-03,7.558677313878358825e-03,7.906884344746331617e-03
1.388235294117647101e+01,7.561855467647057502e-03,7.151638534267667525e-03,7.475090006508745138e-03,7.801775886252494512e-03
1.394117647058823550e+01,7.458473511176470262e-03,7.083124189437599826e-03,7.390402695163456222e-03,7.695369591318970866e-03
1.400000000000000000e+01,7.357266750000001666e-03,7.017264098419339138e-03,7.306028302207596622e-03,7.589232607210986796e-03
1.405882352941176450e+01,7.257728907647058823e-03,6.950870224156570527e-03,7.223067145275999246e-03,7.486220250388728008e-03
1.411764705882352899e+01,7.159809782941176787e-03,6.886854158345969562e-03,7.141625948101489214e-03,7.388255572726458963e-03
1.417647058823529349e+01,7.064671020588235775e-03,6.822949836708198414e-03,7.063337985639034193e-03,7.295109836160994753e-03
1.423529411764705799e+01,6.974118733529413063e-03,6.758730340232159406e-03,6.986688933008343774e-03,7.206251155418219416e-03
1.429411764705882248e+01,6.888836084117647487e-03,6.695198826498507949e-03,6.911771193465360633e-03,7.121060634138117254e-03
1.435294117647058876e+01,6.808957759999999595e-03,6.632544213592347568e-03,6.839898460073511911e-03,7.040024991350883957e-03
1.441176470588235325e+01,6.735299837647057766e-03,6.570981779776422296e-03,6.770094708653326930e-03,6.963999690179952483e-03
1.447058823529411775e+01,6.665936962941176359e-03,6.510404977831471193e-03,6.702038968487542339e-03,6.891533375913003016e-03
1.452941176470588225e+01,6.595896667647058696e-03,6.452010991164189128e-03,6.634850803181957003e-03,6.820476356845538157e-03
1.458823529411764675e+01,6.521549470000000473e-03,6.394534053720687949e-03,6.568071105892982729e-03,6.747822967568706254e-03
1.464705882352941124e+01,6.443647359411764503e-03,6.337711997247160930e-03,6.501450832747609349e-03,6.672450944531910927e-03
1.470588235294117574e+01,6.363946354705883254e-03,6.280790853861147223e-03,6.435099851769536528e-03,6.595439087786664038e-03
1.476470588235294024e+01,6.283272557647060809e-03,6.223316129128794033e-03,6.367889730391028749e-03,6.516769936034415289e-03
1.482352941176470651e+01,6.201122751764704191e-03,6.165448869815294899e-03,6.300459688142088892e-03,6.437687042827078786e-03
1.488235294117647101e+01,6.117016309999999055e-03,6.107065027698274293e-03,6.232536511020128449e-03,6.359098933729662693e-03
1.494117647058823550e+01,6.031929335294117234e-03,6.046521478291085570e-03,6.164499811374240731e-03,6.283100552050251662e-03
1.500000000000000000e+01,5.947893460000000868e-03,5.984285217915319248e-03,6.096866348797403551e-03,6.210269174384382834e-03


==> figs/integral_p7_m0p08_downscaled.csv <==
t,en
0.000000000000000000e+00,4.683124999996907101e-04
5.000000000000091871e-02,4.689439138762289093e-04
9.999999999999714673e-02,4.692292346820651117e-04
1.499999999999916400e-01,4.697549531230086478e-04
1.999999999999861333e-01,4.705276435314600979e-04
2.499999999999806266e-01,4.715501336682924685e-04
2.999999999999751199e-01,4.728195119383997946e-04
3.499999999999696132e-01,4.743419963505044650e-04
3.999999999999641065e-01,4.761232327645549263e-04
4.499999999999585998e-01,4.781616392414191887e-04
4.999999999999530931e-01,4.804633279466035594e-04
5.499500000009476253e-01,4.830315547588105349e-04
5.999500000009421186e-01,4.858729825892398849e-04
6.499500000009366119e-01,4.889930037904070739e-04
6.999500000009311051e-01,4.923995052674455314e-04
7.499500000009255984e-01,4.960927573618885422e-04
7.999500000009200917e-01,5.000833813412779074e-04
8.499500000009145850e-01,5.043797375055623748e-04
8.999500000009090783e-01,5.089831536824471550e-04
9.499500000009035716e-01,5.139081019292771795e-04
9.999500000008980649e-01,5.191611979090125003e-04
1.049950000000105410e+00,5.247445878747892698e-04
1.099950000000210926e+00,5.306744023057531319e-04
1.149950000000316441e+00,5.369590679758839752e-04
1.199950000000421957e+00,5.436024034926146631e-04
1.249950000000527472e+00,5.506202829623738386e-04
1.299950000000632988e+00,5.580207947219831006e-04
1.349950000000738504e+00,5.658106894413716470e-04
1.399950000000844019e+00,5.740071181820621945e-04
1.449950000000949535e+00,5.826173676267960930e-04
1.499950000001055050e+00,5.916520325139782918e-04
1.549950000000105410e+00,6.011252282337268280e-04
1.599950000000210926e+00,6.110474927671611474e-04
1.649950000000316441e+00,6.214301403253952565e-04
1.699950000000421957e+00,6.322883565260780303e-04
1.749950000000527472e+00,6.436336669213886747e-04
1.799950000000632988e+00,6.554759007347283218e-04
1.849950000000738504e+00,6.678340219004768371e-04
1.899950000000844019e+00,6.807173599178906924e-04
1.949950000000949535e+00,6.941394560659686032e-04
1.999950000001055050e+00,7.081184384240458594e-04
2.049949999999883588e+00,7.226621613878849359e-04
2.099949999999767059e+00,7.377879835827453638e-04
2.149949999999650530e+00,7.535120583139589320e-04
2.199949999999534000e+00,7.698444374280961292e-04
2.249949999999417471e+00,7.868010910422839049e-04
2.299949999999300942e+00,8.044000627390621378e-04
2.349949999999184413e+00,8.226507639299655839e-04
2.399949999999067884e+00,8.415703592771133033e-04
2.449949999998951355e+00,8.611757929830771456e-04
2.499949999998834826e+00,8.814815364915222539e-04
2.549899999999883704e+00,9.024793511985491684e-04
2.599899999999767175e+00,9.242322404868782244e-04
2.649899999999650646e+00,9.467368165906676946e-04
2.699899999999534117e+00,9.700071541989098781e-04
2.749899999999417588e+00,9.940692849641232474e-04
2.799899999999301059e+00,1.018942803373145464e-03
2.849899999999184530e+00,1.044653125730521034e-03
2.899899999999068001e+00,1.071227652130304735e-03
2.949899999998951472e+00,1.098699422482301387e-03
2.999899999998834943e+00,1.127106643208666782e-03
3.049849999999883821e+00,1.156460194779088905e-03
3.099849999999767292e+00,1.186873664728840946e-03
3.149849999999650763e+00,1.218375268622128070e-03
3.199849999999534234e+00,1.251038529118111628e-03
3.249849999999417705e+00,1.284947753694495745e-03
3.299849999999301176e+00,1.320205417994068904e-03
3.349849999999184647e+00,1.356929535852276171e-03
3.399849999999068118e+00,1.395260936207392373e-03
3.449849999998951589e+00,1.435372307101929470e-03
3.499849999998835060e+00,1.477444898019880312e-03
3.549799999999883937e+00,1.521666749911375696e-03
3.599799999999767408e+00,1.568380165110300510e-03
3.649799999999650879e+00,1.617806295875220436e-03
3.699799999999534350e+00,1.670258996167142468e-03
3.749799999999417821e+00,1.726054782910726353e-03
3.799799999999301292e+00,1.785496501753865584e-03
3.849799999999184763e+00,1.848888842362495866e-03
3.899799999999068234e+00,1.916514005068838166e-03
3.949799999998951705e+00,1.988566996846364773e-03
3.999799999998835176e+00,2.065217369225351516e-03
4.049749999999884054e+00,2.146472442302623310e-03
4.099749999999767525e+00,2.232465755019506434e-03
4.149749999999650996e+00,2.323032133737572714e-03
4.199749999999534467e+00,2.418002838565110404e-03
4.249749999999417938e+00,2.517044435403572103e-03
4.299749999999301409e+00,2.619749182403988391e-03
4.349749999999184880e+00,2.725592199113957299e-03
4.399749999999068351e+00,2.833861473620742904e-03
4.449749999998951822e+00,2.943860569593443124e-03
4.499749999998835293e+00,3.054958384798223646e-03
4.549699999999884170e+00,3.166450519052211275e-03
4.599699999999767641e+00,3.278051499759942772e-03
4.649699999999651112e+00,3.389308439409504606e-03
4.699699999999534583e+00,3.499832925577793259e-03
4.749699999999418054e+00,3.609180972461084342e-03
4.799699999999301525e+00,3.716898408150517887e-03
4.849699999999184996e+00,3.822404483797055101e-03
4.899699999999068467e+00,3.925084895750021591e-03
4.949699999998951938e+00,4.024441460313431598e-03
4.999699999998835409e+00,4.120160025437081576e-03
5.049649999999884287e+00,4.211923015296039838e-03
5.099649999999767758e+00,4.299828404349819583e-03
5.149649999999651229e+00,4.383766723695038670e-03
5.039999999998741487e+00,4.194502120679408433e-03
5.089999999998624958e+00,4.283170429748126180e-03
5.139999999998508429e+00,4.367877653093984319e-03
5.189999999998391900e+00,4.448597052635750240e-03
5.239999999998275371e+00,4.525395721463380122e-03
5.289999999998158842e+00,4.598362588086884681e-03
5.339999999998042313e+00,4.667682489365501501e-03
5.389999999997925784e+00,4.733733019943986084e-03
5.439999999997809255e+00,4.796969933556767367e-03
5.489999999997692726e+00,4.857996684936340993e-03
5.539949999998741603e+00,4.917466504950036323e-03
5.589949999998625074e+00,4.976261430054772228e-03
5.639949999998508545e+00,5.035082589743051888e-03
5.689949999998392016e+00,5.094692054996432379e-03
5.739949999998275487e+00,5.155905678194748314e-03
5.789949999998158958e+00,5.219479127937279653e-03
5.839949999998042429e+00,5.286119063602324510e-03
5.889949999997925900e+00,5.356556464649229847e-03
5.939949999997809371e+00,5.431429042533515543e-03
5.989949999997692842e+00,5.511194844564344317e-03
6.039899999998741720e+00,5.596116047048157842e-03
6.089899999998625191e+00,5.686543580007914593e-03
6.139899999998508662e+00,5.782384661995982125e-03
6.189899999998392133e+00,5.883491332280676306e-03
6.239899999998275604e+00,5.989790271917381885e-03
6.289899999998159075e+00,6.101173562287692635e-03
6.339899999998042546e+00,6.217546840522744298e-03
6.389899999997926017e+00,6.338950534031298663e-03
6.439899999997809488e+00,6.465124227327383524e-03
6.489899999997692959e+00,6.595253774169226695e-03
6.539849999998741836e+00,6.726951669023603121e-03
6.589849999998625307e+00,6.855396076319154701e-03
6.639849999998508778e+00,6.971729269701223454e-03
6.689849999998392249e+00,7.065434236648176526e-03
6.739849999998275720e+00,7.130560435827937305e-03
6.789849999998159191e+00,7.172811726284211882e-03
6.839849999998042662e+00,7.206031710491381768e-03
6.889849999997926133e+00,7.242554498083550972e-03
6.939849999997809604e+00,7.289378114413193332e-03
6.989849999997693075e+00,7.350031798792288316e-03
7.039799999998741953e+00,7.425931238369106770e-03
7.089799999998625424e+00,7.517071741888100601e-03
7.139799999998508895e+00,7.622577832592536753e-03
7.189799999998392366e+00,7.741987616010335277e-03
7.239799999998275837e+00,7.875369384345397641e-03
7.289799999998159308e+00,8.022403963474875402e-03
7.339799999998042779e+00,8.181269591074687153e-03
7.389799999997926250e+00,8.348226409653384389e-03
7.439799999997809721e+00,8.517770723643154976e-03
7.489799999997693192e+00,8.683990862533024976e-03
7.539749999998742069e+00,8.842823427281133741e-03
7.589749999998625540e+00,8.994015085114066138e-03
7.639749999998509011e+00,9.139373721206359505e-03
7.689749999998392482e+00,9.283008783914338535e-03
7.739749999998275953e+00,9.430274685051814529e-03
7.789749999998159424e+00,9.586355853208302150e-03
7.839749999998042895e+00,9.754517675296043785e-03
7.889749999997926366e+00,9.934365097705875197e-03
7.939749999997809837e+00,1.012249802569524341e-02
7.989749999997693308e+00,1.031377651261274064e-02
8.039699999998742186e+00,1.050223986649762714e-02
8.089699999998625657e+00,1.068332435541569266e-02
8.139699999998509128e+00,1.085421829657651389e-02
8.189699999998392599e+00,1.101377954620518483e-02
8.239699999998276070e+00,1.116061729929220155e-02
8.289699999998159541e+00,1.129470381621710054e-02
8.339699999998043012e+00,1.142109471959164291e-02
8.389699999997926483e+00,1.154921080367259274e-02
8.439699999997809954e+00,1.169067531657111414e-02
8.489699999997693425e+00,1.185520770272933261e-02
8.539649999998742302e+00,1.204289865290665909e-02
8.589649999998625773e+00,1.224167723818027180e-02
8.639649999998509244e+00,1.242820714294173672e-02
8.689649999998392715e+00,1.258004436927911800e-02
8.739649999998276186e+00,1.268694329545122859e-02
8.789649999998159657e+00,1.275373794607692450e-02
8.839649999998043128e+00,1.279333273296114244e-02
8.889649999997926599e+00,1.282007244690936028e-02
8.939649999997810070e+00,1.283995771783564936e-02
8.989649999997693541e+00,1.284595756869368749e-02
9.039599999998742419e+00,1.282968365920788764e-02
9.089599999998625890e+00,1.278294639157036110e-02
9.139599999998509361e+00,1.270167382198426377e-02
9.189599999998392832e+00,1.258651480408699841e-02
9.239599999998276303e+00,1.244175326377758468e-02
9.289599999998159774e+00,1.227507726084602589e-02
9.339599999998043245e+00,1.210188250150133829e-02
9.389599999997926716e+00,1.194666542556122209e-02
9.439599999997810187e+00,1.182737247753279722e-02
9.489599999997693658e+00,1.174419238005366614e-02
9.539549999998742535e+00,1.168490988772169677e-02
9.589549999998626006e+00,1.163790143043667326e-02
9.639549999998509477e+00,1.159616819705926692e-02
9.689549999998392948e+00,1.155489064627951944e-02
9.739549999998276419e+00,1.151145544588471313e-02
9.789549999998159890e+00,1.146502283852097147e-02
9.839549999998043361e+00,1.141694141356772857e-02
9.889549999997926832e+00,1.137206408192340153e-02
9.939549999997810303e+00,1.133377130256801694e-02
9.989549999997693774e+00,1.129305234405158197e-02
1.003949999999874265e+01,1.124336094096151442e-02
1.008949999999862612e+01,1.122068004254419757e-02
1.013949999999850959e+01,1.120446081007947688e-02
1.018949999999839306e+01,1.118600279878279036e-02
1.023949999999827654e+01,1.116403721974153739e-02
1.028949999999816001e+01,1.113605137327076944e-02
1.033949999999804348e+01,1.109892956857996306e-02
1.038949999999792695e+01,1.105065421783234247e-02
1.043949999999781042e+01,1.099088761350620717e-02
1.048949999999769389e+01,1.092083870347931342e-02
1.053944999999874277e+01,1.084355503895099299e-02
1.058944999999862624e+01,1.076316522583638247e-02
1.063944999999850971e+01,1.068376030093280693e-02
1.068944999999839318e+01,1.060748670545222892e-02
1.073944999999827665e+01,1.053412420869444775e-02
1.078944999999816012e+01,1.046128306643191209e-02
1.083944999999804359e+01,1.038593584099111941e-02
1.088944999999792707e+01,1.030736249623429371e-02
1.093944999999781054e+01,1.022677889384581568e-02
1.098944999999769401e+01,1.014457914934007408e-02
1.103939999999874289e+01,1.006019049553627184e-02
1.108939999999862636e+01,9.973542796268556471e-03
1.113939999999850983e+01,9.885067609725678786e-03
1.118939999999839330e+01,9.795535863421116901e-03
1.123939999999827677e+01,9.705677484189524640e-03
1.128939999999816024e+01,9.615761320633129869e-03
1.133939999999804371e+01,9.526283960557062683e-03
1.138939999999792718e+01,9.437835119666480171e-03
1.143939999999781065e+01,9.351013376981650790e-03
1.148939999999769412e+01,9.266197955620307167e-03
1.153934999999874300e+01,9.183652872021373995e-03
1.158934999999862647e+01,9.103093688027448852e-03
1.163934999999850994e+01,9.024147502030054405e-03
1.168934999999839341e+01,8.946128505062315994e-03
1.173934999999827689e+01,8.868161860916608241e-03
1.178934999999816036e+01,8.789358764394706106e-03
1.183934999999804383e+01,8.708684847528215534e-03
1.188934999999792730e+01,8.624959184422067646e-03
1.193934999999781077e+01,8.536987632841146895e-03
1.198934999999769424e+01,8.444114153267260822e-03
1.203929999999874312e+01,8.346295631628216846e-03
1.208929999999862659e+01,8.243561525719039426e-03
1.213929999999851006e+01,8.136227335955543982e-03
1.218929999999839353e+01,8.024183942903819963e-03
1.223929999999827700e+01,7.907349884932888401e-03
1.228929999999816047e+01,7.785969944350510340e-03
1.233929999999804394e+01,7.660822669372460529e-03
1.238929999999792742e+01,7.533430696987562965e-03
1.243929999999781089e+01,7.406194587674273452e-03
1.248929999999769436e+01,7.281658021508323649e-03
1.253924999999874323e+01,7.162245433283852616e-03
1.258924999999862671e+01,7.049507323239105616e-03
1.263924999999851018e+01,6.944366398992616284e-03
1.268924999999839365e+01,6.846895363681914856e-03
1.273924999999827712e+01,6.756836843236633736e-03
1.278924999999816059e+01,6.673758330395408202e-03
1.283924999999804406e+01,6.597175241548701441e-03
1.288924999999792753e+01,6.526696124870436273e-03
1.293924999999781100e+01,6.461881102531977748e-03
1.298924999999769447e+01,6.402331416250164366e-03
1.303919999999874335e+01,6.347621516500252629e-03
1.308919999999862682e+01,6.296739549523665269e-03
1.313919999999851029e+01,6.248595403022916273e-03
1.318919999999839376e+01,6.202082577234673509e-03
1.323919999999827724e+01,6.156324061692465717e-03
1.328919999999816071e+01,6.110617235329257428e-03
1.333919999999804418e+01,6.064495134137944284e-03
1.338919999999792765e+01,6.017668439630921400e-03
1.343919999999781112e+01,5.970144409666198679e-03
1.348919999999769459e+01,5.922307696622999655e-03
1.353914999999874347e+01,5.874692074031986205e-03
1.358914999999862694e+01,5.827629853428227362e-03
1.363914999999851041e+01,5.781393883347298208e-03
1.368914999999839388e+01,5.735978218255683575e-03
1.373914999999827735e+01,5.691184243924183109e-03
1.378914999999816082e+01,5.646682026406542841e-03
1.383914999999804429e+01,5.602076472432373708e-03
1.388914999999792776e+01,5.556944948277927829e-03
1.393914999999781124e+01,5.510940582475154677e-03
1.398914999999769471e+01,5.463763059444536919e-03
1.403909999999874358e+01,5.415247498369069740e-03
1.408909999999862706e+01,5.365178385160223988e-03
1.413909999999851053e+01,5.313576555900445010e-03
1.418909999999839400e+01,5.260484485055288637e-03
1.423909999999827747e+01,5.205980997548431688e-03
1.428909999999816094e+01,5.150133405505638064e-03
1.433909999999804441e+01,5.092999223642625216e-03
1.438909999999792788e+01,5.034760359197311755e-03
1.443909999999781135e+01,4.975709363682418417e-03
1.448909999999769482e+01,4.916254789770696867e-03
1.453904999999874370e+01,4.856943750503370238e-03
1.458904999999862717e+01,4.798094650072819503e-03
1.463904999999851064e+01,4.740106198544623457e-03
1.468904999999839411e+01,4.683184329357280122e-03
1.473904999999827758e+01,4.627385436401071882e-03
1.478904999999816106e+01,4.572624815132689605e-03
1.483904999999804453e+01,4.518710834065488118e-03
1.488904999999792800e+01,4.465403239043565925e-03
1.493904999999781147e+01,4.412530458372746454e-03
1.498904999999769494e+01,4.360099096937962958e-03
1.502999999999759950e+01,4.317606424187851386e-03
1.507999999999748297e+01,4.266531166109218016e-03
1.512999999999736644e+01,4.216661652868625501e-03
1.517999999999724992e+01,4.168271509218335336e-03
1.522999999999713339e+01,4.121569795270465207e-03
1.527999999999701686e+01,4.076671211304852549e-03
1.532999999999690033e+01,4.033596315573161756e-03
1.537999999999678380e+01,3.992303720002796097e-03
1.542999999999666727e+01,3.952713929359866901e-03
1.547999999999655074e+01,3.914722707182274365e-03
1.552994999999759962e+01,3.878291233211935730e-03
1.557994999999748309e+01,3.843315432841552890e-03
1.562994999999736656e+01,3.809792711938270269e-03
1.567994999999725003e+01,3.777745216983626267e-03
1.572994999999713350e+01,3.747164826634986901e-03
1.577994999999701697e+01,3.718012874632877114e-03
1.582994999999690044e+01,3.690233694656065971e-03
1.587994999999678392e+01,3.663717024468966712e-03
1.592994999999666739e+01,3.638340960779896504e-03
1.597994999999655086e+01,3.613971477726478712e-03
1.602989999999866200e+01,3.590522217773216632e-03
1.607990000000032182e+01,3.567823225316231299e-03
1.612990000000198165e+01,3.545805413869725781e-03
1.617990000000364148e+01,3.524379403649325997e-03
1.622990000000530131e+01,3.503443451339500244e-03
1.627990000000696114e+01,3.482903713321992487e-03
1.632990000000862096e+01,3.462644049725732177e-03
1.637990000001028079e+01,3.442549625976786074e-03
1.642990000001194062e+01,3.422504094728895992e-03
1.647990000001360045e+01,3.402405865691798467e-03
1.652989999999866200e+01,3.382166773526656608e-03
1.657990000000032182e+01,3.361731737817941039e-03
1.662990000000198165e+01,3.341055213431392244e-03
1.667990000000364148e+01,3.320127624981262463e-03
1.672990000000530131e+01,3.298957001615494128e-03
1.677990000000696114e+01,3.277543905847530616e-03
1.682990000000862096e+01,3.255925575013208714e-03
1.687990000001028079e+01,3.234106316489052894e-03
1.692990000001194062e+01,3.212110944160838713e-03
1.697990000001360045e+01,3.189968895504802313e-03
1.702989999999866200e+01,3.167695457319990356e-03
1.707990000000032182e+01,3.145305086837219856e-03
1.712990000000198165e+01,3.122819029724525127e-03
1.717990000000364148e+01,3.100253692750167423e-03
1.722990000000530131e+01,3.077595470374726392e-03
1.727990000000696114e+01,3.054878729782333543e-03
1.732990000000862096e+01,3.032108938110380549e-03
1.737990000001028079e+01,3.009276594932743226e-03
1.742990000001194062e+01,2.986418197574276616e-03
1.747990000001360045e+01,2.963540872022920204e-03
1.752989999999866200e+01,2.940630769786345411e-03
1.757990000000032182e+01,2.917705456011438284e-03
1.762990000000198165e+01,2.894759683068626188e-03
1.767990000000364148e+01,2.871755932664960161e-03
1.772990000000530131e+01,2.848705925710443183e-03
1.777990000000696114e+01,2.825591233691874139e-03
1.782990000000862096e+01,2.802380038825023640e-03
1.787990000001028079e+01,2.779078803931057072e-03
1.792990000001194062e+01,2.755678214152331405e-03
1.797990000001360045e+01,2.732149812286167271e-03
1.802989999999866200e+01,2.708508226865257579e-03
1.807990000000032182e+01,2.684760749985732383e-03
1.812990000000198165e+01,2.660876451065203804e-03
1.817990000000364148e+01,2.636893315897162124e-03
1.822990000000530131e+01,2.612824310212582320e-03
1.827990000000696114e+01,2.588657262028842485e-03
1.832990000000862096e+01,2.564436171969360859e-03
1.837990000001028079e+01,2.540186603616784861e-03
1.842990000001194062e+01,2.515906261131489307e-03
1.847990000001360045e+01,2.491639418355381507e-03
1.852989999999866200e+01,2.467426083769545548e-03
1.857990000000032182e+01,2.443266475138767234e-03
1.862990000000198165e+01,2.419210374393455671e-03
1.867990000000364148e+01,2.395298941096364598e-03
1.872990000000530131e+01,2.371543007633926305e-03
1.877990000000696114e+01,2.347991451884044734e-03
1.882990000000862096e+01,2.324689249355272550e-03
1.887990000001028079e+01,2.301648117186742403e-03
1.892990000001194062e+01,2.278912856609691725e-03
1.897990000001360045e+01,2.256525342845144746e-03
1.902989999999866200e+01,2.234491166674603714e-03
1.907990000000032182e+01,2.212846091333113031e-03
1.912990000000198165e+01,2.191621066630569485e-03
1.917990000000364148e+01,2.170811529052439365e-03
1.922990000000530131e+01,2.150437811907961270e-03
1.927990000000696114e+01,2.130523381378392894e-03
1.932990000000862096e+01,2.111050114094227288e-03
1.937990000001028079e+01,2.092028073187670451e-03
1.942990000001194062e+01,2.073468338578533451e-03
1.947990000001360045e+01,2.055347354064819467e-03
1.952989999999866200e+01,2.037665523520598970e-03
1.957990000000032182e+01,2.020425068352778037e-03
1.962990000000198165e+01,2.003602840339024655e-03
1.967990000000364148e+01,1.987186152949228096e-03
1.972990000000530131e+01,1.971178723331196234e-03
1.977990000000696114e+01,1.955550651496568842e-03
1.982990000000862096e+01,1.940288344826081183e-03
1.987990000001028079e+01,1.925390298210593069e-03
1.992990000001194062e+01,1.910823632985286661e-03
1.997990000001360045e+01,1.896572589683835413e-03


==> figs/van_rees_2011_dkep_PSP512.csv <==
t,dkep
0,0.00046875
0.0092039,0.00046874
0.018408,0.00046873
0.027612,0.00046874
0.036817,0.00046875
0.046022,0.00046877
0.055228,0.0004688
0.064434,0.00046884
0.073641,0.00046889
0.082849,0.00046894
0.092057,0.000469
0.10127,0.00046907
0.11048,0.00046915
0.11969,0.00046924
0.1289,0.00046933
0.13811,0.00046944
0.14733,0.00046955
0.15654,0.00046967
0.16576,0.0004698
0.17498,0.00046994
0.1842,0.00047008
0.19342,0.00047024
0.20265,0.0004704
0.21187,0.00047057
0.2211,0.00047075
0.23033,0.00047094
0.23956,0.00047114
0.24879,0.00047134
0.25,0.00047137
0.25924,0.00047158
0.26847,0.00047181
0.27771,0.00047204
0.28696,0.00047228
0.2962,0.00047253
0.30545,0.00047279
0.3147,0.00047305
0.32395,0.00047333
0.33321,0.00047361
0.34246,0.00047391
0.35173,0.00047421
0.36099,0.00047452
0.37026,0.00047484
0.37953,0.00047517
0.3888,0.0004755
0.39807,0.00047585
0.40735,0.0004762
0.41664,0.00047657
0.42592,0.00047694
0.43521,0.00047732
0.4445,0.00047772
0.4538,0.00047812
0.4631,0.00047853
0.4724,0.00047895
0.48171,0.00047938
0.49102,0.00047981
0.5,0.00048024
0.50932,0.0004807
0.51864,0.00048117
0.52797,0.00048164
0.5373,0.00048213
0.54663,0.00048262
0.55597,0.00048313
0.56532,0.00048364
0.57466,0.00048417
0.58402,0.0004847
0.59337,0.00048524
0.60273,0.0004858
0.6121,0.00048636
0.62147,0.00048694
0.63084,0.00048752
0.64022,0.00048811
0.64961,0.00048872
0.659,0.00048933
0.66839,0.00048996
0.67779,0.00049059
0.68719,0.00049124
0.6966,0.0004919
0.70601,0.00049256
0.71543,0.00049324
0.72485,0.00049393
0.73428,0.00049463
0.74371,0.00049534
0.75,0.00049582
0.75944,0.00049655
0.76889,0.00049729
0.77834,0.00049804
0.7878,0.0004988
0.79726,0.00049957
0.80673,0.00050036
0.8162,0.00050115
0.82568,0.00050196
0.83517,0.00050278
0.84466,0.00050361
0.85415,0.00050445
0.86365,0.0005053
0.87316,0.00050617
0.88267,0.00050704
0.89219,0.00050793
0.90171,0.00050883
0.91124,0.00050975
0.92078,0.00051067
0.93032,0.00051161
0.93986,0.00051256
0.94941,0.00051352
0.95897,0.0005145
0.96853,0.00051548
0.9781,0.00051648
0.98767,0.0005175
0.99725,0.00051852
1,0.00051882
1.0096,0.00051986
1.0192,0.00052092
1.0288,0.00052198
1.0384,0.00052307
1.048,0.00052416
1.0576,0.00052527
1.0672,0.00052639
1.0768,0.00052752
1.0865,0.00052867
1.0961,0.00052983
1.1058,0.00053101
1.1154,0.0005322
1.1251,0.0005334
1.1347,0.00053462
1.1444,0.00053585
1.154,0.0005371
1.1637,0.00053836
1.1734,0.00053963
1.1831,0.00054092
1.1928,0.00054223
1.2025,0.00054354
1.2122,0.00054488
1.2219,0.00054623
1.2316,0.00054759
1.2413,0.00054897
1.25,0.00055021
1.2597,0.00055162
1.2695,0.00055304
1.2792,0.00055448
1.2889,0.00055593
1.2987,0.0005574
1.3084,0.00055888
1.3182,0.00056038
1.3279,0.00056189
1.3377,0.00056343
1.3475,0.00056497
1.3572,0.00056654
1.367,0.00056811
1.3768,0.00056971
1.3866,0.00057132
1.3964,0.00057295
1.4062,0.00057459
1.4159,0.00057626
1.4257,0.00057793
1.4355,0.00057963
1.4454,0.00058134
1.4552,0.00058307
1.465,0.00058482
1.4748,0.00058658
1.4846,0.00058836
1.4944,0.00059016
1.5,0.00059118
1.5098,0.00059301
1.5197,0.00059485
1.5295,0.00059671
1.5393,0.00059859
1.5492,0.00060048
1.559,0.0006024
1.5689,0.00060433
1.5787,0.00060628
1.5886,0.00060825
1.5984,0.00061023
1.6083,0.00061224
1.6181,0.00061426
1.628,0.0006163
1.6378,0.00061836
1.6477,0.00062044
1.6576,0.00062254
1.6674,0.00062466
1.6773,0.00062679
1.6872,0.00062895
1.697,0.00063112
1.7069,0.00063331
1.7168,0.00063553
1.7267,0.00063776
1.7365,0.00064001
1.7464,0.00064228
1.75,0.00064311
1.7599,0.00064541
1.7698,0.00064773
1.7796,0.00065006
1.7895,0.00065242
1.7994,0.0006548
1.8093,0.0006572
1.8191,0.00065961
1.829,0.00066205
1.8389,0.00066451
1.8488,0.00066699
1.8587,0.00066949
1.8685,0.00067201
1.8784,0.00067455
1.8883,0.00067711
1.8982,0.00067969
1.9081,0.0006823
1.9179,0.00068492
1.9278,0.00068757
1.9377,0.00069023
1.9476,0.00069292
1.9574,0.00069563
1.9673,0.00069836
1.9772,0.00070112
1.9871,0.00070389
1.9969,0.00070669
2,0.00070756
2.0099,0.00071038
2.0197,0.00071323
2.0296,0.0007161
2.0395,0.00071899
2.0493,0.0007219
2.0592,0.00072484
2.0691,0.0007278
2.0789,0.00073078
2.0888,0.00073378
2.0986,0.0007368
2.1085,0.00073985
2.1184,0.00074292
2.1282,0.00074602
2.1381,0.00074913
2.1479,0.00075227
2.1578,0.00075544
2.1676,0.00075862
2.1775,0.00076183
2.1873,0.00076507
2.1972,0.00076832
2.207,0.0007716
2.2168,0.00077491
2.2267,0.00077824
2.2365,0.00078159
2.2464,0.00078496
2.25,0.00078622
2.2598,0.00078963
2.2697,0.00079307
2.2795,0.00079652
2.2893,0.00080001
2.2992,0.00080351
2.309,0.00080705
2.3188,0.0008106
2.3286,0.00081419
2.3385,0.00081779
2.3483,0.00082142
2.3581,0.00082508
2.3679,0.00082877
2.3777,0.00083247
2.3875,0.00083621
2.3974,0.00083997
2.4072,0.00084375
2.417,0.00084756
2.4268,0.0008514
2.4366,0.00085527
2.4464,0.00085916
2.4562,0.00086307
2.466,0.00086702
2.4758,0.00087099
2.4856,0.00087498
2.4954,0.00087901
2.5,0.00088089
2.5098,0.00088495
2.5196,0.00088905
2.5294,0.00089316
2.5392,0.00089731
2.549,0.00090149
2.5588,0.00090569
2.5686,0.00090992
2.5784,0.00091418
2.5882,0.00091847
2.598,0.00092278
2.6078,0.00092713
2.6176,0.0009315
2.6274,0.0009359
2.6372,0.00094033
2.647,0.0009448
2.6568,0.00094929
2.6666,0.00095381
2.6764,0.00095836
2.6862,0.00096294
2.696,0.00096755
2.7058,0.00097219
2.7156,0.00097687
2.7254,0.00098157
2.7352,0.00098631
2.7451,0.00099107
2.75,0.00099349
2.7598,0.00099831
2.7696,0.0010032
2.7794,0.001008
2.7892,0.0010129
2.7991,0.0010179
2.8089,0.0010229
2.8187,0.0010279
2.8285,0.0010329
2.8383,0.001038
2.8482,0.0010431
2.858,0.0010483
2.8678,0.0010534
2.8777,0.0010587
2.8875,0.0010639
2.8973,0.0010692
2.9072,0.0010745
2.917,0.0010799
2.9269,0.0010853
2.9367,0.0010907
2.9466,0.0010962
2.9564,0.0011017
2.9663,0.0011072
2.9761,0.0011128
2.986,0.0011185
2.9959,0.0011241
3,0.0011265
3.0099,0.0011322
3.0198,0.001138
3.0296,0.0011438
3.0395,0.0011496
3.0494,0.0011555
3.0593,0.0011615
3.0692,0.0011674
3.0791,0.0011735
3.089,0.0011795
3.0989,0.0011856
3.1088,0.0011918
3.1188,0.001198
3.1287,0.0012042
3.1386,0.0012105
3.1486,0.0012169
3.1585,0.0012233
3.1685,0.0012297
3.1784,0.0012362
3.1884,0.0012428
3.1983,0.0012494
3.2083,0.001256
3.2183,0.0012627
3.2283,0.0012695
3.2383,0.0012763
3.2483,0.0012832
3.25,0.0012844
3.26,0.0012913
3.27,0.0012983
3.28,0.0013054
3.2901,0.0013125
3.3001,0.0013197
3.3101,0.001327
3.3202,0.0013343
3.3302,0.0013417
3.3403,0.0013491
3.3504,0.0013566
3.3604,0.0013642
3.3705,0.0013719
3.3806,0.0013797
3.3907,0.0013875
3.4008,0.0013954
3.4109,0.0014033
3.4211,0.0014114
3.4312,0.0014195
3.4413,0.0014278
3.4515,0.0014361
3.4617,0.0014445
3.4718,0.001453
3.482,0.0014616
3.4922,0.0014702
3.5,0.001477
3.5102,0.0014858
3.5204,0.0014948
3.5306,0.0015038
3.5409,0.001513
3.5511,0.0015223
3.5614,0.0015317
3.5716,0.0015412
3.5819,0.0015508
3.5922,0.0015606
3.6025,0.0015704
3.6128,0.0015804
3.6231,0.0015905
3.6334,0.0016008
3.6437,0.0016111
3.654,0.0016216
3.6642,0.0016322
3.6745,0.0016429
3.6848,0.0016538
3.695,0.0016647
3.7052,0.0016758
3.7155,0.001687
3.7257,0.0016984
3.7359,0.0017099
3.7461,0.0017215
3.75,0.001726
3.7602,0.0017379
3.7704,0.0017498
3.7805,0.001762
3.7907,0.0017742
3.8008,0.0017867
3.811,0.0017992
3.8211,0.001812
3.8312,0.0018249
3.8414,0.0018379
3.8515,0.0018511
3.8616,0.0018645
3.8717,0.0018781
3.8818,0.0018918
3.8919,0.0019057
3.9019,0.0019197
3.912,0.001934
3.9221,0.0019484
3.9322,0.001963
3.9422,0.0019777
3.9523,0.0019927
3.9623,0.0020078
3.9724,0.0020231
3.9824,0.0020386
3.9924,0.0020543
4,0.0020662
4.01,0.0020822
4.02,0.0020984
4.0301,0.0021147
4.0401,0.0021313
4.0501,0.002148
4.0601,0.0021649
4.0701,0.002182
4.0801,0.0021993
4.0901,0.0022168
4.1001,0.0022344
4.1101,0.0022522
4.12,0.00227
4.1298,0.0022879
4.1396,0.0023059
4.1493,0.0023239
4.1589,0.0023419
4.1685,0.00236
4.178,0.0023781
4.1875,0.0023963
4.1969,0.0024144
4.2062,0.0024327
4.2154,0.0024509
4.2246,0.0024691
4.2337,0.0024873
4.2428,0.0025056
4.25,0.0025201
4.259,0.0025384
4.2679,0.0025566
4.2767,0.0025749
4.2855,0.0025931
4.2942,0.0026113
4.3029,0.0026296
4.3116,0.0026478
4.3202,0.002666
4.3287,0.0026843
4.3373,0.0027025
4.3458,0.0027208
4.3543,0.0027391
4.3627,0.0027574
4.3711,0.0027757
4.3795,0.0027939
4.3879,0.0028122
4.3962,0.0028305
4.4045,0.0028488
4.4128,0.002867
4.421,0.0028851
4.4292,0.0029033
4.4373,0.0029213
4.4455,0.0029394
4.4536,0.0029574
4.4616,0.0029754
4.4697,0.0029934
4.4777,0.0030113
4.4857,0.0030292
4.4937,0.0030471
4.5,0.0030612
4.5079,0.003079
4.5158,0.0030967
4.5237,0.0031144
4.5316,0.003132
4.5394,0.0031496
4.5473,0.0031672
4.5551,0.0031847
4.5629,0.0032022
4.5706,0.0032197
4.5784,0.0032371
4.5861,0.0032544
4.5939,0.0032718
4.6016,0.0032891
4.6093,0.0033063
4.617,0.0033235
4.6247,0.0033407
4.6324,0.0033579
4.64,0.003375
4.6477,0.003392
4.6553,0.0034091
4.663,0.0034261
4.6706,0.003443
4.6783,0.00346
4.6859,0.0034769
4.6935,0.0034937
4.7012,0.0035105
4.7088,0.0035273
4.7164,0.0035441
4.724,0.0035608
4.7316,0.0035774
4.7392,0.0035939
4.7467,0.0036104
4.75,0.0036176
4.7576,0.003634
4.7651,0.0036504
4.7727,0.0036667
4.7802,0.003683
4.7878,0.0036992
4.7954,0.0037154
4.8029,0.0037315
4.8105,0.0037477
4.8181,0.0037638
4.8257,0.0037798
4.8334,0.0037959
4.841,0.0038119
4.8486,0.0038278
4.8563,0.0038437
4.8639,0.0038595
4.8715,0.0038752
4.8792,0.0038909
4.8869,0.0039065
4.8946,0.0039222
4.9024,0.0039378
4.9102,0.0039535
4.918,0.0039691
4.9258,0.0039846
4.9337,0.004
4.9415,0.0040155
4.9494,0.0040308
4.9574,0.0040462
4.9654,0.0040616
4.9734,0.004077
4.9815,0.0040924
4.9896,0.0041077
4.9978,0.004123
5,0.0041271
5.0082,0.0041424
5.0165,0.0041576
5.0248,0.0041728
5.0331,0.004188
5.0416,0.0042033
5.0501,0.0042185
5.0587,0.0042338
5.0673,0.0042489
5.0759,0.004264
5.0845,0.004279
5.0932,0.0042939
5.1018,0.0043087
5.1105,0.0043234
5.1192,0.004338
5.1279,0.0043526
5.1366,0.004367
5.1454,0.0043814
5.1541,0.0043956
5.1629,0.0044098
5.1717,0.0044238
5.1805,0.0044378
5.1894,0.0044517
5.1982,0.0044655
5.2071,0.0044792
5.216,0.0044928
5.2249,0.0045063
5.2339,0.0045197
5.2428,0.004533
5.25,0.0045437
5.259,0.0045568
5.268,0.0045699
5.277,0.0045829
5.2861,0.0045958
5.2952,0.0046086
5.3043,0.0046213
5.3134,0.0046339
5.3225,0.0046465
5.3317,0.0046589
5.3409,0.0046713
5.3501,0.0046836
5.3593,0.0046958
5.3685,0.0047079
5.3777,0.0047199
5.3869,0.0047318
5.3961,0.0047436
5.4053,0.0047553
5.4145,0.004767
5.4237,0.0047785
5.4329,0.00479
5.4421,0.0048014
5.4514,0.0048127
5.4606,0.004824
5.4698,0.0048352
5.479,0.0048464
5.4882,0.0048574
5.4975,0.0048685
5.5,0.0048715
5.5092,0.0048825
5.5184,0.0048935
5.5277,0.0049044
5.5369,0.0049153
5.5461,0.0049262
5.5554,0.0049371
5.5646,0.0049479
5.5738,0.0049588
5.5831,0.0049696
5.5923,0.0049805
5.6016,0.0049913
5.6108,0.0050022
5.6201,0.0050131
5.6293,0.005024
5.6386,0.0050349
5.6478,0.0050459
5.6571,0.0050569
5.6664,0.005068
5.6757,0.0050791
5.6849,0.0050902
5.6942,0.0051014
5.7035,0.0051127
5.7128,0.0051241
5.7221,0.0051355
5.7313,0.005147
5.7406,0.0051585
5.7499,0.0051702
5.75,0.0051703
5.7593,0.005182
5.7686,0.0051939
5.7779,0.0052058
5.7872,0.0052179
5.7965,0.0052301
5.8058,0.0052424
5.8152,0.0052548
5.8245,0.0052673
5.8338,0.00528
5.8431,0.0052928
5.8525,0.0053057
5.8618,0.0053188
5.8712,0.005332
5.8805,0.0053454
5.8898,0.0053589
5.8992,0.0053726
5.9085,0.0053865
5.9179,0.0054005
5.9272,0.0054147
5.9366,0.005429
5.946,0.0054436
5.9553,0.0054583
5.9647,0.0054732
5.9741,0.0054882
5.9834,0.0055035
5.9928,0.005519
6,0.0055309
6.0094,0.0055467
6.0187,0.0055627
6.0281,0.0055788
6.0375,0.0055952
6.0469,0.0056117
6.0563,0.0056284
6.0656,0.0056454
6.075,0.0056625
6.0844,0.0056797
6.0938,0.0056972
6.1031,0.0057149
6.1125,0.0057327
6.1219,0.0057508
6.1312,0.005769
6.1406,0.0057874
6.15,0.005806
6.1593,0.0058247
6.1687,0.0058437
6.1781,0.0058627
6.1874,0.005882
6.1967,0.0059013
6.206,0.0059208
6.2152,0.0059405
6.2245,0.0059603
6.2337,0.0059802
6.243,0.0060002
6.25,0.0060156
6.2592,0.0060359
6.2684,0.0060564
6.2775,0.0060769
6.2867,0.0060976
6.2958,0.0061184
6.3049,0.0061393
6.314,0.0061603
6.323,0.0061814
6.3321,0.0062027
6.3411,0.0062241
6.3501,0.0062456
6.3591,0.0062672
6.3681,0.006289
6.377,0.0063109
6.386,0.0063329
6.3949,0.006355
6.4038,0.0063773
6.4127,0.0063996
6.4216,0.0064221
6.4305,0.0064446
6.4394,0.0064673
6.4482,0.0064901
6.4571,0.0065129
6.4659,0.0065358
6.4747,0.0065588
6.4836,0.0065819
6.4924,0.0066051
6.5,0.006625
6.5088,0.0066482
6.5176,0.0066713
6.5264,0.0066943
6.5351,0.0067171
6.5438,0.0067398
6.5524,0.0067622
6.5611,0.0067844
6.5696,0.0068063
6.5782,0.0068278
6.5867,0.0068489
6.5952,0.0068696
6.6036,0.0068898
6.612,0.0069094
6.6204,0.0069285
6.6287,0.0069469
6.6369,0.0069646
6.6452,0.0069815
6.6533,0.0069978
6.6615,0.0070132
6.6696,0.0070278
6.6776,0.0070416
6.6856,0.0070546
6.6936,0.0070667
6.7015,0.0070781
6.7094,0.0070887
6.7172,0.0070986
6.725,0.0071077
6.7328,0.0071162
6.7405,0.0071241
6.7481,0.0071314
6.75,0.0071332
6.7576,0.0071399
6.7651,0.0071462
6.7727,0.0071521
6.7801,0.0071578
6.7875,0.0071632
6.7949,0.0071684
6.8023,0.0071734
6.8096,0.0071784
6.8168,0.0071833
6.824,0.0071882
6.8312,0.0071931
6.8384,0.007198
6.8455,0.007203
6.8525,0.0072081
6.8596,0.0072133
6.8666,0.0072186
6.8735,0.007224
6.8805,0.0072297
6.8874,0.0072355
6.8942,0.0072414
6.9011,0.0072476
6.9079,0.0072539
6.9147,0.0072605
6.9214,0.0072672
6.9282,0.0072742
6.9349,0.0072813
6.9416,0.0072887
6.9482,0.0072964
6.9549,0.0073042
6.9615,0.0073123
6.9681,0.0073206
6.9747,0.0073292
6.9813,0.007338
6.9878,0.0073471
6.9944,0.0073564
7,0.0073646
7.0065,0.0073743
7.013,0.0073843
7.0195,0.0073946
7.026,0.0074051
7.0325,0.0074158
7.039,0.0074268
7.0455,0.0074381
7.052,0.0074496
7.0584,0.0074613
7.0649,0.0074733
7.0714,0.0074855
7.0778,0.0074979
7.0843,0.0075106
7.0908,0.0075236
7.0972,0.0075367
7.1037,0.0075502
7.1102,0.0075638
7.1167,0.0075777
7.1231,0.0075919
7.1296,0.0076063
7.1361,0.0076209
7.1426,0.0076358
7.1491,0.0076509
7.1556,0.0076663
7.1622,0.007682
7.1687,0.0076979
7.1752,0.0077141
7.1818,0.0077305
7.1884,0.0077473
7.195,0.0077643
7.2016,0.0077815
7.2082,0.0077991
7.2148,0.007817
7.2214,0.0078351
7.2281,0.0078536
7.2348,0.0078723
7.2415,0.0078913
7.2482,0.0079107
7.25,0.0079159
7.2567,0.0079356
7.2635,0.0079556
7.2703,0.0079759
7.2771,0.0079966
7.284,0.0080175
7.2908,0.0080387
7.2977,0.0080603
7.3047,0.0080821
7.3116,0.0081042
7.3186,0.0081267
7.3256,0.0081493
7.3327,0.0081723
7.3397,0.0081955
7.3468,0.008219
7.354,0.0082428
7.3612,0.0082668
7.3684,0.008291
7.3756,0.0083154
7.3829,0.00834
7.3903,0.0083648
7.3976,0.0083898
7.4051,0.0084149
7.4125,0.0084402
7.42,0.0084655
7.4275,0.008491
7.4351,0.0085166
7.4428,0.0085422
7.4504,0.0085678
7.4582,0.0085936
7.466,0.0086193
7.4738,0.008645
7.4817,0.0086707
7.4896,0.0086964
7.4976,0.0087221
7.5,0.0087299
7.5081,0.0087555
7.5162,0.0087811
7.5243,0.0088067
7.5325,0.0088321
7.5407,0.0088574
7.5489,0.0088824
7.5571,0.0089073
7.5653,0.008932
7.5735,0.0089565
7.5818,0.0089809
7.59,0.0090052
7.5983,0.0090294
7.6066,0.0090535
7.6148,0.0090774
7.6231,0.0091013
7.6313,0.0091251
7.6396,0.0091487
7.6478,0.0091725
7.6561,0.0091961
7.6643,0.0092198
7.6725,0.0092435
7.6807,0.0092672
7.689,0.0092911
7.6972,0.0093151
7.7055,0.0093393
7.7137,0.0093637
7.722,0.0093883
7.7303,0.0094131
7.7385,0.0094382
7.7468,0.0094635
7.75,0.0094735
7.7583,0.0094992
7.7665,0.0095253
7.7748,0.0095517
7.7831,0.0095784
7.7913,0.0096054
7.7996,0.0096328
7.8079,0.0096606
7.8161,0.0096887
7.8244,0.0097172
7.8327,0.009746
7.841,0.0097752
7.8493,0.0098048
7.8576,0.0098346
7.8659,0.0098649
7.8743,0.0098954
7.8826,0.0099262
7.891,0.0099572
7.8993,0.0099885
7.9077,0.01002
7.9161,0.010052
7.9246,0.010084
7.9329,0.010116
7.9412,0.010147
7.9493,0.010179
7.9575,0.01021
7.9655,0.010241
7.9735,0.010271
7.9814,0.010302
7.9893,0.010332
7.9972,0.010362
8,0.010372
8.0078,0.010402
8.0156,0.010431
8.0233,0.01046
8.031,0.010489
8.0387,0.010518
8.0463,0.010546
8.054,0.010574
8.0616,0.010601
8.0692,0.010628
8.0767,0.010656
8.0844,0.010682
8.0919,0.010709
8.0995,0.010735
8.1071,0.010761
8.1146,0.010787
8.1221,0.010812
8.1296,0.010837
8.1371,0.010862
8.1445,0.010887
8.152,0.010911
8.1595,0.010935
8.1669,0.010959
8.1744,0.010982
8.1818,0.011005
8.1893,0.011028
8.1967,0.01105
8.2041,0.011072
8.2114,0.011094
8.2188,0.011116
8.2262,0.011137
8.2335,0.011158
8.2409,0.011178
8.2482,0.011198
8.25,0.011203
8.2573,0.011223
8.2646,0.011243
8.2719,0.011262
8.2791,0.011281
8.2864,0.0113
8.2937,0.011319
8.3009,0.011337
8.3081,0.011356
8.3154,0.011374
8.3226,0.011392
8.3298,0.011411
8.337,0.011429
8.3442,0.011447
8.3514,0.011466
8.3587,0.011484
8.3659,0.011503
8.3731,0.011522
8.3803,0.011541
8.3875,0.01156
8.3948,0.01158
8.402,0.0116
8.4093,0.011621
8.4165,0.011642
8.4238,0.011664
8.4311,0.011685
8.4384,0.011708
8.4457,0.011731
8.4531,0.011755
8.4605,0.011779
8.4678,0.011804
8.4752,0.01183
8.4826,0.011856
8.4901,0.011883
8.4976,0.011911
8.5,0.01192
8.5075,0.011948
8.5151,0.011977
8.5226,0.012007
8.5302,0.012036
8.5379,0.012067
8.5455,0.012097
8.5532,0.012129
8.561,0.01216
8.5688,0.012191
8.5765,0.012222
8.5843,0.012253
8.5921,0.012284
8.5998,0.012314
8.6075,0.012343
8.6151,0.012371
8.6227,0.012399
8.6302,0.012426
8.6376,0.012451
8.6451,0.012476
8.6524,0.012499
8.6598,0.012522
8.6671,0.012544
8.6743,0.012564
8.6815,0.012583
8.6887,0.012602
8.6959,0.012619
8.703,0.012635
8.71,0.01265
8.717,0.012665
8.724,0.012678
8.7309,0.01269
8.7378,0.012702
8.7447,0.012713
8.75,0.012721
8.7568,0.01273
8.7635,0.012739
8.7702,0.012747
8.7768,0.012754
8.7834,0.012761
8.79,0.012768
8.7965,0.012774
8.803,0.012779
8.8095,0.012785
8.816,0.012789
8.8225,0.012794
8.8289,0.012798
8.8354,0.012803
8.8418,0.012807
8.8483,0.01281
8.8548,0.012814
8.8612,0.012818
8.8677,0.012821
8.8742,0.012825
8.8808,0.012828
8.8874,0.012831
8.894,0.012835
8.9007,0.012838
8.9074,0.012841
8.9142,0.012843
8.9211,0.012846
8.9281,0.012848
8.9351,0.012851
8.9422,0.012852
8.9494,0.012854
8.9567,0.012855
8.9642,0.012856
8.9717,0.012856
8.9794,0.012856
8.9871,0.012855
8.9949,0.012854
9,0.012853
9.0077,0.012851
9.0155,0.012848
9.0232,0.012845
9.0309,0.01284
9.0387,0.012835
9.0464,0.012829
9.0541,0.012823
9.0619,0.012815
9.0696,0.012807
9.0774,0.012798
9.0851,0.012788
9.0928,0.012777
9.1006,0.012765
9.1083,0.012753
9.1161,0.012739
9.1238,0.012725
9.1315,0.01271
9.1393,0.012694
9.147,0.012677
9.1548,0.01266
9.1625,0.012641
9.1702,0.012622
9.178,0.012602
9.1857,0.012582
9.1934,0.01256
9.2012,0.012538
9.2089,0.012515
9.2166,0.012492
9.2244,0.012468
9.2321,0.012443
9.2398,0.012418
9.2476,0.012393
9.25,0.012385
9.2577,0.012358
9.2655,0.012332
9.2732,0.012305
9.281,0.012278
9.2887,0.01225
9.2964,0.012223
9.3042,0.012196
9.3119,0.012169
9.3197,0.012142
9.3274,0.012115
9.3352,0.012089
9.3429,0.012064
9.3507,0.012039
9.3584,0.012015
9.3662,0.011991
9.374,0.011969
9.3818,0.011947
9.3895,0.011927
9.3973,0.011907
9.4051,0.011888
9.4129,0.01187
9.4208,0.011853
9.4286,0.011837
9.4364,0.011822
9.4443,0.011808
9.4521,0.011795
9.46,0.011782
9.4679,0.01177
9.4758,0.011759
9.4838,0.011748
9.4917,0.011738
9.4997,0.011729
9.5,0.011728
9.508,0.011719
9.516,0.01171
9.5241,0.011702
9.5322,0.011693
9.5403,0.011686
9.5485,0.011678
9.5567,0.01167
9.565,0.011663
9.5733,0.011656
9.5817,0.011649
9.5901,0.011642
9.5986,0.011635
9.6072,0.011628
9.6159,0.011621
9.6246,0.011614
9.6334,0.011607
9.6423,0.011599
9.6513,0.011592
9.6604,0.011585
9.6696,0.011577
9.6789,0.01157
9.6883,0.011562
9.6977,0.011554
9.7069,0.011547
9.7161,0.011539
9.7251,0.011531
9.7341,0.011523
9.7429,0.011515
9.75,0.011509
9.7586,0.011501
9.7672,0.011493
9.7757,0.011485
9.7841,0.011477
9.7925,0.011469
9.8008,0.011461
9.809,0.011453
9.8172,0.011446
9.8253,0.011438
9.8334,0.01143
9.8415,0.011423
9.8494,0.011416
9.8573,0.011408
9.8652,0.011401
9.8731,0.011394
9.8808,0.011388
9.8885,0.011381
9.8963,0.011375
9.9041,0.011368
9.9119,0.011361
9.9196,0.011354
9.9275,0.011347
9.9354,0.01134
9.9433,0.011332
9.9512,0.011323
9.9594,0.011314
9.9678,0.011304
9.9763,0.011294
9.985,0.011285
9.9938,0.011275
10,0.01127
10.009,0.011262
10.019,0.011255
10.029,0.011249
10.039,0.011245
10.048,0.011241
10.058,0.011237
10.068,0.011234
10.078,0.01123
10.088,0.011227
10.097,0.011223
10.107,0.01122
10.116,0.011216
10.125,0.011212
10.135,0.011209
10.144,0.011205
10.153,0.011202
10.162,0.011198
10.171,0.011194
10.181,0.01119
10.19,0.011186
10.199,0.011182
10.208,0.011178
10.218,0.011173
10.227,0.011169
10.237,0.011164
10.246,0.011159
10.25,0.011157
10.26,0.011151
10.269,0.011145
10.279,0.011139
10.289,0.011133
10.299,0.011126
10.309,0.011118
10.319,0.01111
10.329,0.011102
10.339,0.011093
10.349,0.011084
10.359,0.011074
10.369,0.011064
10.38,0.011053
10.389,0.011042
10.399,0.011031
10.409,0.011019
10.418,0.011008
10.428,0.010996
10.437,0.010983
10.446,0.010971
10.455,0.010958
10.465,0.010945
10.474,0.010932
10.483,0.010918
10.492,0.010905
10.5,0.010892
10.509,0.010878
10.518,0.010864
10.527,0.010849
10.536,0.010835
10.545,0.01082
10.554,0.010806
10.563,0.010791
10.572,0.010777
10.581,0.010762
10.59,0.010748
10.599,0.010733
10.608,0.010718
10.617,0.010704
10.626,0.010689
10.635,0.010675
10.645,0.01066
10.654,0.010646
10.663,0.010632
10.672,0.010617
10.682,0.010603
10.691,0.010589
10.701,0.010574
10.71,0.01056
10.72,0.010546
10.73,0.010531
10.739,0.010517
10.749,0.010502
10.75,0.010501
10.76,0.010486
10.77,0.010472
10.78,0.010457
10.79,0.010441
10.8,0.010426
10.81,0.01041
10.82,0.010394
10.83,0.010378
10.841,0.010362
10.851,0.010345
10.861,0.010328
10.872,0.010311
10.882,0.010294
10.893,0.010277
10.903,0.010259
10.913,0.010242
10.924,0.010225
10.934,0.010208
10.945,0.010191
10.955,0.010174
10.965,0.010156
10.975,0.010139
10.986,0.010121
10.996,0.010104
11,0.010097
11.01,0.010079
11.021,0.010061
11.031,0.010043
11.042,0.010025
11.053,0.010006
11.063,0.0099873
11.074,0.0099684
11.085,0.0099493
11.096,0.0099299
11.107,0.0099104
11.117,0.009891
11.128,0.0098716
11.139,0.0098521
11.15,0.0098326
11.161,0.0098131
11.171,0.0097936
11.182,0.0097741
11.193,0.0097546
11.204,0.009735
11.215,0.0097154
11.225,0.0096959
11.236,0.0096766
11.247,0.0096573
11.25,0.0096517
11.261,0.0096325
11.271,0.0096135
11.282,0.0095945
11.292,0.0095755
11.303,0.0095566
11.313,0.0095378
11.324,0.0095191
11.334,0.0095004
11.345,0.0094817
11.355,0.0094631
11.365,0.0094444
11.376,0.0094258
11.386,0.0094072
11.397,0.0093886
11.407,0.0093701
11.418,0.0093516
11.428,0.0093331
11.439,0.0093145
11.449,0.0092959
11.46,0.0092774
11.471,0.0092587
11.481,0.0092401
11.492,0.0092217
11.5,0.009208
11.511,0.0091897
11.521,0.0091717
11.532,0.0091538
11.542,0.0091361
11.553,0.0091185
11.563,0.0091011
11.574,0.0090839
11.584,0.0090668
11.594,0.0090497
11.605,0.0090329
11.615,0.0090162
11.625,0.0089996
11.635,0.0089831
11.646,0.0089667
11.656,0.0089504
11.666,0.0089342
11.676,0.008918
11.686,0.0089019
11.696,0.0088859
11.706,0.0088698
11.716,0.0088539
11.726,0.008838
11.736,0.0088221
11.746,0.0088062
11.75,0.008799
11.76,0.0087831
11.77,0.0087671
11.78,0.0087511
11.79,0.008735
11.799,0.0087189
11.809,0.0087027
11.819,0.0086863
11.829,0.0086699
11.839,0.0086533
11.849,0.0086365
11.859,0.0086196
11.869,0.0086024
11.879,0.008585
11.889,0.0085673
11.899,0.0085494
11.91,0.0085312
11.92,0.0085128
11.93,0.0084941
11.941,0.008475
11.951,0.0084556
11.962,0.008436
11.972,0.0084159
11.983,0.0083955
11.994,0.0083747
12,0.0083623
12.011,0.0083409
12.022,0.0083193
12.032,0.0082977
12.043,0.0082761
12.054,0.0082544
12.064,0.0082326
12.075,0.0082108
12.085,0.0081889
12.095,0.0081669
12.106,0.0081449
12.116,0.0081228
12.126,0.0081007
12.136,0.0080784
12.146,0.0080561
12.156,0.0080337
12.166,0.0080111
12.176,0.0079885
12.186,0.0079657
12.195,0.0079429
12.205,0.0079198
12.215,0.0078967
12.225,0.0078734
12.234,0.0078499
12.244,0.0078264
12.25,0.0078117
12.26,0.0077878
12.269,0.0077639
12.279,0.0077398
12.289,0.0077155
12.298,0.0076911
12.308,0.0076666
12.318,0.0076419
12.327,0.0076171
12.337,0.0075922
12.347,0.0075671
12.356,0.007542
12.366,0.0075168
12.376,0.0074915
12.386,0.0074662
12.396,0.0074407
12.406,0.0074152
12.416,0.0073898
12.426,0.0073642
12.436,0.0073388
12.446,0.0073133
12.456,0.0072878
12.466,0.0072625
12.476,0.0072371
12.487,0.0072119
12.497,0.0071868
12.5,0.0071792
12.51,0.0071541
12.521,0.0071293
12.531,0.0071046
12.542,0.00708
12.553,0.0070557
12.564,0.0070315
12.574,0.0070075
12.585,0.0069837
12.596,0.0069602
12.608,0.0069368
12.619,0.0069137
12.63,0.0068908
12.641,0.0068681
12.653,0.0068457
12.664,0.0068235
12.676,0.0068016
12.688,0.0067799
12.699,0.0067585
12.711,0.0067373
12.723,0.0067164
12.735,0.0066958
12.747,0.0066754
12.75,0.0066712
12.762,0.0066511
12.775,0.0066313
12.787,0.0066119
12.8,0.0065926
12.812,0.0065737
12.825,0.006555
12.838,0.0065367
12.85,0.0065187
12.863,0.0065012
12.876,0.0064842
12.889,0.0064675
12.901,0.0064513
12.914,0.0064354
12.926,0.00642
12.939,0.0064049
12.951,0.0063901
12.964,0.0063757
12.976,0.0063617
12.988,0.006348
13,0.0063355
13.012,0.0063224
13.025,0.0063096
13.037,0.0062972
13.049,0.006285
13.061,0.006273
13.073,0.0062613
13.085,0.0062498
13.097,0.0062385
13.109,0.0062274
13.121,0.0062165
13.133,0.0062057
13.145,0.0061951
13.157,0.0061846
13.169,0.0061742
13.18,0.006164
13.192,0.0061538
13.204,0.0061437
13.215,0.0061337
13.227,0.0061237
13.238,0.0061138
13.25,0.0061038
13.25,0.0061036
13.261,0.0060937
13.273,0.0060837
13.284,0.0060738
13.296,0.0060638
13.307,0.0060537
13.318,0.0060436
13.33,0.0060335
13.341,0.0060232
13.353,0.0060129
13.364,0.0060026
13.376,0.0059922
13.387,0.0059817
13.399,0.0059711
13.41,0.0059605
13.422,0.0059499
13.434,0.0059392
13.445,0.0059285
13.457,0.0059177
13.469,0.0059069
13.48,0.005896
13.492,0.0058851
13.5,0.0058777
13.512,0.0058668
13.524,0.0058559
13.536,0.0058449
13.548,0.0058339
13.56,0.0058229
13.572,0.0058119
13.584,0.0058008
13.596,0.0057898
13.609,0.0057787
13.621,0.0057676
13.633,0.0057565
13.646,0.0057455
13.658,0.0057344
13.671,0.0057233
13.684,0.0057121
13.696,0.005701
13.709,0.0056898
13.722,0.0056786
13.735,0.0056673
13.748,0.0056559
13.75,0.005654
13.763,0.0056425
13.776,0.005631
13.789,0.0056194
13.802,0.0056077
13.816,0.0055959
13.829,0.005584
13.842,0.0055721
13.856,0.00556
13.869,0.0055478
13.882,0.0055355
13.896,0.0055231
13.909,0.0055106
13.923,0.0054979
13.936,0.0054851
13.95,0.0054721
13.964,0.005459
13.977,0.0054457
13.991,0.0054323
14,0.0054234
14.014,0.0054098
14.027,0.005396
14.041,0.0053822
14.055,0.0053682
14.069,0.005354
14.083,0.0053397
14.097,0.0053252
14.11,0.0053106
14.124,0.0052958
14.138,0.0052809
14.152,0.0052659
14.167,0.0052507
14.181,0.0052353
14.195,0.0052198
14.209,0.0052042
14.224,0.0051884
14.238,0.0051725
14.25,0.0051591
14.264,0.0051429
14.279,0.0051265
14.294,0.0051101
14.308,0.0050934
14.323,0.0050766
14.338,0.0050596
14.353,0.0050425
14.368,0.0050253
14.383,0.0050079
14.399,0.0049903
14.414,0.0049726
14.429,0.0049548
14.445,0.0049368
14.461,0.0049187
14.476,0.0049005
14.492,0.0048821
14.5,0.0048731
14.516,0.0048549
14.532,0.0048366
14.548,0.0048184
14.563,0.0048002
14.579,0.0047823
14.595,0.0047644
14.611,0.0047468
14.626,0.0047293
14.642,0.004712
14.657,0.0046947
14.673,0.0046776
14.688,0.0046605
14.704,0.0046435
14.719,0.0046265
14.735,0.0046097
14.75,0.0045935
14.765,0.004577
14.781,0.0045605
14.796,0.0045442
14.812,0.004528
14.827,0.0045117
14.842,0.0044956
14.858,0.0044796
14.873,0.0044634
14.888,0.0044474
14.904,0.0044313
14.919,0.0044151
14.935,0.004399
14.95,0.0043829
14.966,0.004367
14.981,0.0043511
14.997,0.0043353
15,0.0043321
15.015,0.0043164
15.031,0.0043008
15.047,0.0042852
15.062,0.0042697
15.078,0.0042544
15.094,0.0042389
15.11,0.0042237
15.125,0.0042085
15.141,0.0041936
15.157,0.0041788
15.173,0.0041641
15.189,0.0041496
15.205,0.0041352
15.221,0.004121
15.237,0.0041069
15.25,0.0040955
15.266,0.0040817
15.282,0.004068
15.298,0.0040544
15.315,0.0040409
15.331,0.0040276
15.347,0.0040145
15.363,0.0040016
15.38,0.0039888
15.396,0.0039763
15.412,0.0039639
15.428,0.0039516
15.444,0.0039396
15.46,0.0039277
15.476,0.003916
15.492,0.0039045
15.5,0.003899
15.516,0.0038877
15.532,0.0038767
15.548,0.0038657
15.564,0.003855
15.58,0.0038444
15.596,0.0038341
15.612,0.0038239
15.628,0.0038138
15.644,0.003804
15.659,0.0037943
15.675,0.0037848
15.691,0.0037755
15.707,0.0037664
15.723,0.0037574
15.738,0.0037486
15.75,0.0037422
15.766,0.0037337
15.781,0.0037253
15.797,0.0037171
15.813,0.003709
15.828,0.0037011
15.844,0.0036933
15.86,0.0036857
15.875,0.0036782
15.891,0.0036708
15.906,0.0036635
15.922,0.0036564
15.937,0.0036494
15.953,0.0036425
15.968,0.0036357
15.984,0.003629
15.999,0.0036224
16,0.003622
16.015,0.0036155
16.031,0.0036091
16.046,0.0036028
16.061,0.0035966
16.077,0.0035904
16.092,0.0035844
16.107,0.0035784
16.123,0.0035724
16.138,0.0035666
16.153,0.0035608
16.168,0.003555
16.184,0.0035493
16.199,0.0035436
16.214,0.003538
16.229,0.0035324
16.244,0.0035268
16.25,0.0035247
16.265,0.0035192
16.28,0.0035137
16.295,0.0035082
16.31,0.0035027
16.326,0.0034972
16.341,0.0034917
16.356,0.0034862
16.371,0.0034807
16.386,0.0034752
16.401,0.0034697
16.416,0.0034642
16.431,0.0034586
16.446,0.003453
16.461,0.0034474
16.476,0.0034418
16.491,0.0034362
16.5,0.0034329
16.515,0.0034272
16.53,0.0034215
16.545,0.0034157
16.56,0.0034099
16.575,0.0034041
16.59,0.0033983
16.605,0.0033924
16.621,0.0033864
16.636,0.0033805
16.651,0.0033745
16.666,0.0033685
16.681,0.0033624
16.696,0.0033563
16.711,0.0033502
16.726,0.003344
16.742,0.0033378
16.75,0.0033344
16.765,0.0033281
16.78,0.0033219
16.796,0.0033155
16.811,0.0033092
16.826,0.0033028
16.841,0.0032964
16.857,0.00329
16.872,0.0032835
16.887,0.003277
16.903,0.0032705
16.918,0.0032639
16.934,0.0032573
16.949,0.0032507
16.964,0.0032441
16.98,0.0032374
16.995,0.0032307
17,0.0032287
17.016,0.0032219
17.031,0.0032151
17.047,0.0032083
17.062,0.0032014
17.078,0.0031945
17.094,0.0031876
17.109,0.0031806
17.125,0.0031736
17.141,0.0031666
17.157,0.0031595
17.173,0.0031524
17.188,0.0031452
17.204,0.003138
17.22,0.0031308
17.236,0.0031235
17.25,0.0031172
17.266,0.0031099
17.282,0.0031025
17.298,0.0030951
17.314,0.0030877
17.331,0.0030802
17.347,0.0030727
17.363,0.0030651
17.379,0.0030575
17.396,0.0030498
17.412,0.0030421
17.428,0.0030344
17.445,0.0030266
17.461,0.0030188
17.478,0.0030109
17.495,0.003003
17.5,0.0030004
17.517,0.0029924
17.533,0.0029844
17.55,0.0029763
17.567,0.0029682
17.584,0.0029601
17.6,0.0029519
17.617,0.0029436
17.634,0.0029353
17.651,0.0029269
17.668,0.0029185
17.685,0.0029101
17.703,0.0029016
17.72,0.002893
17.737,0.0028844
17.75,0.0028778
17.767,0.0028692
17.784,0.0028605
17.802,0.0028518
17.819,0.002843
17.836,0.0028342
17.854,0.0028254
17.871,0.0028165
17.889,0.0028076
17.906,0.0027987
17.923,0.0027897
17.941,0.0027808
17.958,0.0027718
17.976,0.0027627
17.993,0.0027537
18,0.0027502
18.018,0.0027411
18.035,0.002732
18.053,0.0027229
18.07,0.0027138
18.088,0.0027047
18.105,0.0026955
18.123,0.0026864
18.141,0.0026772
18.158,0.002668
18.176,0.0026589
18.193,0.0026497
18.211,0.0026405
18.229,0.0026313
18.247,0.0026221
18.25,0.0026203
18.268,0.0026111
18.285,0.0026019
18.303,0.0025927
18.321,0.0025835
18.339,0.0025743
18.356,0.0025651
18.374,0.0025559
18.392,0.0025467
18.41,0.0025375
18.428,0.0025284
18.446,0.0025192
18.463,0.0025101
18.481,0.002501
18.499,0.0024919
18.5,0.0024914
18.518,0.0024823
18.536,0.0024733
18.554,0.0024642
18.572,0.0024552
18.59,0.0024462
18.607,0.0024372
18.625,0.0024283
18.643,0.0024193
18.661,0.0024104
18.679,0.0024016
18.697,0.0023927
18.715,0.0023839
18.733,0.0023751
18.75,0.0023671
18.768,0.0023583
18.786,0.0023497
18.804,0.002341
18.822,0.0023324
18.84,0.0023238
18.858,0.0023152
18.877,0.0023067
18.895,0.0022982
18.913,0.0022898
18.931,0.0022814
18.949,0.002273
18.967,0.0022647
18.986,0.0022564
19,0.0022499
19.018,0.0022416
19.036,0.0022335
19.055,0.0022253
19.073,0.0022172
19.091,0.0022092
19.109,0.0022012
19.128,0.0021932
19.146,0.0021853
19.164,0.0021774
19.183,0.0021695
19.201,0.0021617
19.219,0.002154
19.238,0.0021462
19.25,0.002141
19.268,0.0021334
19.287,0.0021258
19.305,0.0021182
19.323,0.0021107
19.342,0.0021032
19.36,0.0020958
19.379,0.0020885
19.397,0.0020811
19.416,0.0020739
19.434,0.0020666
19.452,0.0020595
19.471,0.0020523
19.489,0.0020452
19.5,0.0020412
19.518,0.0020342
19.537,0.0020272
19.556,0.0020203
19.574,0.0020135
19.593,0.0020067
19.611,0.0019999
19.63,0.0019932
19.648,0.0019865
19.667,0.0019799
19.685,0.0019734
19.704,0.0019668
19.723,0.0019604
19.741,0.001954
19.75,0.001951
19.769,0.0019447
19.787,0.0019384
19.806,0.0019322
19.825,0.001926
19.843,0.0019198
19.862,0.0019137
19.881,0.0019077
19.899,0.0019017
19.918,0.0018958
19.937,0.0018899
19.956,0.001884
19.974,0.0018782
19.993,0.0018725

